Neuro-symbolic Learning Yielding Logical Constraints

Neuro-symbolic systems combine the abilities of neural perception and logical reasoning. However, end-to-end learning of neuro-symbolic systems is still an unsolved challenge. This paper proposes a natural framework that fuses neural network training, symbol grounding, and logical constraint synthesis into a coherent and efficient end-to-end learning process. The capability of this framework comes from the improved interactions between the neural and the symbolic parts of the system in both the training and inference stages. Technically, to bridge the gap between the continuous neural network and the discrete logical constraint, we introduce a difference-of-convex programming technique to relax the logical constraints while maintaining their precision. We also employ cardinality constraints as the language for logical constraint learning and incorporate a trust region method to avoid the degeneracy of logical constraint in learning. Both theoretical analyses and empirical evaluations substantiate the effectiveness of the proposed framework.

==> figs/sudoku/rrn/rrn-acc.csv <==
Step,Ours,NTR,NDC
173,0.121285625,0.882926822,0.930006444
245,0.107272729,0.964007139,0.967645347
260,0.112052113,0.956521749,0.965102315
403,0.112025321,0.972674072,0.978067636
466,0.112522684,0.966567159,0.983281732
511,0.116952159,0.973668396,0.98253274
557,0.130565584,0.980307698,0.982300937
597,0.117382944,0.986959159,0.986352324
659,0.125231341,0.99183929,0.988307655
805,0.270704567,0.987293482,0.9915815
1027,0.496739805,0.994068801,0.9898507
1038,0.551243186,0.995535672,0.99370271
1133,0.458925277,0.996374667,0.993180394
1185,0.673938692,0.998204648,0.996882856
1272,0.727214396,0.996323586,0.995713413
1418,0.810334325,0.995818377,0.994256496
1459,0.793313026,0.99686718,0.993853688
1495,0.802833498,0.996894419,0.994492054
1511,0.843601942,0.99690789,0.994746029
1549,0.830994487,0.99809885,0.995294094
1566,0.796252906,0.998199224,0.995106995
1941,0.96024096,0.999400496,0.999389172
1961,0.955289662,0.999383092,0.998785615
2437,0.977342308,0.998747706,0.997583091
2442,0.984948814,1,0.998223841
2463,0.97549963,0.998147011,0.997556567
2504,0.984915137,0.999410033,0.993997574
2578,0.993251503,0.998766959,0.999381602
2685,0.991607487,0.999346793,0.99816066
2694,0.990648389,0.998793721,0.998158336
2709,0.98746264,0.99999994,0.999404371
2718,0.988714755,0.999382734,1
2769,0.99757576,1,0.999390602
2974,0.993622422,0.998792231,1
3084,0.989684463,1,1
3105,0.992275655,0.999387264,0.998780489
3106,0.995780587,0.999379635,1
3146,0.993880093,1,1
3242,0.994416893,1,1
3266,0.995810866,1,0.998823464
3357,0.992624462,1,0.998744547
3501,0.994447827,0.999358177,0.998851895
3567,0.996945679,0.999346435,1
3601,0.995121956,1,1
3617,0.996880829,0.99999994,1
3655,0.996240616,0.999379337,0.999399424
3669,0.997642934,1,0.999389827
3672,0.998113215,0.99999994,1
3849,0.998148203,1,1
3916,0.998215318,0.99999994,1
4024,0.99936825,0.997504652,1
4110,0.99638772,0.999398708,0.998800218
4122,0.997558057,1,0.999404073
4182,0.995633185,1,0.999348521
4193,0.998078167,0.998767674,0.999397218
4228,0.996940017,0.999398708,0.99999994
4319,0.996917367,0.99999994,1
4329,0.997552037,0.999402583,1
4565,0.997524738,1,1
4833,0.998083055,0.999360204,0.999376118
5091,0.994761348,1,1
5137,0.998164058,1,1
5188,0.998760104,1,0.99999994
5201,0.999390602,0.99875927,1
5263,1,1,1
5296,0.995509982,0.999389529,1
5363,0.998189449,0.999388337,1
5455,0.998201489,0.99999994,0.99999994
5668,0.997638702,0.999379337,1
5833,0.996913612,0.99941355,0.99999994
5867,0.999386489,0.999383867,1
5880,0.997584522,0.998801708,1
5982,0.999420226,0.998199224,1
5998,1,0.998776734,1
6054,1,1,1
6139,0.998179615,0.99937731,0.99999994
6226,0.999403358,1,1
6280,0.997479498,1,1
6335,0.99999994,0.999388814,1
6370,0.996890545,0.999400079,0.99999994
6570,0.99937731,0.999395013,0.99937886
6600,1,1,1
6731,0.99875927,0.99999994,1
6751,0.999370694,0.999373078,1
6851,0.996980667,0.999370217,1
6920,1,1,1
6992,0.998752296,1,1
6997,0.998235226,1,1
7055,0.999388814,1,1
7254,0.999383092,0.99999994,1
7437,0.998785615,0.99999994,1
7465,0.998776734,1,1
7544,0.998784125,0.99999994,1
7645,0.999366283,1,1
7728,0.998767674,1,1
7731,0.999379337,1,1
7757,0.996996999,0.999414206,1
7795,0.996960461,0.99999994,1
7822,0.998205721,0.999393582,1
7987,0.998762369,1,1
8123,0.998158336,1,1
8292,0.996905923,1,1
8549,0.99940294,1,1
8555,0.998765469,1,0.999373078
8619,0.997599006,0.999371469,0.99999994
8660,0.999403358,0.999381959,0.99999994
8695,0.998095214,0.99757874,0.99999994
8725,0.998196065,0.99940896,1
8753,0.997536957,0.999398708,1
8777,0.99940294,0.998794436,1
8779,0.999406219,1,0.99999994
8824,0.998201489,1,1
8834,0.998711288,0.999391019,1
8871,0.999404073,0.99999994,1
8878,0.999374986,1,1
9059,0.99939543,1,1
9153,0.99751395,1,0.99999994
9253,0.991379321,1,1
9292,0.998822808,0.99942261,1
9328,0.999400496,1,1
9360,0.996874988,1,1
9548,0.998841941,0.99999994,0.99999994
9713,0.998229027,0.99999994,0.99999994
9754,0.99757874,1,1
9755,0.998766184,0.99999994,1
9838,0.998779714,0.999374211,1
9868,0.99875313,1,1
9895,0.99999994,1,1
9918,0.999381185,1,1
9950,0.999392509,1,1
9974,0.99999994,1,0.99999994
9980,0.996825337,1,1
9994,0.998714626,1,1
10064,0.998742938,1,1
10091,0.999400496,1,1
10122,0.998784125,1,1
10192,0.999379337,0.99937886,0.99999994
10343,0.998191655,1,1
10396,0.99882561,0.99878937,1
10446,0.999391019,0.999401212,1
10459,1,0.999382734,1
10502,0.999387264,1,1
10519,0.998264909,1,1
10562,1,1,1
10644,0.999389172,0.99999994,1
10646,0.999371469,0.998777568,0.99999994
10708,0.999381602,1,1
10725,0.995535672,1,1
11024,0.993902445,0.999371827,1
11037,0.999367476,0.999388337,1
11055,0.998749197,1,1
11095,0.998776019,0.995673656,1
11119,0.999407291,0.994292974,1
11213,0.998781204,0.999402583,1
11219,0.997651219,1,1
11332,0.998114407,1,1
11395,1,1,0.99999994
11410,1,0.999384582,1
11820,1,0.998723626,0.99999994
11868,0.98862952,0.99999994,0.99999994
12028,0.996993363,0.998732567,0.99999994
12077,0.998102427,0.999384999,1
12317,0.998748481,0.999400854,1
12355,0.996252358,1,1
12399,0.998819351,1,1
12401,0.999374986,1,1
12477,1,1,1
12602,0.999364614,0.999347687,1
12709,0.996993363,1,1
12902,0.998729289,1,1
12906,0.998089194,0.99999994,1
12945,0.998247623,1,0.99999994
13305,0.999395013,1,0.99999994
13389,1,0.999391317,1
13419,0.999371052,1,1
13456,0.999385357,0.999405086,1
13523,0.998740494,1,0.99999994
13551,0.998777568,1,1
13624,0.990683198,1,1
13643,0.989051104,1,1
13648,0.966666698,1,1
13803,0.998772264,0.999411106,1
13850,0.997527778,1,1
13972,0.995635927,1,0.99999994
13981,0.997593284,1,1
14007,0.997530937,1,1
14047,0.99821955,0.99940294,1
14189,1,1,1
14207,1,0.99999994,0.99999994
14266,0.998140097,0.99938345,0.99999994
14355,0.999407291,0.99999994,1
14362,0.999389172,1,1
14536,0.996466458,1,1
14624,0.998182893,1,0.99999994
14646,0.99999994,1,1
14746,0.998724461,1,1
14852,0.99751395,0.999374568,1
14865,1,0.998203635,1
15020,1,0.999380469,1
15066,0.997568369,1,1
15071,0.999403358,0.99999994,1
15125,0.99939394,1,1
15186,1,1,1
15372,1,1,1
15491,0.99999994,0.999372244,1
15611,1,0.998791575,1
15639,1,0.999384999,1
16077,0.99999994,0.998170733,1
16242,0.998800218,0.999388039,1
16314,0.998158336,0.998772979,1
16393,0.99881798,1,1
16428,0.998791575,0.999407291,0.99999994
16835,0.99757576,1,1
16867,1,1,0.99999994
16881,0.998772264,1,1
16884,0.99938345,1,1
16908,0.99999994,1,1
16948,0.99999994,1,1
17121,0.998170733,0.999386132,1
17127,1,1,0.99999994
17128,0.998800993,1,1
17264,0.999384582,0.99999994,0.99999994
17395,1,1,1
17432,0.998738945,1,1
17564,0.998742938,0.999411106,1
17633,0.997526348,1,1
17698,0.991808414,1,1
17732,0.999392509,0.998776734,1
18006,0.997326195,0.998775244,1
18122,1,0.99999994,1
18130,0.999381185,1,1
18134,1,1,1
18138,1,1,1
18406,0.998237371,0.998768449,1
18482,0.998822212,1,0.99999994
18491,1,1,1
18760,1,0.999381959,1
18766,0.998156071,1,1
18781,1,1,1
18796,0.999375463,0.999363899,1
18905,0.999380469,1,1
19110,0.999390244,0.99999994,0.99999994
19114,0.999394238,0.999369502,1
19210,0.99875617,1,1
19320,0.997597635,0.998795927,1
19378,0.998078167,0.999395788,1
19407,1,0.999378085,1
19499,1,0.998745263,1
19502,0.999397635,0.998154938,1
19547,1,1,1
19618,0.999380469,0.999378502,1
19842,0.998749197,1,1
19923,1,0.99999994,1
20000,0.997043133,0.99999994,1
20494,1,1,1
20579,0.99999994,1,1
20619,1,0.99999994,1
20647,1,0.998813808,1
20665,1,1,1
20667,0.99999994,0.99999994,1
20761,0.998792231,0.999379635,1
20842,0.999371052,0.998806715,1
20952,0.999395013,0.999386132,1
20969,0.99878937,1,0.99999994
20980,0.998148203,0.999386907,1
21001,0.998771489,0.999406934,1
21037,0.999387622,0.999404788,1
21053,1,1,1
21130,0.994984329,1,1
21234,0.99937886,0.99999994,0.99999994
21268,0.998216391,1,1
21312,1,0.99999994,0.99999994
21677,1,1,0.99999994
21679,1,0.99999994,1
22064,0.998041809,1,1
22163,0.999374568,0.999391317,0.99999994
22308,1,1,1
22381,1,0.998790026,1
22703,0.998814523,0.99999994,1
22757,1,1,1
22782,0.999376118,0.999386489,1
22922,1,0.99999994,0.99999994
23072,0.998087943,1,1
23107,0.999387622,1,1
23331,0.999376595,1,1
23407,1,1,0.99999994
23408,0.998792231,1,1
23501,1,1,0.99999994
23590,0.999389827,0.99999994,0.99999994
23646,0.99999994,1,1
24071,0.998836577,1,1
24379,1,0.999403358,1
24470,1,0.99999994,0.99999994
24474,1,1,1
24493,0.998820782,1,1
24705,1,0.994492054,1
24719,0.998746097,1,1
24759,1,0.99999994,1
24829,1,0.999414504,1
24844,0.998707235,0.998731792,1
24876,0.997583091,0.99999994,1
24883,0.998722851,0.99999994,1
24939,0.99938345,0.99999994,1
24992,0.999392509,1,1
25054,0.998776019,1,1
25113,0.997651219,1,1
25250,0.998766184,0.99999994,0.99999994
25445,0.999367476,1,1
25650,0.998815894,1,0.99999994
25704,1,1,0.99999994
25714,0.997507751,0.999379337,1
25716,0.99941355,1,0.99999994
25758,0.99999994,0.999416232,1
25918,1,1,1
25930,1,1,1
26154,0.998776734,0.998734951,1
26264,1,1,1
26304,1,1,0.99999994
26378,0.998737395,1,0.99999994
26422,0.999372244,0.99999994,1
26647,0.999407291,1,1
26694,1,1,1
26817,0.99938345,0.99936986,1
26971,0.99999994,1,1
27015,0.999395788,0.99936825,1
27030,0.999417961,1,1
27105,1,1,1
27309,0.999382377,0.99936223,1
27368,0.99878937,0.99999994,1
27455,0.999392509,1,1
27522,0.999417245,0.999389827,1
27627,0.99937886,1,1
27652,0.998773754,0.999379635,0.99999994
27793,0.99999994,1,0.99999994
27834,0.999403656,0.999402285,1
27895,1,1,1
28007,0.990476251,1,1
28046,1,1,1
28103,1,1,1
28364,1,1,1
28453,1,1,1
28461,1,0.99999994,1
28516,0.999380827,1,1
28616,1,1,1
28795,0.999390244,0.999380052,1
28855,1,0.99999994,1
28883,0.998758554,1,1
28973,0.99999994,1,1
28985,0.999416888,0.998145819,1
29127,1,1,0.99999994
29260,0.99882704,1,1
29311,1,1,1
29432,0.999378502,0.99999994,1
29491,0.999369502,1,1
29566,1,0.999383092,1
29621,0.999404073,0.999351084,0.99999994
29637,1,0.99999994,1
29672,1,1,1
29678,1,1,1
29785,0.999400854,1,1
29832,0.99939394,1,1
29849,0.999393582,0.999392509,1
29875,0.999360204,1,1
29975,0.999378085,0.99999994,1
30000,0.999389827,0.99999994,1
30056,0.99999994,1,1
30068,0.999393225,1,0.99999994
30081,0.998760879,1,0.99999994
30257,0.998796642,1,1
30261,0.999340773,0.99999994,1
30301,0.999391019,1,1
30334,0.997631729,1,1
30704,0.99999994,1,1
30893,0.998772979,0.99999994,1
30920,0.998149276,1,0.99999994
30960,0.99999994,1,1
30968,0.999376118,0.999374211,1
31007,1,0.99999994,1
31245,0.998774529,1,1
31315,1,0.999382734,1
31377,0.99940896,0.999378502,1
31411,0.99880594,1,1
31470,0.999376893,1,0.99999994
31608,1,1,1
31661,1,0.999388337,1
31701,0.999372244,1,1
31903,0.998790026,0.999416232,1
31919,0.99999994,0.999384999,0.99999994
31954,0.998818696,1,1
31977,1,0.99999994,1
32015,1,0.999366701,1
32174,0.999360204,1,1
32508,0.99999994,1,1
32570,0.999389172,1,1
32812,0.998801708,1,1
32825,1,1,1
32826,0.998749197,1,0.99999994
32903,1,0.999366283,1
32967,1,1,1
33013,0.998773754,0.999384582,1
33280,0.999378502,1,1
33409,1,0.999370217,1
33427,0.999386489,1,1
33702,1,1,0.99999994
33804,0.999373078,1,1
33865,0.99757576,1,0.99999994
33867,0.998027682,1,0.99999994
33887,0.999345124,1,1
34022,0.996966004,0.999395788,0.99999994
34090,0.998783469,0.999392509,1
34108,1,0.999389172,1
34465,1,0.99999994,1
34476,1,1,0.99999994
34500,1,0.99999994,1
34624,0.999396145,1,1
34878,1,0.999396861,0.99999994
34910,0.99999994,0.999373078,1
34932,0.999389172,1,1
34948,1,1,1
34950,1,0.998750806,1
34952,1,1,1
34968,1,1,0.99999994
35115,0.99999994,1,1
35141,0.99999994,1,1
35218,1,1,0.99999994
35378,1,1,1
35465,1,1,1
35478,0.998103678,0.999392033,1
35552,0.999383867,0.999391317,1
35580,1,0.999405086,1
35636,0.999393225,0.998752296,1
35705,1,1,1
35765,0.998774529,0.999386489,1
35875,1,0.99999994,0.99999994
35914,1,0.999364257,1
35949,1,0.99999994,1
36009,0.999389172,1,1
36187,1,1,1
36502,1,1,1
36613,1,1,1
36632,0.999413133,1,1
36687,1,1,1
36695,1,0.999388814,1
36887,0.995840728,1,1
36889,0.998774529,0.99999994,1
36892,0.998126209,1,0.99999994
36904,0.999381185,1,1
36918,0.99939394,1,1
36997,1,0.999379635,1
37066,0.998728514,0.999404371,1
37080,0.99938345,1,1
37117,0.999385357,0.99999994,1
37183,0.999377728,1,1
37499,0.999385357,0.99999994,1
37648,0.99999994,1,0.99999994
37675,0.99999994,0.999400079,1
37750,1,1,1
37804,1,1,1
37809,0.998770714,1,1
37938,0.99999994,1,1
38387,1,1,0.99999994
38388,0.999402583,1,0.99999994
38409,0.99999994,0.999389827,1
38488,1,0.99999994,1
38519,1,0.999363422,1
38564,0.999356508,1,1
38806,1,1,1
38840,1,0.999422908,1
38881,0.999400496,0.99999994,1
38899,1,0.99935317,0.99999994
39026,0.998734951,1,0.99999994
39239,0.999395788,1,1
39478,0.998116791,1,1
39552,0.998017251,1,1
39589,0.989815354,1,1
39713,0.999396503,1,1
39812,0.999370694,0.999370694,1
40031,1,0.999384582,1
40111,0.998790026,1,1
40175,0.999397635,1,1
40237,1,0.99999994,1
40250,1,1,1
40286,0.999397933,1,1
40327,1,1,0.99999994
40333,0.998814523,0.996987998,1
40417,0.99875927,1,1
40523,1,0.99999994,1
40541,0.998765469,0.999393225,1
40594,1,1,1
40618,1,0.999388814,0.99999994
40794,0.999392807,1,0.99999994
40802,0.998169601,0.99999994,1
40850,1,1,1
40922,1,1,1
40943,1,0.999381959,1
41044,1,0.999411106,1
41071,0.999386489,1,1
41074,1,0.999357343,0.99999994
41078,1,1,1
41292,1,1,1
41375,1,0.999342561,0.99999994
41474,1,0.999388337,1
41537,1,0.999394238,1
41542,1,1,1
41567,1,1,0.99999994
41611,1,1,0.99999994
41655,1,1,1
41773,1,0.999407291,0.99999994
41913,1,0.99999994,1
41969,1,1,1
42013,0.999380052,0.999396861,1
42119,0.999386489,1,1
42129,1,0.999376893,1
42132,1,1,0.99999994
42462,1,0.99999994,1
42536,0.99999994,1,1
42856,0.99999994,1,1
42870,1,1,0.99999994
42901,0.99999994,1,1
42952,1,0.999396861,1
43139,1,1,0.99999994
43232,1,0.99999994,1
43235,0.998793006,0.999371827,0.99999994
43297,1,0.999372244,1
43555,0.998778284,0.99937731,0.99999994
43612,1,0.99999994,1
43778,1,1,1
43881,1,1,1
44181,1,1,1
44256,0.999363422,0.999394715,1
44284,0.998777568,1,1
44350,1,0.999384582,1
44364,0.99999994,1,1
44414,1,1,1
44464,1,1,1
44473,1,0.999408305,1
44485,0.999398708,1,1
44523,0.999398708,1,1
44625,1,0.999382377,1
44712,1,0.99999994,1
44725,1,0.99999994,1
44731,1,1,1
44762,0.99999994,1,1
44977,0.999374211,1,1
45015,0.99999994,0.99999994,1
45046,1,1,1
45386,0.999407947,1,0.99999994
45428,1,1,1
45531,1,1,1
45572,1,1,0.99999994
45758,1,0.999390602,0.99999994
45976,1,1,1
46275,1,1,1
46493,0.998200297,1,1
46505,0.999379635,1,1
46611,0.99999994,1,1
46723,0.99999994,0.998813808,1
46875,0.999391019,1,1
46891,0.998772264,0.998782694,1
46911,1,1,1
47018,0.99999994,1,1
47033,1,0.99999994,1
47047,0.999411106,1,1
47064,0.99999994,1,1
47068,0.999417961,0.999381185,1
47084,0.99937731,1,1
47113,0.999390602,1,1
47160,1,1,1
47179,0.999398351,1,1
47305,1,0.999389529,1
47349,0.99999994,1,1
47460,0.999388337,0.99937886,1
47547,1,0.99999994,1
47612,0.999356508,1,1
47626,1,0.999389529,0.99999994
47778,1,1,1
48000,0.99999994,0.998763204,1
48190,0.999392807,1,1
48199,0.998172998,0.999409676,1
48248,0.99999994,1,1
48386,1,1,0.99999994
48511,0.99999994,1,1
48636,0.99999994,1,1
48697,1,1,1
48718,1,1,1
48844,0.99999994,1,1
49094,1,0.999408603,1
49106,1,1,1
49166,1,1,1
49202,0.99938345,0.99999994,1
49269,0.99999994,1,1
49315,1,0.99999994,1
49362,0.99999994,0.99999994,1
49484,1,1,1
49528,0.99999994,0.99999994,1
49692,1,1,1
49703,0.99999994,1,1
49753,0.999391735,0.99942565,1
49854,1,1,1
49865,1,1,1
49962,1,1,1
49976,1,1,1
50011,1,1,1
50172,0.999392509,1,1
50262,1,1,1
50323,1,1,1
50441,1,1,0.99999994
50506,0.998725295,0.998731792,1
50599,1,1,1
50604,1,1,1
50640,1,0.99999994,1
50698,1,1,1
50753,1,0.99999994,1
50762,0.998773754,1,1
50764,0.99999994,0.99999994,1
50820,1,0.999379635,0.99999994
50900,0.99999994,1,1
51095,1,0.999410748,1
51469,1,1,1
51601,0.99941963,1,1
51798,0.999370694,1,0.99999994
51931,1,0.999373853,1
51937,0.999392509,1,1
51951,0.99999994,1,1
51972,1,0.999378502,1
52014,1,0.999390244,1
52230,0.99999994,0.999389529,0.99999994
52264,1,1,1
52353,1,0.999396503,1
52365,1,1,1
52400,1,0.999381602,0.99999994
52540,1,1,1
52548,0.99940151,0.999345958,1
52642,0.998749971,1,1
52667,1,1,1
52968,0.99999994,1,1
53083,1,1,1
53255,0.99999994,1,0.99999994
53624,1,0.999384224,1
53811,1,1,1
53983,0.99999994,1,1
54042,0.999398708,0.99999994,1
54148,0.998779058,1,1
54459,0.999381602,1,1
54589,0.999391317,0.99999994,1
54593,1,1,1
54606,1,1,1
54767,1,1,1
55066,1,0.999387264,1
55080,1,1,0.99999994
55121,1,1,1
55149,0.99999994,0.99937886,1
55158,1,1,0.99999994
55262,0.99999994,1,1
55368,1,1,1
55500,1,0.99999994,1
55584,1,0.99999994,1
55587,0.999391735,0.999354899,1
55608,0.999400854,1,1
55630,1,1,0.99999994
55719,0.999382734,1,1
55871,1,1,1
55983,1,0.99999994,0.99999994
56012,1,0.999380052,1
56133,1,1,1
56169,1,1,1
56211,1,1,1
56292,1,0.99999994,1
56320,1,1,1
56478,1,1,1
56482,1,0.999390244,1
56488,1,1,1
56762,1,0.99999994,0.99999994
56792,0.998774529,0.99999994,1
56794,0.99999994,1,0.99999994
56933,1,1,1
56960,1,1,0.99999994
57067,0.999371827,1,0.99999994
57302,1,1,0.99999994
57413,1,0.998806715,1
57452,0.999406219,1,1
57586,1,1,0.99999994
57782,0.999374986,1,0.99999994
57793,1,0.99999994,1
57899,0.99935317,1,0.99999994
57945,0.99999994,1,1
57967,0.999385715,1,1
57979,1,1,1
58171,1,0.999403656,1
58368,1,1,1
58398,1,0.999367118,1
58406,1,0.999415219,1
58448,1,1,0.99999994
58616,1,1,1
58656,1,1,1
58731,1,0.999361396,1
58767,0.99999994,1,1
58866,1,1,0.99999994
59058,0.99999994,0.999367952,1
59273,1,0.99940151,0.99999994
59341,1,0.99999994,0.99999994
59486,1,0.999332905,0.99999994
59554,0.99999994,1,1
59556,1,0.999370217,1
59973,1,1,1
60002,0.99999994,0.99999994,1
60015,1,1,1
60126,1,1,1
60180,0.99937731,1,1
60281,1,1,1
60432,1,0.99999994,1
60959,1,0.99937886,1
61179,1,0.99999994,1
61220,1,1,1
61387,0.999392033,1,1
61399,1,1,1
61512,1,1,1
61661,0.999392509,1,1
61726,1,1,1
61743,0.999383867,0.999386132,1
61809,1,0.99999994,0.99999994
61905,0.998767674,1,1
61907,1,1,1
61942,1,1,1
61970,1,1,1
61991,0.99999994,1,1
61992,1,0.99999994,1
62053,0.999391735,0.99999994,1
62082,0.999377728,1,1
62345,1,0.998798132,1
62387,0.999358177,1,1
62488,0.99999994,1,1
62559,1,1,1
62561,1,0.999383092,1
62694,0.99999994,1,1
62821,1,1,0.99999994
62836,1,1,1
62969,1,0.999389827,1
63072,1,1,1
63151,1,1,1
63162,1,1,1
63185,0.99999994,1,1
63249,1,0.99999994,0.99999994
63569,1,1,1
63623,1,0.999414861,1
63688,0.999365032,1,1
63874,1,0.999365926,1
63906,1,1,0.99999994
64092,0.999359429,1,1
64129,0.999376595,1,1
64500,0.99999994,1,1
64599,1,1,1
64630,1,0.999353647,1
64895,1,1,1
64929,0.99999994,1,1
65326,0.999399066,1,1
65373,0.99999994,1,0.99999994
65418,1,0.999375761,0.99999994
65446,1,1,0.99999994
65449,1,1,0.99999994
65559,1,1,0.99999994
65685,1,1,0.99999994
65723,1,1,1
65754,1,1,1
65821,1,1,1
65842,1,0.999365449,1
65859,1,0.999382734,1
65934,1,1,1
65957,1,1,1
65988,1,1,0.99999994
66104,1,1,1
66114,1,1,0.99999994
66211,0.999369502,1,1
66231,1,1,0.99999994
66245,0.99999994,1,1
66293,0.999365449,1,1
66510,0.99999994,1,1
66634,1,1,1
66653,1,1,0.99999994
66665,1,0.999384999,0.99999994
66681,0.99999994,0.99999994,1
66683,1,1,1
66698,1,0.99999994,1
66740,1,1,1
66743,1,0.999403358,1
66781,0.999387264,0.99936986,1
67091,0.998763919,1,0.99999994
67184,1,0.999394238,1
67238,1,1,1
67282,1,1,1
67387,1,1,1
67408,1,0.999373436,0.99999994
67512,0.99999994,1,1
67524,0.99999994,0.99999994,1
67835,0.999394715,1,1
67861,1,0.999381602,1
67869,0.999404073,0.998778284,1
67899,1,1,1
67995,1,0.999386907,1
68070,0.999385357,0.999348521,1
68189,1,0.999345541,1
68312,1,1,1
68369,0.99937886,1,1
68439,1,1,1
68457,1,1,1
68588,0.999393225,1,1
68620,1,0.999395788,1
68624,1,0.99999994,1
68665,1,1,1
68827,1,1,1
68838,0.99999994,1,1
69067,0.999398708,1,1
69072,1,1,0.99999994
69235,1,1,1
69337,1,0.99999994,1
69428,1,1,1
69461,0.99999994,1,1
69530,1,0.99941206,1
69641,1,1,1
69676,0.999410748,1,1
69786,0.999366283,1,0.99999994
69823,0.99999994,1,1
70055,1,1,0.99999994
70196,1,0.999373436,1
70338,1,1,1
70340,1,1,0.99999994
70361,0.99999994,0.999399066,1
70589,1,0.999371469,1
70594,1,1,0.99999994
70638,1,0.99999994,1
70651,1,1,1
70742,0.99999994,1,1
70876,1,1,0.99999994
70952,0.99999994,1,0.99999994
70959,1,1,0.99999994
71014,1,0.999386907,1
71082,1,0.999394715,1
71160,1,1,1
71207,0.99999994,0.999380052,1
71224,1,0.99999994,0.99999994
71257,1,0.99999994,1
71357,1,1,1
71695,0.99999994,1,1
71761,1,1,1
71769,1,1,1
71813,1,1,0.99999994
71834,0.99999994,0.999384582,1
71916,0.99999994,0.99999994,1
71924,1,0.99999994,1
72103,1,1,1
72121,1,1,1
72290,0.99999994,0.999391019,1
72539,1,0.999405086,1
72551,0.999393582,1,1
72586,1,0.99999994,1
72621,0.999366701,1,1
72647,1,0.99999994,1
72987,1,1,1
73125,1,0.99999994,1
73205,0.99999994,1,1
73243,1,0.999401212,1
73454,0.999404371,1,1
73493,1,0.999391735,1
73566,0.99999994,0.999390244,1
73687,1,0.99999994,1
73839,0.99999994,0.99999994,1
73886,1,1,1
73916,0.99999994,1,1
73923,0.99999994,0.99999994,0.99999994
73944,1,1,1
74035,0.99999994,0.99999994,1
74037,1,1,1
74070,1,1,0.99999994
74151,1,1,1
74193,0.999391019,0.999371052,1
74307,0.99999994,0.999389827,1
74413,1,1,1
74483,1,0.999405086,1
74595,0.99870044,1,1
74719,1,0.99999994,0.99999994
74757,1,1,1
74836,0.99999994,0.99999994,1
74858,1,1,0.99999994
75006,1,1,1
75098,1,1,1
75111,0.99999994,1,1
75147,1,0.999374211,1
75185,1,0.999408305,1
75206,1,0.999394715,1
75370,1,0.99999994,1
75443,1,1,1
75456,1,0.999380827,1
75498,1,1,1
75566,1,1,1
75613,1,1,1
75686,1,0.999389827,1
75887,1,1,0.99999994
75961,1,0.999377728,1
76006,1,1,0.99999994
76219,1,0.99938345,1
76220,1,1,1
76307,1,1,0.99999994
76487,1,1,1
76488,1,1,0.99999994
76532,1,1,1
76588,1,1,0.99999994
76794,1,0.998811603,0.99999994
76931,1,0.998806715,1
76938,0.99999994,0.99999994,1
77013,1,0.999363899,1
77020,0.99999994,1,1
77033,1,1,0.99999994
77146,0.999390602,1,1
77392,1,1,1
77507,1,1,1
77556,1,0.999396503,1
77559,1,1,1
77610,1,1,1
77709,1,1,1
77711,0.99999994,0.99999994,1
77807,0.99999994,1,0.99999994
77849,1,1,1
77951,0.99999994,0.999397933,1
78040,1,1,0.99999994
78061,0.999369085,0.999409676,1
78090,1,1,1
78145,1,0.999374211,1
78187,1,1,0.99999994
78230,1,0.999393582,1
78276,1,0.99999994,0.99999994
78330,1,1,1
78350,1,1,1
78353,0.99999994,1,1
78424,0.999374986,1,1
78436,1,1,1
78518,1,1,1
78521,1,1,1
78591,0.99999994,1,1
78639,0.999348998,1,1
78746,1,0.99999994,1
78756,1,1,1
78759,0.99999994,1,1
78939,1,1,1
79061,1,0.99999994,1
79128,1,1,0.99999994
79149,1,1,1
79150,0.999383867,1,1
79179,1,0.999389827,1
79231,0.99999994,0.99999994,1
79555,1,1,0.99999994
79578,1,1,1
79866,1,0.999371469,1
79926,0.999420583,1,1
80250,0.99999994,1,1
80290,0.999377728,1,1
80474,0.999391735,1,0.99999994
80494,1,1,1
80546,1,1,0.99999994
80749,0.999392509,1,1
81143,1,0.998773754,1
81316,0.99999994,1,1
81326,0.99999994,1,1
81369,0.99999994,0.999384582,1
81370,1,1,1
81438,1,0.999396503,1
81526,0.998742104,1,1
81616,1,1,1
81722,1,1,0.99999994
81808,0.99999994,1,0.99999994
81911,1,0.999394715,1
82114,1,0.999370217,1
82160,0.99999994,1,1
82252,0.99999994,1,1
82483,0.99999994,1,1
82484,1,1,1
82558,1,1,1
82709,1,1,1
82749,0.99999994,0.99999994,1
82768,1,1,1
82951,1,1,1
83151,1,0.998737395,1
83170,0.99878937,1,0.99999994
83177,1,1,0.99999994
83325,1,0.99999994,1
83650,1,0.999392033,1
83701,0.99999994,1,1
83796,0.99999994,1,1
83800,1,1,0.99999994
83894,0.999389529,0.999373853,1
83905,1,0.999387622,1
83948,1,1,1
83971,1,1,1
83990,1,1,1
84040,0.998797357,1,1
84282,0.99999994,1,0.99999994
84395,1,0.99936986,1
84454,1,1,1
84461,0.999381185,0.998739719,1
84534,1,0.99999994,1
84600,1,0.998999,1

==> figs/sudoku/rrn/rrn-rank.csv <==
Step,Ours,NTR,NDC
173,729,729,729
245,729,729,729
260,729,729,729
403,729,729,729
466,729,729,729
511,729,729,729
557,729,729,729
597,729,729,729
659,729,729,729
805,729,729,729
1027,729,729,729
1038,729,729,729
1133,729,729,729
1185,729,726,729
1272,729,726,729
1418,729,706,729
1459,729,705,729
1495,729,692,729
1511,729,682,729
1549,729,657,729
1566,729,650,729
1941,729,571,729
1961,729,549,729
2437,729,530,729
2442,729,520,729
2463,729,502,729
2504,729,491,729
2578,729,434,729
2685,729,310,729
2694,729,301,729
2709,729,249,729
2718,729,249,729
2769,729,249,729
2974,729,249,729
3084,729,249,729
3105,729,249,729
3106,729,249,729
3146,729,249,729
3242,729,249,729
3266,729,249,729
3357,729,249,729
3501,729,249,729
3567,729,249,729
3601,729,249,729
3617,729,249,729
3655,729,249,729
3669,729,249,729
3672,729,249,729
3849,729,249,729
3916,729,249,729
4024,729,249,729
4110,729,249,729
4122,729,249,729
4182,729,249,729
4193,729,249,729
4228,729,249,729
4319,729,249,729
4329,729,249,729
4565,729,249,729
4833,729,249,729
5091,729,249,729
5137,729,249,729
5188,729,249,729
5201,729,249,729
5263,729,249,729
5296,729,249,729
5363,729,249,729
5455,729,249,729
5668,729,249,729
5833,729,374,729
5867,729,393,729
5880,729,440,729
5982,729,466,729
5998,729,519,729
6054,729,520,729
6139,729,532,729
6226,729,584,729
6280,729,584,729
6335,729,586,729
6370,729,597,729
6570,729,598,729
6600,729,600,729
6731,729,604,729
6751,729,618,729
6851,729,616,729
6920,729,619,729
6992,729,635,729
6997,729,641,729
7055,729,643,729
7254,729,642,729
7437,729,644,729
7465,729,645,729
7544,729,646,729
7645,729,652,729
7728,729,648,729
7731,729,650,729
7757,729,654,729
7795,729,653,729
7822,729,658,729
7987,729,657,729
8123,729,658,729
8292,729,657,729
8549,729,655,729
8555,729,660,729
8619,729,662,729
8660,729,662,729
8695,729,663,729
8725,729,662,729
8753,729,664,729
8777,729,658,729
8779,729,663,729
8824,729,665,729
8834,729,665,729
8871,729,666,729
8878,729,669,729
9059,729,667,729
9153,729,669,729
9253,729,671,729
9292,729,670,729
9328,729,667,729
9360,729,673,729
9548,729,668,729
9713,729,671,729
9754,729,672,729
9755,729,677,729
9838,729,668,729
9868,729,670,729
9895,729,670,729
9918,729,670,729
9950,729,670,729
9974,729,672,729
9980,729,669,729
9994,729,669,729
10064,729,713,729
10091,729,717,729
10122,729,718,729
10192,729,720,729
10343,729,721,729
10396,729,720,729
10446,729,720,729
10459,729,722,729
10502,729,723,729
10519,729,723,729
10562,729,723,729
10644,729,724,729
10646,729,728,729
10708,729,726,729
10725,729,726,729
11024,729,726,729
11037,729,725,729
11055,729,725,729
11095,729,726,729
11119,729,726,729
11213,729,726,729
11219,729,726,729
11332,729,723,729
11395,729,723,729
11410,729,723,729
11820,729,724,729
11868,729,724,729
12028,729,722,729
12077,729,723,729
12317,729,723,729
12355,729,723,729
12399,729,723,729
12401,729,722,729
12477,729,721,729
12602,729,721,729
12709,729,721,729
12902,729,720,729
12906,729,719,729
12945,729,719,729
13305,729,719,729
13389,729,715,729
13419,729,715,729
13456,729,714,729
13523,729,713,729
13551,729,713,729
13624,729,712,729
13643,729,711,729
13648,729,711,729
13803,729,709,729
13850,729,709,729
13972,729,707,729
13981,729,707,729
14007,729,699,729
14047,729,698,729
14189,729,699,729
14207,729,700,729
14266,729,697,729
14355,729,696,729
14362,729,696,729
14536,729,692,729
14624,729,690,729
14646,729,690,729
14746,729,691,729
14852,729,682,729
14865,729,680,729
15020,729,681,729
15066,729,681,729
15071,729,676,729
15125,729,673,729
15186,729,675,729
15372,729,674,729
15491,729,670,729
15611,729,671,729
15639,729,670,729
16077,729,668,729
16242,729,666,729
16314,729,667,729
16393,729,667,729
16428,729,668,729
16835,729,662,729
16867,729,660,729
16881,729,656,729
16884,729,668,729
16908,729,669,729
16948,729,669,729
17121,729,669,729
17127,729,669,729
17128,729,672,729
17264,729,670,729
17395,729,669,729
17432,729,669,729
17564,729,670,729
17633,729,668,729
17698,729,666,729
17732,729,664,729
18006,729,664,729
18122,729,665,729
18130,729,661,729
18134,729,660,729
18138,729,657,729
18406,729,657,729
18482,729,655,729
18491,729,654,729
18760,729,652,729
18766,729,651,729
18781,729,648,729
18796,729,649,729
18905,729,648,729
19110,729,644,729
19114,729,644,729
19210,729,644,729
19320,729,645,729
19378,729,640,729
19407,729,641,729
19499,729,638,729
19502,729,635,729
19547,729,632,729
19618,729,631,729
19842,729,631,729
19923,729,628,729
20000,729,625,729
20494,729,625,729
20579,729,624,729
20619,729,626,729
20647,729,626,729
20665,729,624,729
20667,729,622,729
20761,729,621,729
20842,729,616,729
20952,729,617,729
20969,729,613,729
20980,729,613,729
21001,729,612,729
21037,729,608,729
21053,729,607,729
21130,729,608,729
21234,729,605,729
21268,729,602,729
21312,729,602,729
21677,729,601,729
21679,729,601,729
22064,729,597,729
22163,729,597,729
22308,729,598,729
22381,729,597,729
22703,729,589,729
22757,729,590,729
22782,729,587,729
22922,729,586,729
23072,729,585,729
23107,729,584,729
23331,729,584,729
23407,729,589,729
23408,729,589,729
23501,729,588,729
23590,729,592,729
23646,729,594,729
24071,729,594,729
24379,729,589,729
24470,729,584,729
24474,729,583,729
24493,729,584,729
24705,728,585,729
24719,728,583,729
24759,728,576,729
24829,728,575,729
24844,728,572,729
24876,728,573,729
24883,727,574,729
24939,724,567,729
24992,723,562,729
25054,721,561,729
25113,717,560,729
25250,706,562,729
25445,695,557,729
25650,679,557,729
25704,675,555,729
25714,674,556,729
25716,674,550,729
25758,670,550,729
25918,653,542,729
25930,652,540,729
26154,631,540,729
26264,620,537,729
26304,618,539,729
26378,611,535,729
26422,607,535,729
26647,587,530,729
26694,582,529,729
26817,570,531,729
26971,556,530,729
27015,550,530,729
27030,548,522,729
27105,537,521,729
27309,516,522,729
27368,511,521,729
27455,504,519,729
27522,493,517,729
27627,484,516,729
27652,481,508,729
27793,471,506,729
27834,466,505,729
27895,462,504,729
28007,454,503,729
28046,449,503,729
28103,445,503,729
28364,424,498,729
28453,421,498,729
28461,421,499,729
28516,417,498,729
28616,409,497,729
28795,398,496,729
28855,395,496,729
28883,395,494,729
28973,388,491,729
28985,389,493,729
29127,375,493,729
29260,370,489,729
29311,367,486,729
29432,364,485,729
29491,358,484,729
29566,353,483,729
29621,350,479,729
29637,349,480,729
29672,349,484,729
29678,349,479,729
29785,345,479,729
29832,338,479,729
29849,338,474,729
29875,337,474,729
29975,333,470,729
30000,330,458,729
30056,329,455,729
30068,329,455,729
30081,330,455,729
30257,323,448,729
30261,323,442,729
30301,322,442,729
30334,323,440,729
30704,308,426,729
30893,302,426,729
30920,300,427,729
30960,297,417,729
30968,298,409,729
31007,296,409,729
31245,294,409,729
31315,291,396,729
31377,290,393,729
31411,291,393,729
31470,290,388,729
31608,286,387,729
31661,286,387,729
31701,287,383,729
31903,283,383,729
31919,280,358,729
31954,281,342,729
31977,279,335,729
32015,279,335,729
32174,278,335,729
32508,271,331,729
32570,270,325,729
32812,269,324,729
32825,267,322,729
32826,269,316,729
32903,267,315,729
32967,266,315,729
33013,266,314,729
33280,266,312,729
33409,265,310,729
33427,265,307,729
33702,263,305,729
33804,264,300,729
33865,262,291,729
33867,264,287,729
33887,260,281,729
34022,260,279,729
34090,257,279,729
34108,257,279,729
34465,256,278,729
34476,256,273,729
34500,256,269,729
34624,257,268,729
34878,255,262,729
34910,254,261,729
34932,254,260,729
34948,253,256,729
34950,253,256,729
34952,253,255,729
34968,253,250,729
35115,252,248,729
35141,252,244,729
35218,252,244,729
35378,252,243,729
35465,252,241,729
35478,254,241,729
35552,252,234,729
35580,252,234,729
35636,253,234,729
35705,252,232,729
35765,253,231,729
35875,251,229,729
35914,251,227,729
35949,251,227,729
36009,252,222,729
36187,251,222,729
36502,250,222,729
36613,250,221,729
36632,251,220,729
36687,250,219,729
36695,250,219,729
36887,255,216,729
36889,252,216,729
36892,252,214,729
36904,251,211,729
36918,251,211,729
36997,250,209,729
37066,252,207,729
37080,251,207,729
37117,251,207,729
37183,251,207,729
37499,251,206,729
37648,249,202,729
37675,249,202,729
37750,249,202,729
37804,249,200,729
37809,250,200,729
37938,249,198,729
38387,249,198,729
38388,250,198,729
38409,249,196,729
38488,249,196,729
38519,249,195,729
38564,250,194,729
38806,249,194,729
38840,249,194,729
38881,250,194,729
38899,249,194,729
39026,251,192,729
39239,250,192,729
39478,252,191,729
39552,252,190,729
39589,262,190,729
39713,250,190,729
39812,250,190,729
40031,249,190,729
40111,250,190,729
40175,250,190,729
40237,249,190,729
40250,249,190,729
40286,250,190,729
40327,249,190,729
40333,251,190,729
40417,251,190,729
40523,249,190,729
40541,250,190,729
40594,249,190,729
40618,249,190,729
40794,249,190,729
40802,252,190,729
40850,249,189,729
40922,249,188,729
40943,249,188,729
41044,249,188,729
41071,250,188,729
41074,249,188,729
41078,249,188,729
41292,249,188,729
41375,249,188,729
41474,249,188,729
41537,249,188,729
41542,249,187,729
41567,249,187,729
41611,249,187,729
41655,249,187,729
41773,249,187,729
41913,249,187,729
41969,249,187,729
42013,250,187,729
42119,249,187,729
42129,249,187,729
42132,249,187,729
42462,249,187,729
42536,249,187,729
42856,249,187,729
42870,249,187,729
42901,249,187,729
42952,249,187,729
43139,249,187,729
43232,249,187,729
43235,250,187,729
43297,249,187,729
43555,250,187,729
43612,249,187,729
43778,249,187,729
43881,249,187,729
44181,249,187,729
44256,250,187,729
44284,251,187,729
44350,249,187,729
44364,249,187,729
44414,249,187,729
44464,249,187,729
44473,249,187,729
44485,250,187,729
44523,250,187,729
44625,249,187,729
44712,249,187,729
44725,249,187,729
44731,249,187,729
44762,249,187,729
44977,250,187,729
45015,249,187,729
45046,249,187,729
45386,250,187,729
45428,249,187,729
45531,249,187,729
45572,249,187,729
45758,249,187,729
45976,249,187,729
46275,249,187,729
46493,250,187,729
46505,250,187,729
46611,249,187,729
46723,249,187,729
46875,250,187,729
46891,250,187,729
46911,249,187,729
47018,249,187,729
47033,249,187,729
47047,250,187,729
47064,249,187,729
47068,250,187,729
47084,250,187,729
47113,250,187,729
47160,249,187,729
47179,250,187,729
47305,249,187,729
47349,249,187,729
47460,250,187,729
47547,249,187,729
47612,249,187,729
47626,249,187,729
47778,249,187,729
48000,249,187,729
48190,249,187,729
48199,250,187,729
48248,249,187,729
48386,249,187,729
48511,249,187,729
48636,249,187,729
48697,249,187,729
48718,249,187,729
48844,249,187,729
49094,249,187,729
49106,249,187,729
49166,249,187,729
49202,250,187,729
49269,249,187,729
49315,249,187,729
49362,249,187,729
49484,249,187,729
49528,249,187,729
49692,249,187,729
49703,249,187,729
49753,250,187,729
49854,249,187,729
49865,249,187,729
49962,249,187,729
49976,249,187,729
50011,249,187,729
50172,250,187,729
50262,249,187,729
50323,249,187,729
50441,249,187,729
50506,252,187,729
50599,249,187,729
50604,249,187,729
50640,249,187,729
50698,249,187,729
50753,249,187,729
50762,250,187,729
50764,249,187,729
50820,249,187,729
50900,249,187,729
51095,249,187,729
51469,249,187,729
51601,250,187,729
51798,250,187,729
51931,249,187,729
51937,250,187,729
51951,249,187,729
51972,249,187,729
52014,249,187,729
52230,249,187,729
52264,249,187,729
52353,249,187,729
52365,249,187,729
52400,249,187,729
52540,249,187,729
52548,249,187,729
52642,251,187,729
52667,249,187,729
52968,249,187,729
53083,249,187,729
53255,249,187,729
53624,249,187,729
53811,249,187,729
53983,249,187,729
54042,250,187,729
54148,250,187,729
54459,250,187,729
54589,250,187,729
54593,249,187,729
54606,249,187,729
54767,249,187,729
55066,249,187,729
55080,249,187,729
55121,249,187,729
55149,249,187,729
55158,249,187,729
55262,249,187,729
55368,249,187,729
55500,249,187,729
55584,249,187,729
55587,250,187,729
55608,250,187,729
55630,249,187,729
55719,249,187,729
55871,249,187,729
55983,249,187,729
56012,249,187,729
56133,249,187,729
56169,249,187,729
56211,249,187,729
56292,249,187,729
56320,249,187,729
56478,249,187,729
56482,249,187,729
56488,249,187,729
56762,249,187,729
56792,250,187,729
56794,249,187,729
56933,249,187,729
56960,249,187,729
57067,250,187,729
57302,249,187,729
57413,249,187,729
57452,250,187,729
57586,249,187,729
57782,250,187,729
57793,249,187,729
57899,250,187,729
57945,249,187,729
57967,250,187,729
57979,249,187,729
58171,249,187,729
58368,249,187,729
58398,249,187,729
58406,249,187,729
58448,249,187,729
58616,249,187,729
58656,249,187,729
58731,249,187,729
58767,249,187,729
58866,249,187,729
59058,249,187,729
59273,249,187,729
59341,249,187,729
59486,249,187,729
59554,249,187,729
59556,249,187,729
59973,249,187,729
60002,249,187,729
60015,249,187,729
60126,249,187,729
60180,250,187,729
60281,249,187,729
60432,249,187,729
60959,249,187,729
61179,249,187,729
61220,249,187,729
61387,250,187,729
61399,249,187,729
61512,249,187,729
61661,250,187,729
61726,249,187,729
61743,250,187,729
61809,249,187,729
61905,251,187,729
61907,249,187,729
61942,249,187,729
61970,249,187,729
61991,249,187,729
61992,249,187,729
62053,250,187,729
62082,249,187,729
62345,249,187,729
62387,250,187,729
62488,249,187,729
62559,249,187,729
62561,249,187,729
62694,249,187,729
62821,249,187,729
62836,249,187,729
62969,249,187,729
63072,249,187,729
63151,249,187,729
63162,249,187,729
63185,249,187,729
63249,249,187,729
63569,249,187,729
63623,249,187,729
63688,250,187,729
63874,249,187,729
63906,249,187,729
64092,250,187,729
64129,250,187,729
64500,249,187,729
64599,249,187,729
64630,249,187,729
64895,249,187,729
64929,249,187,729
65326,250,187,729
65373,249,187,729
65418,249,187,729
65446,249,187,729
65449,249,187,729
65559,249,187,729
65685,249,187,729
65723,249,187,729
65754,249,187,729
65821,249,187,729
65842,249,187,729
65859,249,187,729
65934,249,187,729
65957,249,187,729
65988,249,187,729
66104,249,187,729
66114,249,187,729
66211,249,187,729
66231,249,187,729
66245,249,187,729
66293,250,187,729
66510,249,187,729
66634,249,187,729
66653,249,187,729
66665,249,187,729
66681,249,187,729
66683,249,187,729
66698,249,187,729
66740,249,187,729
66743,249,187,729
66781,250,187,729
67091,251,187,729
67184,249,187,729
67238,249,187,729
67282,249,187,729
67387,249,187,729
67408,249,187,729
67512,249,187,729
67524,249,187,729
67835,250,187,729
67861,249,187,729
67869,250,187,729
67899,249,187,729
67995,249,187,729
68070,250,187,729
68189,249,187,729
68312,249,187,729
68369,249,187,729
68439,249,187,729
68457,249,187,729
68588,250,187,729
68620,249,187,729
68624,249,187,729
68665,249,187,729
68827,249,187,729
68838,249,187,729
69067,249,187,729
69072,249,187,729
69235,249,187,729
69337,249,187,729
69428,249,187,729
69461,249,187,729
69530,249,187,729
69641,249,187,729
69676,249,187,729
69786,250,187,729
69823,249,187,729
70055,249,187,729
70196,249,187,729
70338,249,187,729
70340,249,187,729
70361,249,187,729
70589,249,187,729
70594,249,187,729
70638,249,187,729
70651,249,187,729
70742,249,187,729
70876,249,187,729
70952,249,187,729
70959,249,187,729
71014,249,187,729
71082,249,187,729
71160,249,187,729
71207,249,187,729
71224,249,187,729
71257,249,187,729
71357,249,187,729
71695,249,187,729
71761,249,187,729
71769,249,187,729
71813,249,187,729
71834,249,187,729
71916,249,187,729
71924,249,187,729
72103,249,187,729
72121,249,187,729
72290,249,187,729
72539,249,187,729
72551,250,187,729
72586,249,187,729
72621,249,187,729
72647,249,187,729
72987,249,187,729
73125,249,187,729
73205,249,187,729
73243,249,187,729
73454,250,187,729
73493,249,187,729
73566,249,187,729
73687,249,187,729
73839,249,187,729
73886,249,187,729
73916,249,187,729
73923,249,187,729
73944,249,187,729
74035,249,187,729
74037,249,187,729
74070,249,187,729
74151,249,187,729
74193,249,187,729
74307,249,187,729
74413,249,187,729
74483,249,187,729
74595,250,187,729
74719,249,187,729
74757,249,187,729
74836,249,187,729
74858,249,187,729
75006,249,187,729
75098,249,187,729
75111,249,187,729
75147,249,187,729
75185,249,187,729
75206,249,187,729
75370,249,187,729
75443,249,187,729
75456,249,187,729
75498,249,187,729
75566,249,187,729
75613,249,187,729
75686,249,187,729
75887,249,187,729
75961,249,187,729
76006,249,187,729
76219,249,187,729
76220,249,187,729
76307,249,187,729
76487,249,187,729
76488,249,187,729
76532,249,187,729
76588,249,187,729
76794,249,187,729
76931,249,187,729
76938,249,187,729
77013,249,187,729
77020,249,187,729
77033,249,187,729
77146,250,187,729
77392,249,187,729
77507,249,187,729
77556,249,187,729
77559,249,187,729
77610,249,187,729
77709,249,187,729
77711,249,187,729
77807,249,187,729
77849,249,187,729
77951,249,187,729
78040,249,187,729
78061,250,187,729
78090,249,187,729
78145,249,187,729
78187,249,187,729
78230,249,187,729
78276,249,187,729
78330,249,187,729
78350,249,187,729
78353,249,187,729
78424,250,187,729
78436,249,187,729
78518,249,187,729
78521,249,187,729
78591,249,187,729
78639,250,187,729
78746,249,187,729
78756,249,187,729
78759,249,187,729
78939,249,187,729
79061,249,187,729
79128,249,187,729
79149,249,187,729
79150,250,187,729
79179,249,187,729
79231,249,187,729
79555,249,187,729
79578,249,187,729
79866,249,187,729
79926,250,187,729
80250,249,187,729
80290,250,187,729
80474,250,187,729
80494,249,187,729
80546,249,187,729
80749,250,187,729
81143,249,187,729
81316,249,187,729
81326,249,187,729
81369,249,187,729
81370,249,187,729
81438,249,187,729
81526,250,187,729
81616,249,187,729
81722,249,187,729
81808,249,187,729
81911,249,187,729
82114,249,187,729
82160,249,187,729
82252,249,187,729
82483,249,187,729
82484,249,187,729
82558,249,187,729
82709,249,187,729
82749,249,187,729
82768,249,187,729
82951,249,187,729
83151,249,187,729
83170,250,187,729
83177,249,187,729
83325,249,187,729
83650,249,187,729
83701,249,187,729
83796,249,187,729
83800,249,187,729
83894,249,187,729
83905,249,187,729
83948,249,187,729
83971,249,187,729
83990,249,187,729
84040,250,187,729
84282,249,187,729
84395,249,187,729
84454,249,187,729
84461,249,187,729
84534,249,187,729
84600,249,187,729

==> figs/sudoku/satnet/satnet-acc.csv <==
Step,Ours,NTR,NDC
173,0.108761325,0.412931025,0.878080368
245,0.11397849,0.817555904,0.94461143
260,0.111445785,0.84103924,0.94893986
403,0.505861878,0.900523543,0.975934625
466,0.803625405,0.925353944,0.977066159
511,0.915041149,0.918965518,0.979310334
557,0.946982741,0.881561816,0.978448272
597,0.953428209,0.848210454,0.98524946
659,0.957161367,0.872647703,0.98474282
805,0.968978882,0.878395915,0.9854514
1027,0.977391303,0.907066345,0.987931013
1038,0.980960608,0.918429017,0.989279628
1133,0.980282903,0.920034766,0.988783479
1185,0.985426486,0.950323999,0.992231309
1272,0.987957001,0.929559231,0.991434693
1418,0.993934155,0.963298798,0.994867444
1459,0.990060508,0.95622021,0.993545592
1495,0.991764188,0.950107515,0.990043342
1511,0.99265343,0.958638489,0.993085563
1549,0.991887271,0.948096931,0.992643833
1566,0.991820931,0.964594126,0.99350369
1941,0.990086198,0.970008552,0.992618322
1961,0.990500867,0.954682767,0.996083498
2437,0.995678484,0.975064516,0.993495226
2442,0.997834563,0.96669513,0.994001687
2463,0.996535301,0.976180196,0.994814217
2504,0.999127805,0.971661687,0.995240152
2578,0.999135315,0.971946478,0.994423032
2685,0.998278797,0.993931532,0.994849801
2694,0.999571204,0.987080157,0.997851253
2709,0.999568045,0.973420501,0.999135315
2718,0.999137223,0.973379135,0.999132693
2769,0.998695672,0.980060697,0.998269141
2974,0.996576786,0.968260884,0.999146402
3084,0.998275161,0.989695191,0.998702943
3105,0.996556222,0.987878799,0.999566138
3106,0.996083498,0.993043482,0.998702466
3146,1,0.992634296,0.999133885
3242,0.998259306,0.99226141,0.998702466
3266,0.999141276,0.990051925,0.998707473
3357,0.997002125,0.996572375,0.999569714
3501,0.996125698,0.994386852,0.998707473
3567,0.997850418,0.99610728,0.998269141
3601,0.999569118,0.995700777,0.999130785
3617,0.999133468,0.997423828,0.999141276
3655,1,0.997414887,0.999142408
3669,0.998278141,0.990932643,0.99913007
3672,0.999135733,0.983571112,0.999572635
3849,0.9987064,0.987537563,0.998706877
3916,0.999566138,0.996572375,1
4024,0.998266876,0.997835517,0.999140203
4110,0.99826771,0.994386852,0.99957335
4122,0.998278141,0.996538281,0.999568403
4182,0.998703539,0.996563613,0.999566972
4193,0.998702466,0.995717347,0.999147117
4228,0.998274386,0.996137321,0.999567866
4319,0.996978879,0.994800687,1
4329,0.996951222,0.997835517,0.999568045
4565,0.996554732,0.996108949,0.999568224
4833,1,0.997826993,1
5091,0.99870801,0.997844815,1
5137,0.996987939,0.996538281,0.999570668
5188,0.998721719,0.993920922,1
5201,0.997410417,0.996541262,0.999567866
5263,1,0.997429311,1
5296,0.99913758,0.997410417,1
5363,0.999569714,0.999568403,0.999141634
5455,0.999569535,0.998281777,1
5668,0.998275161,0.997426033,0.999142051
5833,0.998710275,0.995236039,1
5867,0.999136806,0.996150553,1
5880,0.999139071,0.997418225,1
5982,0.999140918,0.996985376,1
5998,0.998273611,0.998705804,1
6054,0.9987064,0.999148607,0.999566376
6139,1,0.996974945,1
6226,0.999569893,0.997852266,1
6280,0.999146402,0.998704135,1
6335,0.999133885,0.997398138,1
6370,0.999140501,1,1
6570,0.999568045,0.998706877,0.999569356
6600,0.999569118,0.996544302,1
6731,0.99826771,0.99870801,1
6751,1,0.998705208,1
6851,0.99956429,0.998700798,1
6920,0.998694479,0.995233953,1
6992,0.999570131,0.997412682,1
6997,1,0.999569535,1
7055,0.998709679,0.99871248,1
7254,0.999571383,0.996964455,1
7437,0.999566555,0.997825146,0.99956882
7465,0.999133885,0.999134243,0.999567509
7544,0.999142051,0.997831762,1
7645,0.99826616,0.998707473,1
7728,0.998700202,0.998707473,0.999570668
7731,0.999137223,0.998704135,1
7757,1,0.996990561,1
7795,0.998704135,0.998700202,1
7822,0.999568939,0.99784112,1
7987,0.999132335,0.997857749,1
8123,0.998719037,0.999570847,1
8292,0.999568045,0.998714089,1
8549,0.998702943,0.998688817,1
8555,0.999570489,0.999569118,1
8619,0.999571204,0.998268425,0.99956727
8660,0.999138296,0.997843027,1
8695,0.999566138,0.998702943,1
8725,0.99871248,0.998269916,1
8753,0.998705804,0.999565065,1
8777,0.999134958,0.998710752,1
8779,1,0.999568224,1
8824,0.999138713,0.998702466,1
8834,0.998261631,0.998719037,1
8871,0.999136806,0.999567509,1
8878,0.999569714,0.998706877,1
9059,0.999566972,0.998272181,1
9153,0.998703539,0.99913609,1
9253,0.999143422,0.999567628,1
9292,0.999572098,1,1
9328,0.999568045,0.998274386,1
9360,0.998696804,0.999137938,1
9548,0.998275161,0.998707473,1
9713,0.999140501,0.997394681,1
9754,0.99831152,0.996971011,1
9755,0.997846723,0.999133885,1
9838,1,0.998281777,1
9868,0.998697937,0.998286188,1
9895,0.99913007,0.998704672,1
9918,0.999570847,1,1
9950,0.99826616,0.998714626,1
9974,0.99913156,0.999566555,1
9980,0.999139071,0.999137223,1
9994,0.99871248,0.998707473,1
10064,0.999573529,0.996981502,1
10091,0.999570489,1,1
10122,0.99869734,0.998709679,1
10192,0.999570251,0.999137223,1
10343,0.999562919,0.999132335,1
10396,0.999567509,0.999566972,1
10446,1,0.99826616,1
10459,0.999567628,0.99826771,1
10502,1,0.996986687,1
10519,1,0.999140918,1
10562,0.999148905,0.999136806,1
10644,0.999131978,0.999141634,1
10646,1,0.998277366,1
10708,1,0.999139428,1
10725,1,0.999132693,1
11024,0.999134243,0.997849464,1
11037,0.999135733,0.997831762,1
11055,0.998257875,0.997839272,1
11095,1,0.99698019,1
11119,1,0.998702943,1
11213,1,0.997423828,1
11219,1,0.997856855,1
11332,1,0.997414887,1
11395,0.999568224,0.99913758,1
11410,1,0.997844815,0.99999994
11820,0.998700798,0.998279572,1
11868,1,0.999136806,1
12028,1,0.998268425,1
12077,1,0.999566555,1
12317,0.999136806,0.998715162,1
12355,0.999571025,0.998715162,1
12399,1,1,1
12401,1,0.998275876,1
12477,0.999567509,0.998279572,1
12602,0.999567151,0.998705208,1
12709,1,0.998274386,1
12902,1,0.99826014,1
12906,1,0.999568641,1
12945,1,0.998713017,1
13305,0.999568224,0.996991813,0.999566376
13389,1,0.998699605,0.99999994
13419,1,0.998709142,1
13456,1,0.999136448,1
13523,0.999139428,0.999564469,1
13551,1,0.997847617,1
13624,1,0.999567151,1
13643,0.999571204,0.997851253,1
13648,1,0.999561191,1
13803,1,0.998270631,1
13850,1,0.996541262,1
13972,0.999568403,0.998707473,1
13981,1,0.998281002,1
14007,1,0.998709679,1
14047,0.999569118,1,1
14189,0.999569118,0.9987064,1
14207,1,1,1
14266,1,0.999569356,1
14355,1,0.999566138,1
14362,0.999568641,0.998702466,1
14536,0.99956882,0.998273611,1
14624,1,0.998710752,1
14646,1,0.997843921,1
14746,0.99999994,0.998270631,1
14852,0.999569118,0.999139428,1
14865,0.999567866,0.997837424,1
15020,0.999569714,0.997431517,1
15066,0.999569356,0.998279572,1
15071,1,0.996972322,1
15125,0.999566555,0.998286188,1
15186,1,0.999140918,1
15372,1,0.998714089,1
15491,1,0.998269141,1
15611,1,0.999139071,1
15639,1,0.998281777,1
16077,0.999567866,0.999140203,1
16242,0.999569535,0.998714626,1
16314,0.999142706,0.999569714,1
16393,1,0.998704672,1
16428,0.999567509,0.999566972,1
16835,1,0.999131978,1
16867,1,1,0.99999994
16881,1,0.997823238,1
16884,1,0.999136448,1
16908,1,0.998274386,1
16948,1,0.999134958,1
17121,1,1,1
17127,1,0.999132693,1
17128,1,0.999568045,1
17264,1,0.999572277,1
17395,1,0.998711944,1
17432,1,0.998699069,1
17564,1,0.999140501,1
17633,0.999570131,0.999133885,1
17698,1,0.998713553,1
17732,1,0.999136448,1
18006,0.99956882,0.999567866,1
18122,1,0.997842014,1
18130,1,0.999139786,1
18134,1,0.999140501,1
18138,1,0.999570131,1
18406,0.99999994,0.997832656,1
18482,1,0.997429311,1
18491,1,0.999570251,1
18760,1,0.999135315,1
18766,0.99956727,0.998702466,1
18781,1,0.99913305,1
18796,1,0.99785316,1
18905,1,0.99912858,1
19110,1,0.997847617,1
19114,0.999570668,0.999134243,1
19210,0.99956882,0.997835517,1
19320,0.999130785,0.999570251,1
19378,1,0.998268425,1
19407,1,0.998704672,1
19499,1,0.997387886,1
19502,1,0.999138296,1
19547,0.999563873,0.999136806,1
19618,1,0.99870801,1
19842,1,0.998710752,1
19923,1,0.999568939,1
20000,1,0.999569893,1
20494,1,1,0.99999994
20579,1,1,1
20619,1,0.998284757,1
20647,1,0.998709142,1
20665,1,1,1
20667,0.999131203,0.998274386,1
20761,1,0.997838259,1
20842,0.999570668,0.998692811,1
20952,1,0.998711348,1
20969,1,0.999140501,1
20980,1,0.998719037,1
21001,1,1,1
21037,1,0.99956727,1
21053,1,0.998279572,1
21130,1,0.999568641,1
21234,1,0.999134243,1
21268,1,0.998702943,1
21312,1,0.999572277,1
21677,1,0.997855961,1
21679,1,0.998721242,1
22064,1,0.999132335,1
22163,1,0.998704672,1
22308,1,0.99956882,1
22381,1,0.997834563,1
22703,1,0.999140203,1
22757,1,0.998283267,1
22782,1,1,1
22922,1,0.998269141,1
23072,1,0.999143124,1
23107,1,0.999568045,1
23331,1,0.997400343,1
23407,1,0.998698473,1
23408,1,0.997821391,1
23501,1,0.997838259,1
23590,1,0.999571025,1
23646,1,0.996993124,1
24071,1,0.999131203,1
24379,1,0.998701334,1
24470,1,1,1
24474,1,0.99956882,1
24493,1,0.998273611,1
24705,1,0.999571383,1
24719,1,0.999567628,1
24759,1,1,1
24829,1,0.999133468,1
24844,1,0.998280346,1
24876,0.999563515,0.999144197,1
24883,1,1,1
24939,1,0.999571025,1
24992,0.99956429,0.99913758,1
25054,1,0.999567866,1
25113,1,0.999138296,1
25250,1,0.998711944,1
25445,1,0.999567866,1
25650,0.999139071,0.998269916,1
25704,1,0.998275876,1
25714,1,0.998713553,1
25716,1,0.998695076,1
25758,0.99956727,0.997842014,1
25918,0.999139786,0.999139786,1
25930,0.999141634,0.997860491,1
26154,1,0.999140203,1
26264,0.999567151,0.998717427,1
26304,0.999566555,0.999136806,1
26378,1,0.99956727,1
26422,1,0.998699605,1
26647,0.999568403,0.999136806,1
26694,1,0.999133885,1
26817,1,1,1
26971,1,0.999566972,1
27015,1,0.999142051,1
27030,1,0.998281002,1
27105,1,0.998263121,1
27309,1,0.999565601,1
27368,1,0.999132335,1
27455,1,0.99913758,1
27522,1,0.998711944,1
27627,1,0.999566138,1
27652,0.999563694,0.999131978,1
27793,1,0.99956727,1
27834,1,0.997855961,0.99999994
27895,1,0.999133885,1
28007,1,0.999569535,1
28046,1,0.999134541,1
28103,0.999131978,0.99913609,1
28364,1,0.99913156,1
28453,1,1,1
28461,1,0.997845769,1
28516,1,0.998710752,1
28616,1,0.997423828,1
28795,1,0.99826616,1
28855,1,0.998286188,1
28883,1,1,1
28973,1,1,1
28985,1,0.998272181,1
29127,1,0.999146402,1
29260,1,0.999136806,1
29311,1,0.998704672,1
29432,0.999569893,0.999567866,1
29491,1,0.999570847,1
29566,1,0.998266876,1
29621,1,0.998272181,1
29637,1,0.999133885,1
29672,1,0.999564469,1
29678,1,0.998717427,1
29785,1,0.998706877,1
29832,0.99913007,0.998713017,1
29849,1,0.997843027,1
29875,1,0.99869734,1
29975,1,0.997838259,1
30000,1,0.997411609,1
30056,1,1,1
30068,1,0.99913609,1
30081,1,0.999567509,1
30257,1,0.999141634,1
30261,1,0.998278797,1
30301,1,0.999145329,1
30334,1,0.999135733,1
30704,1,0.999571204,1
30893,1,0.999568939,1
30920,1,0.997405946,1
30960,0.99999994,0.999567509,1
30968,1,1,1
31007,1,0.998284042,1
31245,1,0.998272181,1
31315,1,0.999568224,1
31377,1,0.998709679,1
31411,1,0.999566972,1
31470,1,0.998720109,1
31608,0.999568641,0.999571204,1
31661,0.999570847,0.998705208,1
31701,1,0.997417152,1
31903,1,0.999132693,1
31919,1,0.998704135,1
31954,1,0.999140501,1
31977,1,1,1
32015,1,0.998704672,1
32174,1,0.999133885,1
32508,0.99956882,0.999129653,1
32570,1,0.998282552,1
32812,1,1,1
32825,1,0.997836411,1
32826,1,0.99826771,1
32903,1,0.998297155,1
32967,1,0.999127388,1
33013,0.999570847,0.999566555,1
33280,1,0.998716295,1
33409,1,0.997396946,1
33427,0.999566734,0.998713553,1
33702,1,0.999568224,1
33804,1,0.99913609,1
33865,1,1,1
33867,1,0.999567509,1
33887,1,0.999135733,1
34022,0.999141276,0.997854114,1
34090,1,0.998707473,1
34108,1,0.997410417,1
34465,0.99956429,0.999565601,1
34476,1,0.999143124,1
34500,1,0.997839272,1
34624,1,0.998715162,1
34878,1,0.999130428,1
34910,1,0.999139786,1
34932,1,0.998280346,1
34948,1,0.998707473,1
34950,1,0.998270631,1
34952,0.999567509,0.997394681,1
34968,0.999314129,0.998689413,1
35115,1,0.999140501,1
35141,1,0.999134958,0.99999994
35218,0.99956882,0.999133468,1
35378,1,0.999142706,1
35465,1,0.999568403,1
35478,1,0.999139428,1
35552,0.99999994,0.998710752,1
35580,1,0.999131203,1
35636,1,0.999567509,1
35705,1,0.999134541,1
35765,1,0.999567866,1
35875,1,0.999566555,1
35914,1,0.997436941,1
35949,1,0.998279572,1
36009,1,1,1
36187,1,0.999142706,1
36502,1,0.999567151,1
36613,0.99999994,0.99871248,1
36632,1,1,1
36687,0.99999994,0.998701334,1
36695,1,0.99913609,1
36887,1,0.999566734,1
36889,1,0.999140918,1
36892,1,0.999144971,1
36904,1,0.998274386,1
36918,1,0.999134243,1
36997,1,1,1
37066,1,0.999141276,1
37080,0.999569356,0.999567509,1
37117,1,0.999566376,1
37183,1,0.999566972,1
37499,1,0.99869734,1
37648,1,0.998249471,1
37675,1,0.998273611,1
37750,1,0.997422695,1
37804,1,0.998277366,1
37809,1,0.999568641,1
37938,1,1,1
38387,1,0.999128938,1
38388,1,0.998692811,1
38409,1,1,1
38488,1,0.999568641,1
38519,1,0.998705208,1
38564,1,0.999140918,1
38806,0.999132693,0.998709142,1
38840,1,0.999138296,1
38881,0.999571025,0.999137938,1
38899,1,0.998702943,1
39026,0.999569714,1,1
39239,1,0.998706877,1
39478,1,0.99956882,1
39552,1,0.998717964,1
39589,1,0.999138713,1
39713,1,0.999130428,1
39812,1,0.999138713,1
40031,1,0.998705804,1
40111,1,0.998710275,1
40175,1,1,1
40237,1,0.999127388,1
40250,0.999571025,0.999139071,1
40286,1,0.999568641,1
40327,1,0.997813761,1
40333,1,0.998693943,1
40417,1,0.999570489,1
40523,0.99999994,0.999568224,1
40541,1,0.999567628,1
40594,1,0.998271406,1
40618,1,0.997854114,1
40794,1,0.999135733,1
40802,1,0.997404873,1
40850,1,0.997411609,1
40922,1,0.997855008,1
40943,1,0.99999994,1
41044,1,0.999568641,1
41071,1,0.99956727,1
41074,1,0.999134958,1
41078,1,0.999136448,1
41292,1,0.999569356,1
41375,1,0.997828901,1
41474,1,0.998282552,1
41537,1,0.999136806,1
41542,0.999570847,0.999139071,1
41567,1,0.998699605,1
41611,1,0.998289168,1
41655,1,0.998713017,1
41773,1,0.998277366,1
41913,0.999567628,0.999566734,1
41969,1,0.997405946,1
42013,1,0.999571025,1
42119,1,0.998280346,1
42129,1,0.999570131,1
42132,1,0.999139428,1
42462,0.99999994,1,1
42536,1,0.999139071,1
42856,1,0.998290598,1
42870,1,0.999564648,1
42901,1,0.998699605,1
42952,1,0.998269141,1
43139,1,0.999136806,1
43232,1,0.999134243,1
43235,1,0.999141276,1
43297,1,0.999130785,1
43555,1,0.999566376,1
43612,1,0.999140918,1
43778,1,0.996976256,1
43881,1,0.999138713,1
44181,1,0.997824192,1
44256,1,0.999131978,1
44284,1,0.998277366,1
44350,1,0.998707473,1
44364,1,0.998692811,1
44414,1,0.999137223,1
44464,1,0.999130785,1
44473,1,0.999137223,1
44485,1,0.999572635,1
44523,1,0.999140918,1
44625,1,0.999563515,1
44712,1,0.998701334,1
44725,1,0.99913609,1
44731,1,1,1
44762,1,0.998277366,1
44977,1,0.999140203,1
45015,1,0.998684227,1
45046,1,0.998704672,1
45386,1,0.999135315,1
45428,1,0.998707473,1
45531,1,0.998269141,1
45572,1,1,1
45758,1,1,1
45976,1,0.999145329,1
46275,1,0.999566734,1
46493,1,0.999569535,1
46505,1,0.999570131,1
46611,1,0.99792099,1
46723,1,0.999139786,1
46875,1,0.998275161,1
46891,1,0.998709679,1
46911,1,0.997838259,1
47018,1,0.999569356,1
47033,1,0.998269916,1
47047,1,0.999139071,1
47064,1,0.998699069,1
47068,1,0.998270631,0.99999994
47084,1,0.998692811,1
47113,1,0.998715758,1
47160,1,0.999569714,1
47179,1,0.999135733,1
47305,1,0.999568224,1
47349,1,0.999134541,1
47460,1,0.999134958,1
47547,1,0.998703539,1
47612,1,0.997865021,1
47626,1,0.99956429,1
47778,1,0.999569118,1
48000,1,1,1
48190,1,0.999152541,1
48199,1,0.999570131,1
48248,1,0.999142408,1
48386,1,0.999134541,1
48511,1,0.999568641,1
48636,1,0.999139071,1
48697,1,0.999133468,1
48718,1,0.999567628,1
48844,1,0.998710752,1
49094,1,1,1
49106,1,0.999139071,1
49166,1,0.997832656,1
49202,1,1,1
49269,1,0.998279572,1
49315,1,1,1
49362,1,0.999571681,1
49484,1,0.999130428,1
49528,1,0.999571025,1
49692,1,1,1
49703,1,0.9991467,1
49753,1,0.997847617,1
49854,1,0.999137223,1
49865,1,0.998289168,1
49962,1,0.999136806,1
49976,1,0.999142408,1
50011,1,0.999570489,1
50172,1,0.999570668,1
50262,1,0.999571383,1
50323,1,0.998269916,1
50441,1,0.999563336,1
50506,1,0.999136806,1
50599,1,0.999570847,1
50604,1,0.999135733,1
50640,1,0.999137938,1
50698,1,0.99913156,1
50753,1,0.998711348,1
50762,1,0.998263121,1
50764,1,0.998711944,1
50820,1,0.999135315,1
50900,1,0.999139071,1
51095,1,0.997858644,1
51469,1,0.999571383,1
51601,1,0.99870187,1
51798,0.99999994,0.999139786,1
51931,1,0.999567151,1
51937,1,0.999135733,1
51951,1,0.998704135,1
51972,1,0.997843921,1
52014,1,0.998705208,1
52230,1,0.999136448,1
52264,1,1,1
52353,1,0.998701334,1
52365,1,0.997861445,1
52400,1,0.999569714,1
52540,1,0.999138296,1
52548,1,0.999568403,1
52642,1,0.998717964,1
52667,1,0.999133885,1
52968,1,1,1
53083,1,0.998709142,1
53255,1,0.998286903,1
53624,1,0.998709142,1
53811,1,0.999129295,1
53983,1,0.999138296,1
54042,1,0.999567866,1
54148,1,0.998710275,1
54459,1,0.998259306,1
54589,1,0.997836411,1
54593,1,0.999570847,1
54606,1,0.999568641,1
54767,1,0.99913156,1
55066,1,0.999567151,1
55080,1,0.999134541,1
55121,1,0.998709679,1
55149,1,0.999140203,1
55158,1,0.998282552,1
55262,1,0.999134243,1
55368,1,0.998265386,1
55500,1,0.999568403,1
55584,1,0.99826467,1
55587,1,0.998274386,1
55608,1,0.999134243,1
55630,1,0.998710752,1
55719,1,0.999568045,0.99999994
55871,1,1,1
55983,1,0.998286903,1
56012,1,0.998707473,1
56133,1,0.998699605,1
56169,1,0.999567628,1
56211,1,0.998272896,1
56292,1,0.997848511,1
56320,1,0.999567628,1
56478,1,0.999134243,1
56482,1,0.999130785,1
56488,1,0.998704672,1
56762,1,1,1
56792,1,0.9987064,1
56794,1,0.999569118,1
56933,1,0.999131203,1
56960,1,0.997832656,1
57067,1,0.999568045,1
57302,1,0.999132693,1
57413,1,0.998700202,1
57452,1,0.998699069,1
57586,1,0.99870187,1
57782,1,0.998269916,1
57793,1,1,1
57899,1,1,1
57945,1,0.996994436,1
57967,1,0.998695672,1
57979,1,0.999143124,1
58171,1,1,1
58368,1,0.998694479,1
58398,1,0.997831762,0.99999994
58406,1,0.999134958,1
58448,0.99999994,0.999139786,1
58616,1,0.999570489,1
58656,1,0.998704672,1
58731,1,0.999135315,1
58767,1,0.998262405,1
58866,1,0.999566734,1
59058,1,1,1
59273,1,0.999134243,1
59341,1,1,1
59486,1,0.999569535,1
59554,1,0.996990561,1
59556,1,0.999570131,1
59973,1,0.999572277,1
60002,1,0.999570251,1
60015,1,0.997846723,1
60126,1,0.998700798,1
60180,1,0.999568939,1
60281,1,1,1
60432,1,0.999135733,1
60959,1,1,1
61179,1,0.999135733,1
61220,1,0.99699831,1
61387,1,0.9987064,1
61399,1,1,1
61512,1,0.99956429,1
61661,1,0.998701334,1
61726,1,0.999126971,1
61743,1,0.99784112,1
61809,1,0.998279572,1
61905,1,0.999568939,1
61907,1,0.999140501,1
61942,1,0.997392416,1
61970,1,0.99913609,1
61991,1,0.99826014,1
61992,1,0.998704135,1
62053,1,0.999132335,1
62082,1,0.998697937,1
62345,1,0.998699605,1
62387,1,0.998714089,1
62488,1,0.998699605,1
62559,1,0.998702943,1
62561,1,0.9987064,1
62694,1,0.99870187,1
62821,1,0.99913156,1
62836,1,0.997002125,1
62969,1,0.999133885,1
63072,1,0.999565363,1
63151,1,1,1
63162,1,0.99913609,1
63185,1,0.999567866,1
63249,1,0.999569893,1
63569,1,0.999136806,1
63623,1,0.998703539,1
63688,1,0.999144614,1
63874,1,0.999568939,1
63906,1,0.998701334,1
64092,1,1,1
64129,1,0.999141634,1
64500,1,0.99913758,1
64599,1,0.999134541,1
64630,1,0.999566972,1
64895,1,0.996578276,1
64929,1,0.996972322,1
65326,0.99999994,0.99913007,1
65373,1,0.999568403,1
65418,1,0.99956727,1
65446,1,0.999570847,1
65449,1,0.999567866,1
65559,1,0.998709679,1
65685,1,0.999139428,1
65723,1,0.999142408,1
65754,1,0.997407079,1
65821,1,0.998701334,1
65842,1,0.998272181,1
65859,1,0.998714089,1
65934,0.99999994,0.999563336,1
65957,1,1,1
65988,1,0.999567866,1
66104,1,0.999138296,1
66114,1,0.998702943,1
66211,1,0.998709142,1
66231,1,0.999570251,1
66245,1,0.999571919,1
66293,1,0.999566376,1
66510,1,0.998700798,1
66634,1,0.999135733,1
66653,1,0.99913305,1
66665,1,0.998714089,1
66681,1,0.999138713,1
66683,1,0.999565244,1
66698,1,1,1
66740,1,0.998705208,1
66743,1,0.99913305,1
66781,1,0.999568045,1
67091,1,0.998717427,1
67184,1,0.999565244,1
67238,0.99999994,0.99913609,0.99999994
67282,0.99999994,0.999137223,1
67387,1,0.999131203,1
67408,1,0.997858644,1
67512,1,0.999140501,1
67524,1,0.999134541,1
67835,1,1,1
67861,1,0.998276591,1
67869,1,0.998706877,1
67899,1,0.99956727,1
67995,1,0.999569714,1
68070,1,0.998284757,1
68189,1,0.99956727,1
68312,1,0.998713553,1
68369,1,0.999143124,1
68439,1,0.99743259,1
68457,1,0.998717427,1
68588,1,0.99870801,1
68620,1,0.999563515,1
68624,1,0.99698019,1
68665,1,0.999131978,1
68827,1,1,1
68838,1,0.999568403,1
69067,1,0.999134958,1
69072,1,0.999568939,1
69235,1,1,1
69337,1,0.998707473,0.99999994
69428,1,1,1
69461,1,1,1
69530,1,0.999564111,1
69641,1,0.998711944,1
69676,1,0.999133885,1
69786,1,0.999569356,1
69823,1,0.997866869,1
70055,1,0.99930656,1
70196,1,0.998703539,1
70338,1,0.997836411,1
70340,1,0.999136806,1
70361,1,0.999142408,0.99999994
70589,1,0.998270631,1
70594,1,0.997855008,1
70638,1,0.999135315,1
70651,1,0.998699605,1
70742,1,0.997408211,1
70876,1,0.999146402,1
70952,1,0.998262405,1
70959,0.99999994,0.999140918,1
71014,1,0.999567509,1
71082,1,0.999137938,1
71160,1,0.997404873,1
71207,1,0.997846723,1
71224,1,0.999136806,0.99999994
71257,1,0.998716295,1
71357,1,0.997847617,1
71695,1,0.999134541,1
71761,1,0.998705208,1
71769,1,0.999568939,1
71813,1,0.999572635,1
71834,1,1,1
71916,1,0.999568403,1
71924,1,0.99913758,1
72103,1,0.998705804,1
72121,1,0.999141276,1
72290,1,0.999136448,1
72539,1,1,1
72551,1,0.999569535,1
72586,1,1,1
72621,1,0.999137938,1
72647,1,0.998696804,1
72987,1,1,1
73125,1,0.999139428,1
73205,1,0.999566138,1
73243,1,0.999568403,1
73454,1,0.99913758,1
73493,1,0.999568045,1
73566,1,0.998704672,1
73687,1,0.99956882,1
73839,1,0.999130428,1
73886,1,0.999569118,1
73916,1,0.996562064,1
73923,1,0.998695672,1
73944,1,0.997843921,1
74035,1,0.999139071,1
74037,1,0.999126673,1
74070,1,0.99826616,1
74151,1,0.999568224,1
74193,1,0.999135733,1
74307,1,0.998702943,1
74413,1,0.999143124,1
74483,1,0.99870187,1
74595,1,0.998284757,1
74719,1,0.99826014,1
74757,1,0.999565244,1
74836,1,0.99913609,1
74858,1,0.999568641,1
75006,1,0.999144197,1
75098,1,0.998263896,1
75111,1,0.997839272,1
75147,1,0.999133468,0.99999994
75185,1,0.998697937,1
75206,1,0.999133885,1
75370,1,0.999568045,1
75443,1,0.998705208,1
75456,1,0.998696208,1
75498,1,0.998709142,0.99999994
75566,1,0.999137223,1
75613,1,0.998701334,1
75686,1,0.999138713,1
75887,1,0.999132335,1
75961,1,0.999568403,1
76006,1,0.998703539,1
76219,1,0.998703539,1
76220,1,0.999140203,1
76307,1,0.999128163,1
76487,1,0.998710752,1
76488,1,0.999568403,1
76532,1,0.998259306,1
76588,1,0.999573231,1
76794,1,1,1
76931,1,0.99699831,1
76938,1,0.999570847,1
77013,1,0.999131203,1
77020,1,1,1
77033,1,0.99913305,1
77146,1,1,1
77392,1,0.998270631,1
77507,1,0.999568403,1
77556,1,0.999128938,1
77559,1,0.999570668,1
77610,1,0.999136806,1
77709,1,0.998711348,0.99999994
77711,1,0.999570668,1
77807,1,0.998710275,1
77849,1,0.998271406,1
77951,1,1,1
78040,1,0.998274386,1
78061,1,0.99913758,1
78090,1,0.9987064,1
78145,1,0.999135315,1
78187,1,0.998276591,1
78230,1,0.999141634,1
78276,1,0.998708606,1
78330,1,0.999138713,1
78350,1,0.99956727,1
78353,1,0.99870801,1
78424,1,0.999571204,1
78436,0.99999994,0.999128163,1
78518,1,0.999566376,1
78521,1,0.998607218,1
78591,1,0.998693943,1
78639,1,0.998713553,1
78746,1,0.998708606,1
78756,1,0.998285472,1
78759,0.99999994,0.999568641,1
78939,1,0.998289168,1
79061,1,0.99869734,1
79128,1,0.998707473,1
79149,1,0.998709679,1
79150,1,0.998713553,1
79179,1,0.998709679,1
79231,1,0.99913007,1
79555,1,0.999567628,1
79578,1,0.998702943,1
79866,1,0.999141634,1
79926,1,0.999133468,1
80250,1,0.999568641,1
80290,1,0.998706877,1
80474,1,0.999570251,1
80494,1,0.999570131,1
80546,1,0.999565363,1
80749,1,0.999137223,1
81143,1,0.998708606,1
81316,1,0.998273611,1
81326,1,0.99956727,1
81369,1,0.998261631,1
81370,1,0.998709142,1
81438,1,0.997842014,1
81526,1,0.998715162,1
81616,1,0.999316454,1
81722,1,1,1
81808,1,0.998696804,1
81911,1,0.99913758,1
82114,1,0.999571204,1
82160,1,0.997819424,1
82252,1,0.998275876,1
82483,1,0.998702943,1
82484,1,0.999142408,1
82558,1,0.999569714,1
82709,1,0.997828901,1
82749,1,0.999569535,1
82768,1,0.998719037,1
82951,1,1,1
83151,1,0.998720646,1
83170,1,0.999568224,1
83177,1,0.9987064,1
83325,1,0.999140501,1
83650,1,0.999566555,1
83701,1,0.999570131,1
83796,1,0.997854114,1
83800,1,0.998694479,1
83894,1,0.999567628,1
83905,1,0.999565601,1
83948,1,0.999566138,1
83971,1,1,1
83990,1,0.998704672,1
84040,1,0.998700798,1
84282,1,0.999133468,1
84395,1,0.999569118,1
84454,1,0.998704672,1
84461,1,0.999568939,1
84534,1,0.998269916,1
84600,1,0.997224092,1


==> figs/sudoku/satnet/satnet-rank.csv <==
Step,Ours,NTR,NDC
173,729,729,729
245,729,729,729
260,729,729,729
403,729,729,729
466,729,729,729
511,729,729,729
557,729,729,729
597,729,729,729
659,729,729,729
805,729,729,729
1027,729,729,729
1038,729,729,729
1133,729,729,729
1185,729,729,729
1272,729,729,729
1418,729,721,729
1459,729,716,729
1495,729,704,729
1511,729,693,729
1549,729,662,729
1566,729,652,729
1941,729,566,729
1961,729,538,729
2437,729,512,729
2442,729,502,729
2463,729,477,729
2504,729,468,729
2578,729,403,729
2685,729,276,729
2694,729,271,729
2709,729,249,729
2718,729,249,729
2769,729,249,729
2974,729,249,729
3084,729,249,729
3105,729,249,729
3106,729,249,729
3146,729,249,729
3242,729,249,729
3266,729,249,729
3357,729,249,729
3501,729,249,729
3567,729,249,729
3601,729,249,729
3617,729,249,729
3655,729,249,729
3669,729,249,729
3672,729,249,729
3849,729,249,729
3916,729,249,729
4024,729,249,729
4110,729,249,729
4122,729,249,729
4182,729,249,729
4193,729,249,729
4228,729,249,729
4319,729,249,729
4329,729,249,729
4565,729,248,729
4833,729,248,729
5091,729,247,729
5137,729,247,729
5188,729,247,729
5201,729,247,729
5263,729,247,729
5296,729,247,729
5363,729,247,729
5455,729,246,729
5668,729,246,729
5833,729,250,729
5867,729,250,729
5880,729,250,729
5982,729,255,729
5998,729,276,729
6054,729,278,729
6139,729,289,729
6226,729,357,729
6280,729,370,729
6335,729,372,729
6370,729,386,729
6570,729,395,729
6600,729,420,729
6731,729,429,729
6751,729,447,729
6851,729,461,729
6920,729,473,729
6992,729,520,729
6997,729,544,729
7055,729,545,729
7254,729,548,729
7437,729,556,729
7465,729,557,729
7544,729,560,729
7645,729,567,729
7728,729,567,729
7731,729,570,729
7757,729,581,729
7795,729,580,729
7822,729,584,729
7987,729,584,729
8123,729,586,729
8292,729,586,729
8549,729,585,729
8555,729,592,729
8619,729,594,729
8660,729,595,729
8695,729,597,729
8725,729,600,729
8753,729,600,729
8777,729,600,729
8779,729,603,729
8824,729,607,729
8834,729,603,729
8871,729,605,729
8878,729,613,729
9059,729,612,729
9153,729,616,729
9253,729,617,729
9292,729,616,729
9328,729,617,729
9360,729,620,729
9548,729,617,729
9713,729,621,729
9754,729,620,729
9755,729,627,729
9838,729,620,729
9868,729,620,729
9895,729,622,729
9918,729,622,729
9950,729,627,729
9974,729,628,729
9980,729,631,729
9994,729,629,729
10064,729,673,729
10091,729,677,729
10122,729,679,729
10192,729,679,729
10343,729,680,729
10396,729,680,729
10446,729,680,729
10459,729,686,729
10502,729,685,729
10519,729,684,729
10562,729,685,729
10644,729,692,729
10646,729,695,729
10708,729,694,729
10725,729,700,729
11024,729,697,729
11037,729,699,729
11055,729,700,729
11095,729,699,729
11119,729,699,729
11213,729,702,729
11219,729,701,729
11332,729,700,729
11395,729,700,729
11410,729,702,729
11820,729,700,729
11868,729,699,729
12028,729,699,729
12077,729,702,729
12317,729,702,729
12355,729,702,729
12399,729,701,729
12401,729,701,729
12477,729,702,729
12602,729,701,729
12709,729,701,729
12902,729,699,729
12906,729,701,729
12945,729,700,729
13305,729,701,729
13389,729,697,729
13419,729,697,729
13456,729,699,729
13523,729,696,729
13551,729,697,729
13624,729,699,729
13643,729,698,729
13648,729,697,729
13803,729,698,729
13850,729,699,729
13972,729,698,729
13981,729,697,729
14007,729,693,729
14047,729,692,729
14189,729,695,729
14207,729,696,729
14266,729,696,729
14355,729,693,729
14362,729,692,729
14536,729,693,729
14624,729,691,729
14646,729,692,729
14746,729,691,729
14852,729,686,729
14865,729,684,729
15020,729,686,729
15066,729,686,729
15071,729,688,729
15125,729,689,729
15186,729,684,729
15372,729,684,729
15491,729,683,729
15611,729,681,729
15639,729,680,729
16077,729,680,729
16242,729,680,729
16314,729,680,729
16393,729,679,729
16428,729,680,729
16835,729,680,729
16867,729,677,729
16881,729,676,729
16884,729,681,729
16908,729,683,729
16948,729,683,729
17121,729,685,729
17127,729,685,729
17128,729,693,729
17264,729,694,729
17395,729,691,729
17432,729,693,729
17564,729,696,729
17633,729,691,729
17698,729,689,729
17732,729,691,729
18006,729,691,729
18122,729,691,729
18130,729,686,729
18134,729,686,729
18138,729,682,729
18406,729,683,729
18482,729,685,729
18491,729,682,729
18760,729,678,729
18766,729,678,729
18781,729,677,729
18796,729,679,729
18905,729,678,729
19110,729,676,729
19114,729,675,729
19210,729,673,729
19320,729,673,729
19378,729,668,729
19407,729,666,729
19499,729,666,729
19502,729,662,729
19547,729,661,729
19618,729,663,729
19842,729,661,729
19923,729,655,729
20000,729,652,729
20494,729,651,729
20579,729,650,729
20619,729,651,729
20647,729,651,729
20665,729,650,729
20667,729,650,729
20761,729,649,729
20842,729,648,729
20952,729,645,729
20969,729,641,729
20980,729,639,729
21001,729,636,729
21037,729,633,729
21053,729,632,729
21130,729,632,729
21234,729,627,729
21268,729,626,729
21312,729,626,729
21677,729,622,729
21679,729,623,729
22064,729,619,729
22163,729,616,729
22308,729,614,729
22381,729,613,729
22703,729,614,729
22757,729,606,729
22782,729,605,729
22922,729,603,729
23072,729,604,729
23107,729,602,729
23331,729,605,729
23407,729,613,729
23408,729,611,729
23501,729,611,729
23590,729,609,729
23646,729,606,729
24071,729,605,729
24379,729,604,729
24470,729,602,729
24474,729,603,729
24493,729,603,729
24705,727,599,729
24719,727,595,729
24759,726,589,729
24829,723,585,729
24844,722,584,729
24876,721,584,729
24883,721,583,729
24939,717,578,729
24992,715,576,729
25054,712,575,729
25113,710,579,729
25250,701,577,729
25445,691,573,729
25650,678,571,729
25704,673,571,729
25714,673,570,729
25716,672,569,729
25758,671,568,729
25918,657,568,729
25930,657,567,729
26154,634,567,729
26264,624,559,729
26304,617,562,729
26378,609,558,729
26422,605,557,729
26647,579,558,729
26694,574,558,729
26817,562,556,729
26971,548,549,729
27015,543,552,729
27030,539,548,729
27105,533,544,729
27309,515,545,729
27368,508,542,729
27455,497,541,729
27522,490,543,729
27627,479,540,729
27652,475,534,729
27793,462,536,729
27834,460,533,729
27895,456,529,729
28007,445,529,729
28046,440,527,729
28103,435,526,729
28364,414,525,729
28453,410,526,729
28461,409,524,729
28516,405,526,729
28616,400,523,729
28795,391,522,729
28855,389,524,729
28883,386,516,729
28973,379,519,729
28985,378,514,729
29127,367,514,729
29260,363,510,729
29311,362,512,729
29432,359,511,729
29491,357,508,729
29566,351,507,729
29621,351,502,729
29637,350,503,729
29672,350,506,729
29678,350,506,729
29785,348,506,729
29832,346,506,729
29849,346,503,729
29875,345,502,729
29975,340,497,729
30000,338,485,729
30056,335,483,729
30068,334,482,729
30081,333,483,729
30257,323,473,729
30261,323,467,729
30301,323,467,729
30334,323,462,729
30704,311,448,729
30893,304,443,729
30920,304,442,729
30960,304,433,729
30968,304,421,729
31007,303,420,729
31245,295,420,729
31315,292,403,729
31377,291,397,729
31411,289,397,729
31470,288,389,729
31608,284,385,729
31661,281,384,729
31701,278,380,729
31903,277,380,729
31919,277,345,729
31954,276,324,729
31977,276,317,729
32015,276,317,729
32174,276,314,729
32508,274,313,729
32570,271,304,729
32812,267,304,729
32825,267,303,729
32826,267,300,729
32903,266,299,729
32967,265,299,729
33013,266,298,729
33280,263,296,729
33409,261,290,729
33427,261,290,729
33702,260,288,729
33804,258,285,729
33865,258,276,729
33867,258,274,729
33887,258,264,729
34022,259,261,729
34090,258,260,729
34108,258,260,729
34465,258,260,729
34476,257,257,729
34500,257,253,729
34624,257,253,729
34878,256,249,729
34910,256,248,729
34932,256,247,729
34948,256,241,729
34950,256,240,729
34952,257,240,729
34968,257,240,729
35115,256,237,729
35141,256,228,729
35218,255,229,729
35378,255,228,729
35465,255,224,729
35478,255,224,729
35552,255,219,729
35580,255,219,729
35636,255,219,729
35705,253,218,729
35765,252,216,729
35875,251,216,729
35914,251,211,729
35949,251,210,729
36009,250,210,729
36187,250,210,729
36502,250,210,729
36613,250,210,729
36632,250,210,729
36687,249,207,729
36695,249,207,729
36887,249,206,729
36889,249,206,729
36892,249,205,729
36904,249,203,729
36918,249,203,729
36997,249,202,729
37066,249,199,729
37080,250,199,729
37117,249,199,729
37183,249,198,729
37499,249,198,729
37648,249,197,729
37675,249,197,729
37750,249,196,729
37804,249,194,729
37809,249,194,729
37938,249,193,729
38387,249,193,729
38388,249,193,729
38409,249,193,729
38488,249,193,729
38519,249,193,729
38564,249,192,729
38806,250,192,729
38840,249,192,729
38881,249,192,729
38899,249,192,729
39026,249,190,729
39239,249,190,729
39478,249,190,729
39552,249,190,729
39589,249,190,729
39713,249,189,729
39812,249,189,729
40031,249,189,729
40111,249,189,729
40175,249,189,729
40237,249,188,729
40250,250,188,729
40286,249,188,729
40327,249,187,729
40333,249,187,729
40417,249,187,729
40523,249,187,729
40541,249,187,729
40594,249,187,729
40618,249,187,729
40794,249,187,729
40802,249,187,729
40850,249,187,729
40922,249,187,729
40943,249,187,729
41044,249,187,729
41071,249,187,729
41074,249,187,729
41078,249,187,729
41292,249,187,729
41375,249,187,729
41474,249,187,729
41537,249,187,729
41542,250,186,729
41567,249,186,729
41611,249,186,729
41655,249,186,729
41773,249,186,729
41913,250,186,729
41969,249,186,729
42013,249,186,729
42119,249,186,729
42129,249,186,729
42132,249,185,729
42462,249,185,729
42536,249,185,729
42856,249,185,729
42870,249,185,729
42901,249,185,729
42952,249,185,729
43139,249,185,729
43232,249,185,729
43235,249,185,729
43297,249,185,729
43555,249,184,729
43612,249,184,729
43778,249,184,729
43881,249,184,729
44181,249,184,729
44256,249,183,729
44284,249,183,729
44350,249,183,729
44364,249,183,729
44414,249,183,729
44464,249,183,729
44473,249,183,729
44485,249,183,729
44523,249,183,729
44625,249,183,729
44712,249,183,729
44725,249,183,729
44731,249,183,729
44762,249,183,729
44977,249,183,729
45015,249,183,729
45046,249,183,729
45386,249,182,729
45428,249,182,729
45531,249,182,729
45572,249,182,729
45758,249,182,729
45976,249,182,729
46275,249,182,729
46493,249,182,729
46505,249,182,729
46611,249,182,729
46723,249,182,729
46875,249,182,729
46891,249,182,729
46911,249,182,729
47018,249,182,729
47033,249,182,729
47047,249,182,729
47064,249,182,729
47068,249,182,729
47084,249,182,729
47113,249,182,729
47160,249,182,729
47179,249,182,729
47305,249,182,729
47349,249,182,729
47460,249,182,729
47547,249,182,729
47612,249,182,729
47626,249,182,729
47778,249,182,729
48000,249,182,729
48190,249,182,729
48199,249,182,729
48248,249,182,729
48386,249,182,729
48511,249,182,729
48636,249,182,729
48697,249,182,729
48718,249,182,729
48844,249,182,729
49094,249,182,729
49106,249,182,729
49166,249,182,729
49202,249,182,729
49269,249,182,729
49315,249,182,729
49362,249,182,729
49484,249,182,729
49528,249,182,729
49692,249,182,729
49703,249,182,729
49753,249,182,729
49854,249,182,729
49865,249,182,729
49962,249,182,729
49976,249,182,729
50011,249,182,729
50172,249,182,729
50262,249,182,729
50323,249,182,729
50441,249,182,729
50506,249,182,729
50599,249,182,729
50604,249,182,729
50640,249,182,729
50698,249,182,729
50753,249,182,729
50762,249,182,729
50764,249,182,729
50820,249,182,729
50900,249,182,729
51095,249,182,729
51469,249,182,729
51601,249,182,729
51798,249,182,729
51931,249,182,729
51937,249,182,729
51951,249,182,729
51972,249,182,729
52014,249,182,729
52230,249,182,729
52264,249,182,729
52353,249,182,729
52365,249,182,729
52400,249,182,729
52540,249,182,729
52548,249,182,729
52642,249,182,729
52667,249,182,729
52968,249,182,729
53083,249,182,729
53255,249,182,729
53624,249,182,729
53811,249,182,729
53983,249,182,729
54042,249,182,729
54148,249,182,729
54459,249,182,729
54589,249,182,729
54593,249,182,729
54606,249,182,729
54767,249,182,729
55066,249,182,729
55080,249,182,729
55121,249,182,729
55149,249,182,729
55158,249,182,729
55262,249,182,729
55368,249,182,729
55500,249,182,729
55584,249,182,729
55587,249,182,729
55608,249,182,729
55630,249,182,729
55719,249,182,729
55871,249,182,729
55983,249,182,729
56012,249,182,729
56133,249,182,729
56169,249,182,729
56211,249,182,729
56292,249,182,729
56320,249,182,729
56478,249,182,729
56482,249,182,729
56488,249,182,729
56762,249,182,729
56792,249,182,729
56794,249,182,729
56933,249,182,729
56960,249,182,729
57067,249,182,729
57302,249,182,729
57413,249,182,729
57452,249,182,729
57586,249,182,729
57782,249,182,729
57793,249,182,729
57899,249,182,729
57945,249,182,729
57967,249,182,729
57979,249,182,729
58171,249,182,729
58368,249,182,729
58398,249,182,729
58406,249,182,729
58448,249,182,729
58616,249,182,729
58656,249,182,729
58731,249,182,729
58767,249,182,729
58866,249,182,729
59058,249,182,729
59273,249,182,729
59341,249,182,729
59486,249,182,729
59554,249,182,729
59556,249,182,729
59973,249,182,729
60002,249,182,729
60015,249,182,729
60126,249,182,729
60180,249,182,729
60281,249,182,729
60432,249,182,729
60959,249,182,729
61179,249,182,729
61220,249,182,729
61387,249,182,729
61399,249,182,729
61512,249,182,729
61661,249,182,729
61726,249,182,729
61743,249,182,729
61809,249,182,729
61905,249,182,729
61907,249,182,729
61942,249,182,729
61970,249,182,729
61991,249,182,729
61992,249,182,729
62053,249,182,729
62082,249,182,729
62345,249,182,729
62387,249,182,729
62488,249,182,729
62559,249,182,729
62561,249,182,729
62694,249,182,729
62821,249,182,729
62836,249,182,729
62969,249,182,729
63072,249,182,729
63151,249,182,729
63162,249,182,729
63185,249,182,729
63249,249,182,729
63569,249,182,729
63623,249,182,729
63688,249,182,729
63874,249,182,729
63906,249,182,729
64092,249,182,729
64129,249,182,729
64500,249,182,729
64599,249,182,729
64630,249,182,729
64895,249,182,729
64929,249,182,729
65326,249,182,729
65373,249,182,729
65418,249,182,729
65446,249,182,729
65449,249,182,729
65559,249,182,729
65685,249,182,729
65723,249,182,729
65754,249,182,729
65821,249,182,729
65842,249,182,729
65859,249,182,729
65934,249,182,729
65957,249,182,729
65988,249,182,729
66104,249,182,729
66114,249,182,729
66211,249,182,729
66231,249,182,729
66245,249,182,729
66293,249,182,729
66510,249,182,729
66634,249,182,729
66653,249,182,729
66665,249,182,729
66681,249,182,729
66683,249,182,729
66698,249,182,729
66740,249,182,729
66743,249,182,729
66781,249,182,729
67091,249,182,729
67184,249,182,729
67238,249,182,729
67282,249,182,729
67387,249,182,729
67408,249,182,729
67512,249,182,729
67524,249,182,729
67835,249,182,729
67861,249,182,729
67869,249,182,729
67899,249,182,729
67995,249,182,729
68070,249,182,729
68189,249,182,729
68312,249,182,729
68369,249,182,729
68439,249,182,729
68457,249,182,729
68588,249,182,729
68620,249,182,729
68624,249,182,729
68665,249,182,729
68827,249,182,729
68838,249,182,729
69067,249,182,729
69072,249,182,729
69235,249,182,729
69337,249,182,729
69428,249,182,729
69461,249,182,729
69530,249,182,729
69641,249,182,729
69676,249,182,729
69786,249,182,729
69823,249,182,729
70055,249,182,729
70196,249,182,729
70338,249,182,729
70340,249,182,729
70361,249,182,729
70589,249,182,729
70594,249,182,729
70638,249,182,729
70651,249,182,729
70742,249,182,729
70876,249,182,729
70952,249,182,729
70959,249,182,729
71014,249,182,729
71082,249,182,729
71160,249,182,729
71207,249,182,729
71224,249,182,729
71257,249,182,729
71357,249,182,729
71695,249,182,729
71761,249,182,729
71769,249,182,729
71813,249,182,729
71834,249,182,729
71916,249,182,729
71924,249,182,729
72103,249,182,729
72121,249,182,729
72290,249,182,729
72539,249,182,729
72551,249,182,729
72586,249,182,729
72621,249,182,729
72647,249,182,729
72987,249,182,729
73125,249,182,729
73205,249,182,729
73243,249,182,729
73454,249,182,729
73493,249,182,729
73566,249,182,729
73687,249,182,729
73839,249,182,729
73886,249,182,729
73916,249,182,729
73923,249,182,729
73944,249,182,729
74035,249,182,729
74037,249,182,729
74070,249,182,729
74151,249,182,729
74193,249,182,729
74307,249,182,729
74413,249,182,729
74483,249,182,729
74595,249,182,729
74719,249,182,729
74757,249,182,729
74836,249,182,729
74858,249,182,729
75006,249,182,729
75098,249,182,729
75111,249,182,729
75147,249,182,729
75185,249,182,729
75206,249,182,729
75370,249,182,729
75443,249,182,729
75456,249,182,729
75498,249,182,729
75566,249,182,729
75613,249,182,729
75686,249,182,729
75887,249,182,729
75961,249,182,729
76006,249,182,729
76219,249,182,729
76220,249,182,729
76307,249,182,729
76487,249,182,729
76488,249,182,729
76532,249,182,729
76588,249,182,729
76794,249,182,729
76931,249,182,729
76938,249,182,729
77013,249,182,729
77020,249,182,729
77033,249,182,729
77146,249,182,729
77392,249,182,729
77507,249,182,729
77556,249,182,729
77559,249,182,729
77610,249,182,729
77709,249,182,729
77711,249,182,729
77807,249,182,729
77849,249,182,729
77951,249,182,729
78040,249,182,729
78061,249,182,729
78090,249,182,729
78145,249,182,729
78187,249,182,729
78230,249,182,729
78276,249,182,729
78330,249,182,729
78350,249,182,729
78353,249,182,729
78424,249,182,729
78436,249,182,729
78518,249,182,729
78521,249,182,729
78591,249,182,729
78639,249,182,729
78746,249,182,729
78756,249,182,729
78759,249,182,729
78939,249,182,729
79061,249,182,729
79128,249,182,729
79149,249,182,729
79150,249,182,729
79179,249,182,729
79231,249,182,729
79555,249,182,729
79578,249,182,729
79866,249,182,729
79926,249,182,729
80250,249,182,729
80290,249,182,729
80474,249,182,729
80494,249,182,729
80546,249,182,729
80749,249,182,729
81143,249,182,729
81316,249,182,729
81326,249,182,729
81369,249,182,729
81370,249,182,729
81438,249,182,729
81526,249,182,729
81616,249,182,729
81722,249,182,729
81808,249,182,729
81911,249,182,729
82114,249,182,729
82160,249,182,729
82252,249,182,729
82483,249,182,729
82484,249,182,729
82558,249,182,729
82709,249,182,729
82749,249,182,729
82768,249,182,729
82951,249,182,729
83151,249,182,729
83170,249,182,729
83177,249,182,729
83325,249,182,729
83650,249,182,729
83701,249,182,729
83796,249,182,729
83800,249,182,729
83894,249,182,729
83905,249,182,729
83948,249,182,729
83971,249,182,729
83990,249,182,729
84040,249,182,729
84282,249,182,729
84395,249,182,729
84454,249,182,729
84461,249,182,729
84534,249,182,729
84600,249,182,729


==> slides/reveal/package-lock.json <==
{
  "name": "reveal.js",
  "version": "4.4.0",
  "lockfileVersion": 2,
  "requires": true,
  "packages": {
    "": {
      "name": "reveal.js",
      "version": "4.4.0",
      "license": "MIT",
      "devDependencies": {
        "@babel/core": "^7.14.3",
        "@babel/eslint-parser": "^7.14.3",
        "@babel/preset-env": "^7.14.2",
        "@rollup/plugin-babel": "^5.3.0",
        "@rollup/plugin-commonjs": "^19.0.0",
        "@rollup/plugin-node-resolve": "^13.0.0",
        "babel-plugin-transform-html-import-to-string": "0.0.1",
        "colors": "^1.4.0",
        "core-js": "^3.12.1",
        "fitty": "^2.3.0",
        "glob": "^7.1.7",
        "gulp": "^4.0.2",
        "gulp-autoprefixer": "^8.0.0",
        "gulp-clean-css": "^4.2.0",
        "gulp-connect": "^5.7.0",
        "gulp-eslint": "^6.0.0",
        "gulp-header": "^2.0.9",
        "gulp-tap": "^2.0.0",
        "gulp-zip": "^4.2.0",
        "highlight.js": "^10.0.3",
        "marked": "^4.0.12",
        "node-qunit-puppeteer": "^2.1.0",
        "qunit": "^2.17.2",
        "rollup": "^2.48.0",
        "rollup-plugin-terser": "^7.0.2",
        "sass": "^1.39.2",
        "yargs": "^15.1.0"
      },
      "engines": {
        "node": ">=10.0.0"
      }
    },
    "node_modules/@babel/code-frame": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/code-frame/-/code-frame-7.12.13.tgz",
      "integrity": "sha512-HV1Cm0Q3ZrpCR93tkWOYiuYIgLxZXZFVG2VgK+MBWjUqZTundupbfx2aXarXuw5Ko5aMcjtJgbSs4vUGBS5v6g==",
      "dev": true,
      "dependencies": {
        "@babel/highlight": "^7.12.13"
      }
    },
    "node_modules/@babel/compat-data": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/compat-data/-/compat-data-7.14.0.tgz",
      "integrity": "sha512-vu9V3uMM/1o5Hl5OekMUowo3FqXLJSw+s+66nt0fSWVWTtmosdzn45JHOB3cPtZoe6CTBDzvSw0RdOY85Q37+Q==",
      "dev": true
    },
    "node_modules/@babel/core": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/core/-/core-7.14.3.tgz",
      "integrity": "sha512-jB5AmTKOCSJIZ72sd78ECEhuPiDMKlQdDI/4QRI6lzYATx5SSogS1oQA2AoPecRCknm30gHi2l+QVvNUu3wZAg==",
      "dev": true,
      "dependencies": {
        "@babel/code-frame": "^7.12.13",
        "@babel/generator": "^7.14.3",
        "@babel/helper-compilation-targets": "^7.13.16",
        "@babel/helper-module-transforms": "^7.14.2",
        "@babel/helpers": "^7.14.0",
        "@babel/parser": "^7.14.3",
        "@babel/template": "^7.12.13",
        "@babel/traverse": "^7.14.2",
        "@babel/types": "^7.14.2",
        "convert-source-map": "^1.7.0",
        "debug": "^4.1.0",
        "gensync": "^1.0.0-beta.2",
        "json5": "^2.1.2",
        "semver": "^6.3.0",
        "source-map": "^0.5.0"
      },
      "engines": {
        "node": ">=6.9.0"
      },
      "funding": {
        "type": "opencollective",
        "url": "https://opencollective.com/babel"
      }
    },
    "node_modules/@babel/eslint-parser": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/eslint-parser/-/eslint-parser-7.14.3.tgz",
      "integrity": "sha512-IfJXKEVRV/Gisvgmih/+05gkBzzg4Dy0gcxkZ84iFiLK8+O+fI1HLnGJv3UrUMPpsMmmThNa69v+UnF80XP+kA==",
      "dev": true,
      "dependencies": {
        "eslint-scope": "^5.1.0",
        "eslint-visitor-keys": "^2.1.0",
        "semver": "^6.3.0"
      },
      "engines": {
        "node": "^10.13.0 || ^12.13.0 || >=14.0.0"
      },
      "peerDependencies": {
        "@babel/core": ">=7.11.0",
        "eslint": ">=7.5.0"
      }
    },
    "node_modules/@babel/generator": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/generator/-/generator-7.14.3.tgz",
      "integrity": "sha512-bn0S6flG/j0xtQdz3hsjJ624h3W0r3llttBMfyHX3YrZ/KtLYr15bjA0FXkgW7FpvrDuTuElXeVjiKlYRpnOFA==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.14.2",
        "jsesc": "^2.5.1",
        "source-map": "^0.5.0"
      }
    },
    "node_modules/@babel/helper-annotate-as-pure": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-annotate-as-pure/-/helper-annotate-as-pure-7.12.13.tgz",
      "integrity": "sha512-7YXfX5wQ5aYM/BOlbSccHDbuXXFPxeoUmfWtz8le2yTkTZc+BxsiEnENFoi2SlmA8ewDkG2LgIMIVzzn2h8kfw==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.12.13"
      }
    },
    "node_modules/@babel/helper-builder-binary-assignment-operator-visitor": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-builder-binary-assignment-operator-visitor/-/helper-builder-binary-assignment-operator-visitor-7.12.13.tgz",
      "integrity": "sha512-CZOv9tGphhDRlVjVkAgm8Nhklm9RzSmWpX2my+t7Ua/KT616pEzXsQCjinzvkRvHWJ9itO4f296efroX23XCMA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-explode-assignable-expression": "^7.12.13",
        "@babel/types": "^7.12.13"
      }
    },
    "node_modules/@babel/helper-compilation-targets": {
      "version": "7.13.16",
      "resolved": "https://registry.npmjs.org/@babel/helper-compilation-targets/-/helper-compilation-targets-7.13.16.tgz",
      "integrity": "sha512-3gmkYIrpqsLlieFwjkGgLaSHmhnvlAYzZLlYVjlW+QwI+1zE17kGxuJGmIqDQdYp56XdmGeD+Bswx0UTyG18xA==",
      "dev": true,
      "dependencies": {
        "@babel/compat-data": "^7.13.15",
        "@babel/helper-validator-option": "^7.12.17",
        "browserslist": "^4.14.5",
        "semver": "^6.3.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0"
      }
    },
    "node_modules/@babel/helper-create-class-features-plugin": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/helper-create-class-features-plugin/-/helper-create-class-features-plugin-7.14.3.tgz",
      "integrity": "sha512-BnEfi5+6J2Lte9LeiL6TxLWdIlEv9Woacc1qXzXBgbikcOzMRM2Oya5XGg/f/ngotv1ej2A/b+3iJH8wbS1+lQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "@babel/helper-function-name": "^7.14.2",
        "@babel/helper-member-expression-to-functions": "^7.13.12",
        "@babel/helper-optimise-call-expression": "^7.12.13",
        "@babel/helper-replace-supers": "^7.14.3",
        "@babel/helper-split-export-declaration": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0"
      }
    },
    "node_modules/@babel/helper-create-regexp-features-plugin": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/helper-create-regexp-features-plugin/-/helper-create-regexp-features-plugin-7.14.3.tgz",
      "integrity": "sha512-JIB2+XJrb7v3zceV2XzDhGIB902CmKGSpSl4q2C6agU9SNLG/2V1RtFRGPG1Ajh9STj3+q6zJMOC+N/pp2P9DA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "regexpu-core": "^4.7.1"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0"
      }
    },
    "node_modules/@babel/helper-define-polyfill-provider": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-define-polyfill-provider/-/helper-define-polyfill-provider-0.2.0.tgz",
      "integrity": "sha512-JT8tHuFjKBo8NnaUbblz7mIu1nnvUDiHVjXXkulZULyidvo/7P6TY7+YqpV37IfF+KUFxmlK04elKtGKXaiVgw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-compilation-targets": "^7.13.0",
        "@babel/helper-module-imports": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/traverse": "^7.13.0",
        "debug": "^4.1.1",
        "lodash.debounce": "^4.0.8",
        "resolve": "^1.14.2",
        "semver": "^6.1.2"
      },
      "peerDependencies": {
        "@babel/core": "^7.4.0-0"
      }
    },
    "node_modules/@babel/helper-explode-assignable-expression": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-explode-assignable-expression/-/helper-explode-assignable-expression-7.13.0.tgz",
      "integrity": "sha512-qS0peLTDP8kOisG1blKbaoBg/o9OSa1qoumMjTK5pM+KDTtpxpsiubnCGP34vK8BXGcb2M9eigwgvoJryrzwWA==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.13.0"
      }
    },
    "node_modules/@babel/helper-function-name": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/helper-function-name/-/helper-function-name-7.14.2.tgz",
      "integrity": "sha512-NYZlkZRydxw+YT56IlhIcS8PAhb+FEUiOzuhFTfqDyPmzAhRge6ua0dQYT/Uh0t/EDHq05/i+e5M2d4XvjgarQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-get-function-arity": "^7.12.13",
        "@babel/template": "^7.12.13",
        "@babel/types": "^7.14.2"
      }
    },
    "node_modules/@babel/helper-get-function-arity": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-get-function-arity/-/helper-get-function-arity-7.12.13.tgz",
      "integrity": "sha512-DjEVzQNz5LICkzN0REdpD5prGoidvbdYk1BVgRUOINaWJP2t6avB27X1guXK1kXNrX0WMfsrm1A/ZBthYuIMQg==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.12.13"
      }
    },
    "node_modules/@babel/helper-hoist-variables": {
      "version": "7.13.16",
      "resolved": "https://registry.npmjs.org/@babel/helper-hoist-variables/-/helper-hoist-variables-7.13.16.tgz",
      "integrity": "sha512-1eMtTrXtrwscjcAeO4BVK+vvkxaLJSPFz1w1KLawz6HLNi9bPFGBNwwDyVfiu1Tv/vRRFYfoGaKhmAQPGPn5Wg==",
      "dev": true,
      "dependencies": {
        "@babel/traverse": "^7.13.15",
        "@babel/types": "^7.13.16"
      }
    },
    "node_modules/@babel/helper-member-expression-to-functions": {
      "version": "7.13.12",
      "resolved": "https://registry.npmjs.org/@babel/helper-member-expression-to-functions/-/helper-member-expression-to-functions-7.13.12.tgz",
      "integrity": "sha512-48ql1CLL59aKbU94Y88Xgb2VFy7a95ykGRbJJaaVv+LX5U8wFpLfiGXJJGUozsmA1oEh/o5Bp60Voq7ACyA/Sw==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.13.12"
      }
    },
    "node_modules/@babel/helper-module-imports": {
      "version": "7.13.12",
      "resolved": "https://registry.npmjs.org/@babel/helper-module-imports/-/helper-module-imports-7.13.12.tgz",
      "integrity": "sha512-4cVvR2/1B693IuOvSI20xqqa/+bl7lqAMR59R4iu39R9aOX8/JoYY1sFaNvUMyMBGnHdwvJgUrzNLoUZxXypxA==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.13.12"
      }
    },
    "node_modules/@babel/helper-module-transforms": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/helper-module-transforms/-/helper-module-transforms-7.14.2.tgz",
      "integrity": "sha512-OznJUda/soKXv0XhpvzGWDnml4Qnwp16GN+D/kZIdLsWoHj05kyu8Rm5kXmMef+rVJZ0+4pSGLkeixdqNUATDA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-module-imports": "^7.13.12",
        "@babel/helper-replace-supers": "^7.13.12",
        "@babel/helper-simple-access": "^7.13.12",
        "@babel/helper-split-export-declaration": "^7.12.13",
        "@babel/helper-validator-identifier": "^7.14.0",
        "@babel/template": "^7.12.13",
        "@babel/traverse": "^7.14.2",
        "@babel/types": "^7.14.2"
      }
    },
    "node_modules/@babel/helper-optimise-call-expression": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-optimise-call-expression/-/helper-optimise-call-expression-7.12.13.tgz",
      "integrity": "sha512-BdWQhoVJkp6nVjB7nkFWcn43dkprYauqtk++Py2eaf/GRDFm5BxRqEIZCiHlZUGAVmtwKcsVL1dC68WmzeFmiA==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.12.13"
      }
    },
    "node_modules/@babel/helper-plugin-utils": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-plugin-utils/-/helper-plugin-utils-7.13.0.tgz",
      "integrity": "sha512-ZPafIPSwzUlAoWT8DKs1W2VyF2gOWthGd5NGFMsBcMMol+ZhK+EQY/e6V96poa6PA/Bh+C9plWN0hXO1uB8AfQ==",
      "dev": true
    },
    "node_modules/@babel/helper-remap-async-to-generator": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-remap-async-to-generator/-/helper-remap-async-to-generator-7.13.0.tgz",
      "integrity": "sha512-pUQpFBE9JvC9lrQbpX0TmeNIy5s7GnZjna2lhhcHC7DzgBs6fWn722Y5cfwgrtrqc7NAJwMvOa0mKhq6XaE4jg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "@babel/helper-wrap-function": "^7.13.0",
        "@babel/types": "^7.13.0"
      }
    },
    "node_modules/@babel/helper-replace-supers": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/helper-replace-supers/-/helper-replace-supers-7.14.3.tgz",
      "integrity": "sha512-Rlh8qEWZSTfdz+tgNV/N4gz1a0TMNwCUcENhMjHTHKp3LseYH5Jha0NSlyTQWMnjbYcwFt+bqAMqSLHVXkQ6UA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-member-expression-to-functions": "^7.13.12",
        "@babel/helper-optimise-call-expression": "^7.12.13",
        "@babel/traverse": "^7.14.2",
        "@babel/types": "^7.14.2"
      }
    },
    "node_modules/@babel/helper-simple-access": {
      "version": "7.13.12",
      "resolved": "https://registry.npmjs.org/@babel/helper-simple-access/-/helper-simple-access-7.13.12.tgz",
      "integrity": "sha512-7FEjbrx5SL9cWvXioDbnlYTppcZGuCY6ow3/D5vMggb2Ywgu4dMrpTJX0JdQAIcRRUElOIxF3yEooa9gUb9ZbA==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.13.12"
      }
    },
    "node_modules/@babel/helper-skip-transparent-expression-wrappers": {
      "version": "7.12.1",
      "resolved": "https://registry.npmjs.org/@babel/helper-skip-transparent-expression-wrappers/-/helper-skip-transparent-expression-wrappers-7.12.1.tgz",
      "integrity": "sha512-Mf5AUuhG1/OCChOJ/HcADmvcHM42WJockombn8ATJG3OnyiSxBK/Mm5x78BQWvmtXZKHgbjdGL2kin/HOLlZGA==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.12.1"
      }
    },
    "node_modules/@babel/helper-split-export-declaration": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-split-export-declaration/-/helper-split-export-declaration-7.12.13.tgz",
      "integrity": "sha512-tCJDltF83htUtXx5NLcaDqRmknv652ZWCHyoTETf1CXYJdPC7nohZohjUgieXhv0hTJdRf2FjDueFehdNucpzg==",
      "dev": true,
      "dependencies": {
        "@babel/types": "^7.12.13"
      }
    },
    "node_modules/@babel/helper-validator-identifier": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-validator-identifier/-/helper-validator-identifier-7.14.0.tgz",
      "integrity": "sha512-V3ts7zMSu5lfiwWDVWzRDGIN+lnCEUdaXgtVHJgLb1rGaA6jMrtB9EmE7L18foXJIE8Un/A/h6NJfGQp/e1J4A==",
      "dev": true
    },
    "node_modules/@babel/helper-validator-option": {
      "version": "7.12.17",
      "resolved": "https://registry.npmjs.org/@babel/helper-validator-option/-/helper-validator-option-7.12.17.tgz",
      "integrity": "sha512-TopkMDmLzq8ngChwRlyjR6raKD6gMSae4JdYDB8bByKreQgG0RBTuKe9LRxW3wFtUnjxOPRKBDwEH6Mg5KeDfw==",
      "dev": true
    },
    "node_modules/@babel/helper-wrap-function": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-wrap-function/-/helper-wrap-function-7.13.0.tgz",
      "integrity": "sha512-1UX9F7K3BS42fI6qd2A4BjKzgGjToscyZTdp1DjknHLCIvpgne6918io+aL5LXFcER/8QWiwpoY902pVEqgTXA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-function-name": "^7.12.13",
        "@babel/template": "^7.12.13",
        "@babel/traverse": "^7.13.0",
        "@babel/types": "^7.13.0"
      }
    },
    "node_modules/@babel/helpers": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/helpers/-/helpers-7.14.0.tgz",
      "integrity": "sha512-+ufuXprtQ1D1iZTO/K9+EBRn+qPWMJjZSw/S0KlFrxCw4tkrzv9grgpDHkY9MeQTjTY8i2sp7Jep8DfU6tN9Mg==",
      "dev": true,
      "dependencies": {
        "@babel/template": "^7.12.13",
        "@babel/traverse": "^7.14.0",
        "@babel/types": "^7.14.0"
      }
    },
    "node_modules/@babel/highlight": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/highlight/-/highlight-7.14.0.tgz",
      "integrity": "sha512-YSCOwxvTYEIMSGaBQb5kDDsCopDdiUGsqpatp3fOlI4+2HQSkTmEVWnVuySdAC5EWCqSWWTv0ib63RjR7dTBdg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-validator-identifier": "^7.14.0",
        "chalk": "^2.0.0",
        "js-tokens": "^4.0.0"
      }
    },
    "node_modules/@babel/parser": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/parser/-/parser-7.14.3.tgz",
      "integrity": "sha512-7MpZDIfI7sUC5zWo2+foJ50CSI5lcqDehZ0lVgIhSi4bFEk94fLAKlF3Q0nzSQQ+ca0lm+O6G9ztKVBeu8PMRQ==",
      "dev": true,
      "bin": {
        "parser": "bin/babel-parser.js"
      },
      "engines": {
        "node": ">=6.0.0"
      }
    },
    "node_modules/@babel/plugin-bugfix-v8-spread-parameters-in-optional-chaining": {
      "version": "7.13.12",
      "resolved": "https://registry.npmjs.org/@babel/plugin-bugfix-v8-spread-parameters-in-optional-chaining/-/plugin-bugfix-v8-spread-parameters-in-optional-chaining-7.13.12.tgz",
      "integrity": "sha512-d0u3zWKcoZf379fOeJdr1a5WPDny4aOFZ6hlfKivgK0LY7ZxNfoaHL2fWwdGtHyVvra38FC+HVYkO+byfSA8AQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-skip-transparent-expression-wrappers": "^7.12.1",
        "@babel/plugin-proposal-optional-chaining": "^7.13.12"
      },
      "peerDependencies": {
        "@babel/core": "^7.13.0"
      }
    },
    "node_modules/@babel/plugin-proposal-async-generator-functions": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-async-generator-functions/-/plugin-proposal-async-generator-functions-7.14.2.tgz",
      "integrity": "sha512-b1AM4F6fwck4N8ItZ/AtC4FP/cqZqmKRQ4FaTDutwSYyjuhtvsGEMLK4N/ztV/ImP40BjIDyMgBQAeAMsQYVFQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-remap-async-to-generator": "^7.13.0",
        "@babel/plugin-syntax-async-generators": "^7.8.4"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-class-properties": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-class-properties/-/plugin-proposal-class-properties-7.13.0.tgz",
      "integrity": "sha512-KnTDjFNC1g+45ka0myZNvSBFLhNCLN+GeGYLDEA8Oq7MZ6yMgfLoIRh86GRT0FjtJhZw8JyUskP9uvj5pHM9Zg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-create-class-features-plugin": "^7.13.0",
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-class-static-block": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-class-static-block/-/plugin-proposal-class-static-block-7.14.3.tgz",
      "integrity": "sha512-HEjzp5q+lWSjAgJtSluFDrGGosmwTgKwCXdDQZvhKsRlwv3YdkUEqxNrrjesJd+B9E9zvr1PVPVBvhYZ9msjvQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-create-class-features-plugin": "^7.14.3",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-class-static-block": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.12.0"
      }
    },
    "node_modules/@babel/plugin-proposal-dynamic-import": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-dynamic-import/-/plugin-proposal-dynamic-import-7.14.2.tgz",
      "integrity": "sha512-oxVQZIWFh91vuNEMKltqNsKLFWkOIyJc95k2Gv9lWVyDfPUQGSSlbDEgWuJUU1afGE9WwlzpucMZ3yDRHIItkA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-dynamic-import": "^7.8.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-export-namespace-from": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-export-namespace-from/-/plugin-proposal-export-namespace-from-7.14.2.tgz",
      "integrity": "sha512-sRxW3z3Zp3pFfLAgVEvzTFutTXax837oOatUIvSG9o5gRj9mKwm3br1Se5f4QalTQs9x4AzlA/HrCWbQIHASUQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-export-namespace-from": "^7.8.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-json-strings": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-json-strings/-/plugin-proposal-json-strings-7.14.2.tgz",
      "integrity": "sha512-w2DtsfXBBJddJacXMBhElGEYqCZQqN99Se1qeYn8DVLB33owlrlLftIbMzn5nz1OITfDVknXF433tBrLEAOEjA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-json-strings": "^7.8.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-logical-assignment-operators": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-logical-assignment-operators/-/plugin-proposal-logical-assignment-operators-7.14.2.tgz",
      "integrity": "sha512-1JAZtUrqYyGsS7IDmFeaem+/LJqujfLZ2weLR9ugB0ufUPjzf8cguyVT1g5im7f7RXxuLq1xUxEzvm68uYRtGg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-logical-assignment-operators": "^7.10.4"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-nullish-coalescing-operator": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-nullish-coalescing-operator/-/plugin-proposal-nullish-coalescing-operator-7.14.2.tgz",
      "integrity": "sha512-ebR0zU9OvI2N4qiAC38KIAK75KItpIPTpAtd2r4OZmMFeKbKJpUFLYP2EuDut82+BmYi8sz42B+TfTptJ9iG5Q==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-nullish-coalescing-operator": "^7.8.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-numeric-separator": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-numeric-separator/-/plugin-proposal-numeric-separator-7.14.2.tgz",
      "integrity": "sha512-DcTQY9syxu9BpU3Uo94fjCB3LN9/hgPS8oUL7KrSW3bA2ePrKZZPJcc5y0hoJAM9dft3pGfErtEUvxXQcfLxUg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-numeric-separator": "^7.10.4"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-object-rest-spread": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-object-rest-spread/-/plugin-proposal-object-rest-spread-7.14.2.tgz",
      "integrity": "sha512-hBIQFxwZi8GIp934+nj5uV31mqclC1aYDhctDu5khTi9PCCUOczyy0b34W0oE9U/eJXiqQaKyVsmjeagOaSlbw==",
      "dev": true,
      "dependencies": {
        "@babel/compat-data": "^7.14.0",
        "@babel/helper-compilation-targets": "^7.13.16",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-object-rest-spread": "^7.8.3",
        "@babel/plugin-transform-parameters": "^7.14.2"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-optional-catch-binding": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-optional-catch-binding/-/plugin-proposal-optional-catch-binding-7.14.2.tgz",
      "integrity": "sha512-XtkJsmJtBaUbOxZsNk0Fvrv8eiqgneug0A6aqLFZ4TSkar2L5dSXWcnUKHgmjJt49pyB/6ZHvkr3dPgl9MOWRQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-optional-catch-binding": "^7.8.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-optional-chaining": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-optional-chaining/-/plugin-proposal-optional-chaining-7.14.2.tgz",
      "integrity": "sha512-qQByMRPwMZJainfig10BoaDldx/+VDtNcrA7qdNaEOAj6VXud+gfrkA8j4CRAU5HjnWREXqIpSpH30qZX1xivA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-skip-transparent-expression-wrappers": "^7.12.1",
        "@babel/plugin-syntax-optional-chaining": "^7.8.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-private-methods": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-private-methods/-/plugin-proposal-private-methods-7.13.0.tgz",
      "integrity": "sha512-MXyyKQd9inhx1kDYPkFRVOBXQ20ES8Pto3T7UZ92xj2mY0EVD8oAVzeyYuVfy/mxAdTSIayOvg+aVzcHV2bn6Q==",
      "dev": true,
      "dependencies": {
        "@babel/helper-create-class-features-plugin": "^7.13.0",
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-private-property-in-object": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-private-property-in-object/-/plugin-proposal-private-property-in-object-7.14.0.tgz",
      "integrity": "sha512-59ANdmEwwRUkLjB7CRtwJxxwtjESw+X2IePItA+RGQh+oy5RmpCh/EvVVvh5XQc3yxsm5gtv0+i9oBZhaDNVTg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "@babel/helper-create-class-features-plugin": "^7.14.0",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-private-property-in-object": "^7.14.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-proposal-unicode-property-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-unicode-property-regex/-/plugin-proposal-unicode-property-regex-7.12.13.tgz",
      "integrity": "sha512-XyJmZidNfofEkqFV5VC/bLabGmO5QzenPO/YOfGuEbgU+2sSwMmio3YLb4WtBgcmmdwZHyVyv8on77IUjQ5Gvg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-create-regexp-features-plugin": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "engines": {
        "node": ">=4"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-async-generators": {
      "version": "7.8.4",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-async-generators/-/plugin-syntax-async-generators-7.8.4.tgz",
      "integrity": "sha512-tycmZxkGfZaxhMRbXlPXuVFpdWlXpir2W4AMhSJgRKzk/eDlIXOhb2LHWoLpDF7TEHylV5zNhykX6KAgHJmTNw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.8.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-class-properties": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-class-properties/-/plugin-syntax-class-properties-7.12.13.tgz",
      "integrity": "sha512-fm4idjKla0YahUNgFNLCB0qySdsoPiZP3iQE3rky0mBUtMZ23yDJ9SJdg6dXTSDnulOVqiF3Hgr9nbXvXTQZYA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-class-static-block": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-class-static-block/-/plugin-syntax-class-static-block-7.12.13.tgz",
      "integrity": "sha512-ZmKQ0ZXR0nYpHZIIuj9zE7oIqCx2hw9TKi+lIo73NNrMPAZGHfS92/VRV0ZmPj6H2ffBgyFHXvJ5NYsNeEaP2A==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-dynamic-import": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-dynamic-import/-/plugin-syntax-dynamic-import-7.8.3.tgz",
      "integrity": "sha512-5gdGbFon+PszYzqs83S3E5mpi7/y/8M9eC90MRTZfduQOYW76ig6SOSPNe41IG5LoP3FGBn2N0RjVDSQiS94kQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.8.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-export-namespace-from": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-export-namespace-from/-/plugin-syntax-export-namespace-from-7.8.3.tgz",
      "integrity": "sha512-MXf5laXo6c1IbEbegDmzGPwGNTsHZmEy6QGznu5Sh2UCWvueywb2ee+CCE4zQiZstxU9BMoQO9i6zUFSY0Kj0Q==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.8.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-json-strings": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-json-strings/-/plugin-syntax-json-strings-7.8.3.tgz",
      "integrity": "sha512-lY6kdGpWHvjoe2vk4WrAapEuBR69EMxZl+RoGRhrFGNYVK8mOPAW8VfbT/ZgrFbXlDNiiaxQnAtgVCZ6jv30EA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.8.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-logical-assignment-operators": {
      "version": "7.10.4",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-logical-assignment-operators/-/plugin-syntax-logical-assignment-operators-7.10.4.tgz",
      "integrity": "sha512-d8waShlpFDinQ5MtvGU9xDAOzKH47+FFoney2baFIoMr952hKOLp1HR7VszoZvOsV/4+RRszNY7D17ba0te0ig==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.10.4"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-nullish-coalescing-operator": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-nullish-coalescing-operator/-/plugin-syntax-nullish-coalescing-operator-7.8.3.tgz",
      "integrity": "sha512-aSff4zPII1u2QD7y+F8oDsz19ew4IGEJg9SVW+bqwpwtfFleiQDMdzA/R+UlWDzfnHFCxxleFT0PMIrR36XLNQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.8.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-numeric-separator": {
      "version": "7.10.4",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-numeric-separator/-/plugin-syntax-numeric-separator-7.10.4.tgz",
      "integrity": "sha512-9H6YdfkcK/uOnY/K7/aA2xpzaAgkQn37yzWUMRK7OaPOqOpGS1+n0H5hxT9AUw9EsSjPW8SVyMJwYRtWs3X3ug==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.10.4"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-object-rest-spread": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-object-rest-spread/-/plugin-syntax-object-rest-spread-7.8.3.tgz",
      "integrity": "sha512-XoqMijGZb9y3y2XskN+P1wUGiVwWZ5JmoDRwx5+3GmEplNyVM2s2Dg8ILFQm8rWM48orGy5YpI5Bl8U1y7ydlA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.8.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-optional-catch-binding": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-optional-catch-binding/-/plugin-syntax-optional-catch-binding-7.8.3.tgz",
      "integrity": "sha512-6VPD0Pc1lpTqw0aKoeRTMiB+kWhAoT24PA+ksWSBrFtl5SIRVpZlwN3NNPQjehA2E/91FV3RjLWoVTglWcSV3Q==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.8.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-optional-chaining": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-optional-chaining/-/plugin-syntax-optional-chaining-7.8.3.tgz",
      "integrity": "sha512-KoK9ErH1MBlCPxV0VANkXW2/dw4vlbGDrFgz8bmUsBGYkFRcbRwMh6cIJubdPrkxRwuGdtCk0v/wPTKbQgBjkg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.8.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-private-property-in-object": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-private-property-in-object/-/plugin-syntax-private-property-in-object-7.14.0.tgz",
      "integrity": "sha512-bda3xF8wGl5/5btF794utNOL0Jw+9jE5C1sLZcoK7c4uonE/y3iQiyG+KbkF3WBV/paX58VCpjhxLPkdj5Fe4w==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-syntax-top-level-await": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-top-level-await/-/plugin-syntax-top-level-await-7.12.13.tgz",
      "integrity": "sha512-A81F9pDwyS7yM//KwbCSDqy3Uj4NMIurtplxphWxoYtNPov7cJsDkAFNNyVlIZ3jwGycVsurZ+LtOA8gZ376iQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-arrow-functions": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-arrow-functions/-/plugin-transform-arrow-functions-7.13.0.tgz",
      "integrity": "sha512-96lgJagobeVmazXFaDrbmCLQxBysKu7U6Do3mLsx27gf5Dk85ezysrs2BZUpXD703U/Su1xTBDxxar2oa4jAGg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-async-to-generator": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-async-to-generator/-/plugin-transform-async-to-generator-7.13.0.tgz",
      "integrity": "sha512-3j6E004Dx0K3eGmhxVJxwwI89CTJrce7lg3UrtFuDAVQ/2+SJ/h/aSFOeE6/n0WB1GsOffsJp6MnPQNQ8nmwhg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-module-imports": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-remap-async-to-generator": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-block-scoped-functions": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-block-scoped-functions/-/plugin-transform-block-scoped-functions-7.12.13.tgz",
      "integrity": "sha512-zNyFqbc3kI/fVpqwfqkg6RvBgFpC4J18aKKMmv7KdQ/1GgREapSJAykLMVNwfRGO3BtHj3YQZl8kxCXPcVMVeg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-block-scoping": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-block-scoping/-/plugin-transform-block-scoping-7.14.2.tgz",
      "integrity": "sha512-neZZcP19NugZZqNwMTH+KoBjx5WyvESPSIOQb4JHpfd+zPfqcH65RMu5xJju5+6q/Y2VzYrleQTr+b6METyyxg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-classes": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-classes/-/plugin-transform-classes-7.14.2.tgz",
      "integrity": "sha512-7oafAVcucHquA/VZCsXv/gmuiHeYd64UJyyTYU+MPfNu0KeNlxw06IeENBO8bJjXVbolu+j1MM5aKQtH1OMCNg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "@babel/helper-function-name": "^7.14.2",
        "@babel/helper-optimise-call-expression": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-replace-supers": "^7.13.12",
        "@babel/helper-split-export-declaration": "^7.12.13",
        "globals": "^11.1.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-computed-properties": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-computed-properties/-/plugin-transform-computed-properties-7.13.0.tgz",
      "integrity": "sha512-RRqTYTeZkZAz8WbieLTvKUEUxZlUTdmL5KGMyZj7FnMfLNKV4+r5549aORG/mgojRmFlQMJDUupwAMiF2Q7OUg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-destructuring": {
      "version": "7.13.17",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-destructuring/-/plugin-transform-destructuring-7.13.17.tgz",
      "integrity": "sha512-UAUqiLv+uRLO+xuBKKMEpC+t7YRNVRqBsWWq1yKXbBZBje/t3IXCiSinZhjn/DC3qzBfICeYd2EFGEbHsh5RLA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-dotall-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-dotall-regex/-/plugin-transform-dotall-regex-7.12.13.tgz",
      "integrity": "sha512-foDrozE65ZFdUC2OfgeOCrEPTxdB3yjqxpXh8CH+ipd9CHd4s/iq81kcUpyH8ACGNEPdFqbtzfgzbT/ZGlbDeQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-create-regexp-features-plugin": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-duplicate-keys": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-duplicate-keys/-/plugin-transform-duplicate-keys-7.12.13.tgz",
      "integrity": "sha512-NfADJiiHdhLBW3pulJlJI2NB0t4cci4WTZ8FtdIuNc2+8pslXdPtRRAEWqUY+m9kNOk2eRYbTAOipAxlrOcwwQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-exponentiation-operator": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-exponentiation-operator/-/plugin-transform-exponentiation-operator-7.12.13.tgz",
      "integrity": "sha512-fbUelkM1apvqez/yYx1/oICVnGo2KM5s63mhGylrmXUxK/IAXSIf87QIxVfZldWf4QsOafY6vV3bX8aMHSvNrA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-builder-binary-assignment-operator-visitor": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-for-of": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-for-of/-/plugin-transform-for-of-7.13.0.tgz",
      "integrity": "sha512-IHKT00mwUVYE0zzbkDgNRP6SRzvfGCYsOxIRz8KsiaaHCcT9BWIkO+H9QRJseHBLOGBZkHUdHiqj6r0POsdytg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-function-name": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-function-name/-/plugin-transform-function-name-7.12.13.tgz",
      "integrity": "sha512-6K7gZycG0cmIwwF7uMK/ZqeCikCGVBdyP2J5SKNCXO5EOHcqi+z7Jwf8AmyDNcBgxET8DrEtCt/mPKPyAzXyqQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-function-name": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-literals": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-literals/-/plugin-transform-literals-7.12.13.tgz",
      "integrity": "sha512-FW+WPjSR7hiUxMcKqyNjP05tQ2kmBCdpEpZHY1ARm96tGQCCBvXKnpjILtDplUnJ/eHZ0lALLM+d2lMFSpYJrQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-member-expression-literals": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-member-expression-literals/-/plugin-transform-member-expression-literals-7.12.13.tgz",
      "integrity": "sha512-kxLkOsg8yir4YeEPHLuO2tXP9R/gTjpuTOjshqSpELUN3ZAg2jfDnKUvzzJxObun38sw3wm4Uu69sX/zA7iRvg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-modules-amd": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-modules-amd/-/plugin-transform-modules-amd-7.14.2.tgz",
      "integrity": "sha512-hPC6XBswt8P3G2D1tSV2HzdKvkqOpmbyoy+g73JG0qlF/qx2y3KaMmXb1fLrpmWGLZYA0ojCvaHdzFWjlmV+Pw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-module-transforms": "^7.14.2",
        "@babel/helper-plugin-utils": "^7.13.0",
        "babel-plugin-dynamic-import-node": "^2.3.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-modules-commonjs": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-modules-commonjs/-/plugin-transform-modules-commonjs-7.14.0.tgz",
      "integrity": "sha512-EX4QePlsTaRZQmw9BsoPeyh5OCtRGIhwfLquhxGp5e32w+dyL8htOcDwamlitmNFK6xBZYlygjdye9dbd9rUlQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-module-transforms": "^7.14.0",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-simple-access": "^7.13.12",
        "babel-plugin-dynamic-import-node": "^2.3.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-modules-systemjs": {
      "version": "7.13.8",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-modules-systemjs/-/plugin-transform-modules-systemjs-7.13.8.tgz",
      "integrity": "sha512-hwqctPYjhM6cWvVIlOIe27jCIBgHCsdH2xCJVAYQm7V5yTMoilbVMi9f6wKg0rpQAOn6ZG4AOyvCqFF/hUh6+A==",
      "dev": true,
      "dependencies": {
        "@babel/helper-hoist-variables": "^7.13.0",
        "@babel/helper-module-transforms": "^7.13.0",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-validator-identifier": "^7.12.11",
        "babel-plugin-dynamic-import-node": "^2.3.3"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-modules-umd": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-modules-umd/-/plugin-transform-modules-umd-7.14.0.tgz",
      "integrity": "sha512-nPZdnWtXXeY7I87UZr9VlsWme3Y0cfFFE41Wbxz4bbaexAjNMInXPFUpRRUJ8NoMm0Cw+zxbqjdPmLhcjfazMw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-module-transforms": "^7.14.0",
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-named-capturing-groups-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-named-capturing-groups-regex/-/plugin-transform-named-capturing-groups-regex-7.12.13.tgz",
      "integrity": "sha512-Xsm8P2hr5hAxyYblrfACXpQKdQbx4m2df9/ZZSQ8MAhsadw06+jW7s9zsSw6he+mJZXRlVMyEnVktJo4zjk1WA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-create-regexp-features-plugin": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0"
      }
    },
    "node_modules/@babel/plugin-transform-new-target": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-new-target/-/plugin-transform-new-target-7.12.13.tgz",
      "integrity": "sha512-/KY2hbLxrG5GTQ9zzZSc3xWiOy379pIETEhbtzwZcw9rvuaVV4Fqy7BYGYOWZnaoXIQYbbJ0ziXLa/sKcGCYEQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-object-super": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-object-super/-/plugin-transform-object-super-7.12.13.tgz",
      "integrity": "sha512-JzYIcj3XtYspZDV8j9ulnoMPZZnF/Cj0LUxPOjR89BdBVx+zYJI9MdMIlUZjbXDX+6YVeS6I3e8op+qQ3BYBoQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13",
        "@babel/helper-replace-supers": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-parameters": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-parameters/-/plugin-transform-parameters-7.14.2.tgz",
      "integrity": "sha512-NxoVmA3APNCC1JdMXkdYXuQS+EMdqy0vIwyDHeKHiJKRxmp1qGSdb0JLEIoPRhkx6H/8Qi3RJ3uqOCYw8giy9A==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-property-literals": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-property-literals/-/plugin-transform-property-literals-7.12.13.tgz",
      "integrity": "sha512-nqVigwVan+lR+g8Fj8Exl0UQX2kymtjcWfMOYM1vTYEKujeyv2SkMgazf2qNcK7l4SDiKyTA/nHCPqL4e2zo1A==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-regenerator": {
      "version": "7.13.15",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-regenerator/-/plugin-transform-regenerator-7.13.15.tgz",
      "integrity": "sha512-Bk9cOLSz8DiurcMETZ8E2YtIVJbFCPGW28DJWUakmyVWtQSm6Wsf0p4B4BfEr/eL2Nkhe/CICiUiMOCi1TPhuQ==",
      "dev": true,
      "dependencies": {
        "regenerator-transform": "^0.14.2"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-reserved-words": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-reserved-words/-/plugin-transform-reserved-words-7.12.13.tgz",
      "integrity": "sha512-xhUPzDXxZN1QfiOy/I5tyye+TRz6lA7z6xaT4CLOjPRMVg1ldRf0LHw0TDBpYL4vG78556WuHdyO9oi5UmzZBg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-shorthand-properties": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-shorthand-properties/-/plugin-transform-shorthand-properties-7.12.13.tgz",
      "integrity": "sha512-xpL49pqPnLtf0tVluuqvzWIgLEhuPpZzvs2yabUHSKRNlN7ScYU7aMlmavOeyXJZKgZKQRBlh8rHbKiJDraTSw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-spread": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-spread/-/plugin-transform-spread-7.13.0.tgz",
      "integrity": "sha512-V6vkiXijjzYeFmQTr3dBxPtZYLPcUfY34DebOU27jIl2M/Y8Egm52Hw82CSjjPqd54GTlJs5x+CR7HeNr24ckg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-skip-transparent-expression-wrappers": "^7.12.1"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-sticky-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-sticky-regex/-/plugin-transform-sticky-regex-7.12.13.tgz",
      "integrity": "sha512-Jc3JSaaWT8+fr7GRvQP02fKDsYk4K/lYwWq38r/UGfaxo89ajud321NH28KRQ7xy1Ybc0VUE5Pz8psjNNDUglg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-template-literals": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-template-literals/-/plugin-transform-template-literals-7.13.0.tgz",
      "integrity": "sha512-d67umW6nlfmr1iehCcBv69eSUSySk1EsIS8aTDX4Xo9qajAh6mYtcl4kJrBkGXuxZPEgVr7RVfAvNW6YQkd4Mw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.13.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-typeof-symbol": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-typeof-symbol/-/plugin-transform-typeof-symbol-7.12.13.tgz",
      "integrity": "sha512-eKv/LmUJpMnu4npgfvs3LiHhJua5fo/CysENxa45YCQXZwKnGCQKAg87bvoqSW1fFT+HA32l03Qxsm8ouTY3ZQ==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-unicode-escapes": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-unicode-escapes/-/plugin-transform-unicode-escapes-7.12.13.tgz",
      "integrity": "sha512-0bHEkdwJ/sN/ikBHfSmOXPypN/beiGqjo+o4/5K+vxEFNPRPdImhviPakMKG4x96l85emoa0Z6cDflsdBusZbw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/plugin-transform-unicode-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-unicode-regex/-/plugin-transform-unicode-regex-7.12.13.tgz",
      "integrity": "sha512-mDRzSNY7/zopwisPZ5kM9XKCfhchqIYwAKRERtEnhYscZB79VRekuRSoYbN0+KVe3y8+q1h6A4svXtP7N+UoCA==",
      "dev": true,
      "dependencies": {
        "@babel/helper-create-regexp-features-plugin": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/preset-env": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/preset-env/-/preset-env-7.14.2.tgz",
      "integrity": "sha512-7dD7lVT8GMrE73v4lvDEb85cgcQhdES91BSD7jS/xjC6QY8PnRhux35ac+GCpbiRhp8crexBvZZqnaL6VrY8TQ==",
      "dev": true,
      "dependencies": {
        "@babel/compat-data": "^7.14.0",
        "@babel/helper-compilation-targets": "^7.13.16",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-validator-option": "^7.12.17",
        "@babel/plugin-bugfix-v8-spread-parameters-in-optional-chaining": "^7.13.12",
        "@babel/plugin-proposal-async-generator-functions": "^7.14.2",
        "@babel/plugin-proposal-class-properties": "^7.13.0",
        "@babel/plugin-proposal-class-static-block": "^7.13.11",
        "@babel/plugin-proposal-dynamic-import": "^7.14.2",
        "@babel/plugin-proposal-export-namespace-from": "^7.14.2",
        "@babel/plugin-proposal-json-strings": "^7.14.2",
        "@babel/plugin-proposal-logical-assignment-operators": "^7.14.2",
        "@babel/plugin-proposal-nullish-coalescing-operator": "^7.14.2",
        "@babel/plugin-proposal-numeric-separator": "^7.14.2",
        "@babel/plugin-proposal-object-rest-spread": "^7.14.2",
        "@babel/plugin-proposal-optional-catch-binding": "^7.14.2",
        "@babel/plugin-proposal-optional-chaining": "^7.14.2",
        "@babel/plugin-proposal-private-methods": "^7.13.0",
        "@babel/plugin-proposal-private-property-in-object": "^7.14.0",
        "@babel/plugin-proposal-unicode-property-regex": "^7.12.13",
        "@babel/plugin-syntax-async-generators": "^7.8.4",
        "@babel/plugin-syntax-class-properties": "^7.12.13",
        "@babel/plugin-syntax-class-static-block": "^7.12.13",
        "@babel/plugin-syntax-dynamic-import": "^7.8.3",
        "@babel/plugin-syntax-export-namespace-from": "^7.8.3",
        "@babel/plugin-syntax-json-strings": "^7.8.3",
        "@babel/plugin-syntax-logical-assignment-operators": "^7.10.4",
        "@babel/plugin-syntax-nullish-coalescing-operator": "^7.8.3",
        "@babel/plugin-syntax-numeric-separator": "^7.10.4",
        "@babel/plugin-syntax-object-rest-spread": "^7.8.3",
        "@babel/plugin-syntax-optional-catch-binding": "^7.8.3",
        "@babel/plugin-syntax-optional-chaining": "^7.8.3",
        "@babel/plugin-syntax-private-property-in-object": "^7.14.0",
        "@babel/plugin-syntax-top-level-await": "^7.12.13",
        "@babel/plugin-transform-arrow-functions": "^7.13.0",
        "@babel/plugin-transform-async-to-generator": "^7.13.0",
        "@babel/plugin-transform-block-scoped-functions": "^7.12.13",
        "@babel/plugin-transform-block-scoping": "^7.14.2",
        "@babel/plugin-transform-classes": "^7.14.2",
        "@babel/plugin-transform-computed-properties": "^7.13.0",
        "@babel/plugin-transform-destructuring": "^7.13.17",
        "@babel/plugin-transform-dotall-regex": "^7.12.13",
        "@babel/plugin-transform-duplicate-keys": "^7.12.13",
        "@babel/plugin-transform-exponentiation-operator": "^7.12.13",
        "@babel/plugin-transform-for-of": "^7.13.0",
        "@babel/plugin-transform-function-name": "^7.12.13",
        "@babel/plugin-transform-literals": "^7.12.13",
        "@babel/plugin-transform-member-expression-literals": "^7.12.13",
        "@babel/plugin-transform-modules-amd": "^7.14.2",
        "@babel/plugin-transform-modules-commonjs": "^7.14.0",
        "@babel/plugin-transform-modules-systemjs": "^7.13.8",
        "@babel/plugin-transform-modules-umd": "^7.14.0",
        "@babel/plugin-transform-named-capturing-groups-regex": "^7.12.13",
        "@babel/plugin-transform-new-target": "^7.12.13",
        "@babel/plugin-transform-object-super": "^7.12.13",
        "@babel/plugin-transform-parameters": "^7.14.2",
        "@babel/plugin-transform-property-literals": "^7.12.13",
        "@babel/plugin-transform-regenerator": "^7.13.15",
        "@babel/plugin-transform-reserved-words": "^7.12.13",
        "@babel/plugin-transform-shorthand-properties": "^7.12.13",
        "@babel/plugin-transform-spread": "^7.13.0",
        "@babel/plugin-transform-sticky-regex": "^7.12.13",
        "@babel/plugin-transform-template-literals": "^7.13.0",
        "@babel/plugin-transform-typeof-symbol": "^7.12.13",
        "@babel/plugin-transform-unicode-escapes": "^7.12.13",
        "@babel/plugin-transform-unicode-regex": "^7.12.13",
        "@babel/preset-modules": "^0.1.4",
        "@babel/types": "^7.14.2",
        "babel-plugin-polyfill-corejs2": "^0.2.0",
        "babel-plugin-polyfill-corejs3": "^0.2.0",
        "babel-plugin-polyfill-regenerator": "^0.2.0",
        "core-js-compat": "^3.9.0",
        "semver": "^6.3.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/preset-modules": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/@babel/preset-modules/-/preset-modules-0.1.4.tgz",
      "integrity": "sha512-J36NhwnfdzpmH41M1DrnkkgAqhZaqr/NBdPfQ677mLzlaXo+oDiv1deyCDtgAhz8p328otdob0Du7+xgHGZbKg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-plugin-utils": "^7.0.0",
        "@babel/plugin-proposal-unicode-property-regex": "^7.4.4",
        "@babel/plugin-transform-dotall-regex": "^7.4.4",
        "@babel/types": "^7.4.4",
        "esutils": "^2.0.2"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/@babel/runtime": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/runtime/-/runtime-7.14.0.tgz",
      "integrity": "sha512-JELkvo/DlpNdJ7dlyw/eY7E0suy5i5GQH+Vlxaq1nsNJ+H7f4Vtv3jMeCEgRhZZQFXTjldYfQgv2qmM6M1v5wA==",
      "dev": true,
      "dependencies": {
        "regenerator-runtime": "^0.13.4"
      }
    },
    "node_modules/@babel/template": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/template/-/template-7.12.13.tgz",
      "integrity": "sha512-/7xxiGA57xMo/P2GVvdEumr8ONhFOhfgq2ihK3h1e6THqzTAkHbkXgB0xI9yeTfIUoH3+oAeHhqm/I43OTbbjA==",
      "dev": true,
      "dependencies": {
        "@babel/code-frame": "^7.12.13",
        "@babel/parser": "^7.12.13",
        "@babel/types": "^7.12.13"
      }
    },
    "node_modules/@babel/traverse": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/traverse/-/traverse-7.14.2.tgz",
      "integrity": "sha512-TsdRgvBFHMyHOOzcP9S6QU0QQtjxlRpEYOy3mcCO5RgmC305ki42aSAmfZEMSSYBla2oZ9BMqYlncBaKmD/7iA==",
      "dev": true,
      "dependencies": {
        "@babel/code-frame": "^7.12.13",
        "@babel/generator": "^7.14.2",
        "@babel/helper-function-name": "^7.14.2",
        "@babel/helper-split-export-declaration": "^7.12.13",
        "@babel/parser": "^7.14.2",
        "@babel/types": "^7.14.2",
        "debug": "^4.1.0",
        "globals": "^11.1.0"
      }
    },
    "node_modules/@babel/types": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/types/-/types-7.14.2.tgz",
      "integrity": "sha512-SdjAG/3DikRHpUOjxZgnkbR11xUlyDMUFJdvnIgZEE16mqmY0BINMmc4//JMJglEmn6i7sq6p+mGrFWyZ98EEw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-validator-identifier": "^7.14.0",
        "to-fast-properties": "^2.0.0"
      }
    },
    "node_modules/@eslint/eslintrc": {
      "version": "0.4.1",
      "resolved": "https://registry.npmjs.org/@eslint/eslintrc/-/eslintrc-0.4.1.tgz",
      "integrity": "sha512-5v7TDE9plVhvxQeWLXDTvFvJBdH6pEsdnl2g/dAptmuFEPedQ4Erq5rsDsX+mvAM610IhNaO2W5V1dOOnDKxkQ==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "ajv": "^6.12.4",
        "debug": "^4.1.1",
        "espree": "^7.3.0",
        "globals": "^12.1.0",
        "ignore": "^4.0.6",
        "import-fresh": "^3.2.1",
        "js-yaml": "^3.13.1",
        "minimatch": "^3.0.4",
        "strip-json-comments": "^3.1.1"
      },
      "engines": {
        "node": "^10.12.0 || >=12.0.0"
      }
    },
    "node_modules/@eslint/eslintrc/node_modules/globals": {
      "version": "12.4.0",
      "resolved": "https://registry.npmjs.org/globals/-/globals-12.4.0.tgz",
      "integrity": "sha512-BWICuzzDvDoH54NHKCseDanAhE3CeDorgDL5MT6LMXXj2WCnd9UC2szdk4AWLfjdgNBCXLUanXYcpBBKOSWGwg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "type-fest": "^0.8.1"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/@rollup/plugin-babel": {
      "version": "5.3.0",
      "resolved": "https://registry.npmjs.org/@rollup/plugin-babel/-/plugin-babel-5.3.0.tgz",
      "integrity": "sha512-9uIC8HZOnVLrLHxayq/PTzw+uS25E14KPUBh5ktF+18Mjo5yK0ToMMx6epY0uEgkjwJw0aBW4x2horYXh8juWw==",
      "dev": true,
      "dependencies": {
        "@babel/helper-module-imports": "^7.10.4",
        "@rollup/pluginutils": "^3.1.0"
      },
      "engines": {
        "node": ">= 10.0.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0",
        "@types/babel__core": "^7.1.9",
        "rollup": "^1.20.0||^2.0.0"
      },
      "peerDependenciesMeta": {
        "@types/babel__core": {
          "optional": true
        }
      }
    },
    "node_modules/@rollup/plugin-commonjs": {
      "version": "19.0.0",
      "resolved": "https://registry.npmjs.org/@rollup/plugin-commonjs/-/plugin-commonjs-19.0.0.tgz",
      "integrity": "sha512-adTpD6ATGbehdaQoZQ6ipDFhdjqsTgpOAhFiPwl+dzre4pPshsecptDPyEFb61JMJ1+mGljktaC4jI8ARMSNyw==",
      "dev": true,
      "dependencies": {
        "@rollup/pluginutils": "^3.1.0",
        "commondir": "^1.0.1",
        "estree-walker": "^2.0.1",
        "glob": "^7.1.6",
        "is-reference": "^1.2.1",
        "magic-string": "^0.25.7",
        "resolve": "^1.17.0"
      },
      "engines": {
        "node": ">= 8.0.0"
      },
      "peerDependencies": {
        "rollup": "^2.38.3"
      }
    },
    "node_modules/@rollup/plugin-node-resolve": {
      "version": "13.0.0",
      "resolved": "https://registry.npmjs.org/@rollup/plugin-node-resolve/-/plugin-node-resolve-13.0.0.tgz",
      "integrity": "sha512-41X411HJ3oikIDivT5OKe9EZ6ud6DXudtfNrGbC4nniaxx2esiWjkLOzgnZsWq1IM8YIeL2rzRGLZLBjlhnZtQ==",
      "dev": true,
      "dependencies": {
        "@rollup/pluginutils": "^3.1.0",
        "@types/resolve": "1.17.1",
        "builtin-modules": "^3.1.0",
        "deepmerge": "^4.2.2",
        "is-module": "^1.0.0",
        "resolve": "^1.19.0"
      },
      "engines": {
        "node": ">= 10.0.0"
      },
      "peerDependencies": {
        "rollup": "^2.42.0"
      }
    },
    "node_modules/@rollup/pluginutils": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/@rollup/pluginutils/-/pluginutils-3.1.0.tgz",
      "integrity": "sha512-GksZ6pr6TpIjHm8h9lSQ8pi8BE9VeubNT0OMJ3B5uZJ8pz73NPiqOtCog/x2/QzM1ENChPKxMDhiQuRHsqc+lg==",
      "dev": true,
      "dependencies": {
        "@types/estree": "0.0.39",
        "estree-walker": "^1.0.1",
        "picomatch": "^2.2.2"
      },
      "engines": {
        "node": ">= 8.0.0"
      },
      "peerDependencies": {
        "rollup": "^1.20.0||^2.0.0"
      }
    },
    "node_modules/@rollup/pluginutils/node_modules/estree-walker": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/estree-walker/-/estree-walker-1.0.1.tgz",
      "integrity": "sha512-1fMXF3YP4pZZVozF8j/ZLfvnR8NSIljt56UhbZ5PeeDmmGHpgpdwQt7ITlGvYaQukCvuBRMLEiKiYC+oeIg4cg==",
      "dev": true
    },
    "node_modules/@types/estree": {
      "version": "0.0.39",
      "resolved": "https://registry.npmjs.org/@types/estree/-/estree-0.0.39.tgz",
      "integrity": "sha512-EYNwp3bU+98cpU4lAWYYL7Zz+2gryWH1qbdDTidVd6hkiR6weksdbMadyXKXNPEkQFhXM+hVO9ZygomHXp+AIw==",
      "dev": true
    },
    "node_modules/@types/mime-types": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/@types/mime-types/-/mime-types-2.1.0.tgz",
      "integrity": "sha1-nKUs2jY/aZxpRmwqbM2q2RPqenM=",
      "dev": true
    },
    "node_modules/@types/node": {
      "version": "15.3.0",
      "resolved": "https://registry.npmjs.org/@types/node/-/node-15.3.0.tgz",
      "integrity": "sha512-8/bnjSZD86ZfpBsDlCIkNXIvm+h6wi9g7IqL+kmFkQ+Wvu3JrasgLElfiPgoo8V8vVfnEi0QVS12gbl94h9YsQ==",
      "dev": true
    },
    "node_modules/@types/resolve": {
      "version": "1.17.1",
      "resolved": "https://registry.npmjs.org/@types/resolve/-/resolve-1.17.1.tgz",
      "integrity": "sha512-yy7HuzQhj0dhGpD8RLXSZWEkLsV9ibvxvi6EiJ3bkqLAO1RGo0WbkWQiwpRlSFymTJRz0d3k5LM3kkx8ArDbLw==",
      "dev": true,
      "dependencies": {
        "@types/node": "*"
      }
    },
    "node_modules/accepts": {
      "version": "1.3.7",
      "resolved": "https://registry.npmjs.org/accepts/-/accepts-1.3.7.tgz",
      "integrity": "sha512-Il80Qs2WjYlJIBNzNkK6KYqlVMTbZLXgHx2oT0pU/fjRHyEp+PEfEPY0R3WCwAGVOtauxh1hOxNgIf5bv7dQpA==",
      "dev": true,
      "dependencies": {
        "mime-types": "~2.1.24",
        "negotiator": "0.6.2"
      },
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/acorn": {
      "version": "7.4.1",
      "resolved": "https://registry.npmjs.org/acorn/-/acorn-7.4.1.tgz",
      "integrity": "sha512-nQyp0o1/mNdbTO1PO6kHkwSrmgZ0MT/jCCpNiwbUjGoRN4dlBhqJtoQuCnEOKzgTVwg0ZWiCoQy6SxMebQVh8A==",
      "dev": true,
      "bin": {
        "acorn": "bin/acorn"
      },
      "engines": {
        "node": ">=0.4.0"
      }
    },
    "node_modules/acorn-jsx": {
      "version": "5.3.1",
      "resolved": "https://registry.npmjs.org/acorn-jsx/-/acorn-jsx-5.3.1.tgz",
      "integrity": "sha512-K0Ptm/47OKfQRpNQ2J/oIN/3QYiK6FwW+eJbILhsdxh2WTLdl+30o8aGdTbm5JbffpFFAg/g+zi1E+jvJha5ng==",
      "dev": true,
      "peerDependencies": {
        "acorn": "^6.0.0 || ^7.0.0 || ^8.0.0"
      }
    },
    "node_modules/agent-base": {
      "version": "5.1.1",
      "resolved": "https://registry.npmjs.org/agent-base/-/agent-base-5.1.1.tgz",
      "integrity": "sha512-TMeqbNl2fMW0nMjTEPOwe3J/PRFP4vqeoNuQMG0HlMrtm5QxKqdvAkZ1pRBQ/ulIyDD5Yq0nJ7YbdD8ey0TO3g==",
      "dev": true,
      "engines": {
        "node": ">= 6.0.0"
      }
    },
    "node_modules/ajv": {
      "version": "6.12.6",
      "resolved": "https://registry.npmjs.org/ajv/-/ajv-6.12.6.tgz",
      "integrity": "sha512-j3fVLgvTo527anyYyJOGTYJbG+vnnQYvE0m5mmkc1TK+nxAppkCLMIL0aZ4dblVCNoGShhm+kzE4ZUykBoMg4g==",
      "dev": true,
      "dependencies": {
        "fast-deep-equal": "^3.1.1",
        "fast-json-stable-stringify": "^2.0.0",
        "json-schema-traverse": "^0.4.1",
        "uri-js": "^4.2.2"
      },
      "funding": {
        "type": "github",
        "url": "https://github.com/sponsors/epoberezkin"
      }
    },
    "node_modules/ansi-colors": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/ansi-colors/-/ansi-colors-4.1.1.tgz",
      "integrity": "sha512-JoX0apGbHaUJBNl6yF+p6JAFYZ666/hhCGKN5t9QFjbJQKUU/g8MNbFDbvfrgKXvI1QpZplPOnwIo99lX/AAmA==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/ansi-cyan": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/ansi-cyan/-/ansi-cyan-0.1.1.tgz",
      "integrity": "sha1-U4rlKK+JgvKK4w2G8vF0VtJgmHM=",
      "dev": true,
      "dependencies": {
        "ansi-wrap": "0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/ansi-escapes": {
      "version": "4.3.2",
      "resolved": "https://registry.npmjs.org/ansi-escapes/-/ansi-escapes-4.3.2.tgz",
      "integrity": "sha512-gKXj5ALrKWQLsYG9jlTRmR/xKluxHV+Z9QEwNIgCfM1/uwPMCuzVVnh5mwTd+OuBZcwSIMbqssNWRm1lE51QaQ==",
      "dev": true,
      "dependencies": {
        "type-fest": "^0.21.3"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/ansi-escapes/node_modules/type-fest": {
      "version": "0.21.3",
      "resolved": "https://registry.npmjs.org/type-fest/-/type-fest-0.21.3.tgz",
      "integrity": "sha512-t0rzBq87m3fVcduHDUFhKmyyX+9eo6WQjZvf51Ea/M0Q7+T374Jp1aUiyUl0GKxp8M/OETVHSDvmkyPgvX+X2w==",
      "dev": true,
      "engines": {
        "node": ">=10"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/ansi-gray": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/ansi-gray/-/ansi-gray-0.1.1.tgz",
      "integrity": "sha1-KWLPVOyXksSFEKPetSRDaGHvclE=",
      "dev": true,
      "dependencies": {
        "ansi-wrap": "0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/ansi-red": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/ansi-red/-/ansi-red-0.1.1.tgz",
      "integrity": "sha1-jGOPnRCAgAo1PJwoyKgcpHBdlGw=",
      "dev": true,
      "dependencies": {
        "ansi-wrap": "0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/ansi-regex": {
      "version": "5.0.1",
      "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-5.0.1.tgz",
      "integrity": "sha512-quJQXlTSUGL2LH9SUXo8VwsY4soanhgo6LNSm84E1LBcE8s3O0wpdiRzyR9z/ZZJMlMWv37qOOb9pdJlMUEKFQ==",
      "dev": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/ansi-styles": {
      "version": "3.2.1",
      "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-3.2.1.tgz",
      "integrity": "sha512-VT0ZI6kZRdTh8YyJw3SMbYm/u+NqfsAxEpWO0Pf9sq8/e94WxxOpPKx9FR1FlyCtOVDNOQ+8ntlqFxiRc+r5qA==",
      "dev": true,
      "dependencies": {
        "color-convert": "^1.9.0"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/ansi-wrap": {
      "version": "0.1.0",
      "resolved": "https://registry.npmjs.org/ansi-wrap/-/ansi-wrap-0.1.0.tgz",
      "integrity": "sha1-qCJQ3bABXponyoLoLqYDu/pF768=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/anymatch": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/anymatch/-/anymatch-2.0.0.tgz",
      "integrity": "sha512-5teOsQWABXHHBFP9y3skS5P3d/WfWXpv3FUpy+LorMrNYaT9pI4oLMQX7jzQ2KklNpGpWHzdCXTDT2Y3XGlZBw==",
      "dev": true,
      "dependencies": {
        "micromatch": "^3.1.4",
        "normalize-path": "^2.1.1"
      }
    },
    "node_modules/anymatch/node_modules/normalize-path": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/normalize-path/-/normalize-path-2.1.1.tgz",
      "integrity": "sha1-GrKLVW4Zg2Oowab35vogE3/mrtk=",
      "dev": true,
      "dependencies": {
        "remove-trailing-separator": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/append-buffer": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/append-buffer/-/append-buffer-1.0.2.tgz",
      "integrity": "sha1-2CIM9GYIFSXv6lBhTz3mUU36WPE=",
      "dev": true,
      "dependencies": {
        "buffer-equal": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/archy": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/archy/-/archy-1.0.0.tgz",
      "integrity": "sha1-+cjBN1fMHde8N5rHeyxipcKGjEA=",
      "dev": true
    },
    "node_modules/argparse": {
      "version": "1.0.10",
      "resolved": "https://registry.npmjs.org/argparse/-/argparse-1.0.10.tgz",
      "integrity": "sha512-o5Roy6tNG4SL/FOkCAN6RzjiakZS25RLYFrcMttJqbdd8BWrnA+fGz57iN5Pb06pvBGvl5gQ0B48dJlslXvoTg==",
      "dev": true,
      "dependencies": {
        "sprintf-js": "~1.0.2"
      }
    },
    "node_modules/arr-diff": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/arr-diff/-/arr-diff-4.0.0.tgz",
      "integrity": "sha1-1kYQdP6/7HHn4VI1dhoyml3HxSA=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/arr-filter": {
      "version": "1.1.2",
      "resolved": "https://registry.npmjs.org/arr-filter/-/arr-filter-1.1.2.tgz",
      "integrity": "sha1-Q/3d0JHo7xGqTEXZzcGOLf8XEe4=",
      "dev": true,
      "dependencies": {
        "make-iterator": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/arr-flatten": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/arr-flatten/-/arr-flatten-1.1.0.tgz",
      "integrity": "sha512-L3hKV5R/p5o81R7O02IGnwpDmkp6E982XhtbuwSe3O4qOtMMMtodicASA1Cny2U+aCXcNpml+m4dPsvsJ3jatg==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/arr-map": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/arr-map/-/arr-map-2.0.2.tgz",
      "integrity": "sha1-Onc0X/wc814qkYJWAfnljy4kysQ=",
      "dev": true,
      "dependencies": {
        "make-iterator": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/arr-union": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/arr-union/-/arr-union-3.1.0.tgz",
      "integrity": "sha1-45sJrqne+Gao8gbiiK9jkZuuOcQ=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/array-each": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/array-each/-/array-each-1.0.1.tgz",
      "integrity": "sha1-p5SvDAWrF1KEbudTofIRoFugxE8=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/array-initial": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/array-initial/-/array-initial-1.1.0.tgz",
      "integrity": "sha1-L6dLJnOTccOUe9enrcc74zSz15U=",
      "dev": true,
      "dependencies": {
        "array-slice": "^1.0.0",
        "is-number": "^4.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/array-initial/node_modules/is-number": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/is-number/-/is-number-4.0.0.tgz",
      "integrity": "sha512-rSklcAIlf1OmFdyAqbnWTLVelsQ58uvZ66S/ZyawjWqIviTWCjg2PzVGw8WUA+nNuPTqb4wgA+NszrJ+08LlgQ==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/array-last": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/array-last/-/array-last-1.3.0.tgz",
      "integrity": "sha512-eOCut5rXlI6aCOS7Z7kCplKRKyiFQ6dHFBem4PwlwKeNFk2/XxTrhRh5T9PyaEWGy/NHTZWbY+nsZlNFJu9rYg==",
      "dev": true,
      "dependencies": {
        "is-number": "^4.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/array-last/node_modules/is-number": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/is-number/-/is-number-4.0.0.tgz",
      "integrity": "sha512-rSklcAIlf1OmFdyAqbnWTLVelsQ58uvZ66S/ZyawjWqIviTWCjg2PzVGw8WUA+nNuPTqb4wgA+NszrJ+08LlgQ==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/array-slice": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/array-slice/-/array-slice-1.1.0.tgz",
      "integrity": "sha512-B1qMD3RBP7O8o0H2KbrXDyB0IccejMF15+87Lvlor12ONPRHP6gTjXMNkt/d3ZuOGbAe66hFmaCfECI24Ufp6w==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/array-sort": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/array-sort/-/array-sort-1.0.0.tgz",
      "integrity": "sha512-ihLeJkonmdiAsD7vpgN3CRcx2J2S0TiYW+IS/5zHBI7mKUq3ySvBdzzBfD236ubDBQFiiyG3SWCPc+msQ9KoYg==",
      "dev": true,
      "dependencies": {
        "default-compare": "^1.0.0",
        "get-value": "^2.0.6",
        "kind-of": "^5.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/array-unique": {
      "version": "0.3.2",
      "resolved": "https://registry.npmjs.org/array-unique/-/array-unique-0.3.2.tgz",
      "integrity": "sha1-qJS3XUvE9s1nnvMkSp/Y9Gri1Cg=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/assign-symbols": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/assign-symbols/-/assign-symbols-1.0.0.tgz",
      "integrity": "sha1-WWZ/QfrdTyDMvCu5a41Pf3jsA2c=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/astral-regex": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/astral-regex/-/astral-regex-2.0.0.tgz",
      "integrity": "sha512-Z7tMw1ytTXt5jqMcOP+OQteU1VuNK9Y02uuJtKQ1Sv69jXQKKg5cibLwGJow8yzZP+eAc18EmLGPal0bp36rvQ==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/async-done": {
      "version": "1.3.2",
      "resolved": "https://registry.npmjs.org/async-done/-/async-done-1.3.2.tgz",
      "integrity": "sha512-uYkTP8dw2og1tu1nmza1n1CMW0qb8gWWlwqMmLb7MhBVs4BXrFziT6HXUd+/RlRA/i4H9AkofYloUbs1fwMqlw==",
      "dev": true,
      "dependencies": {
        "end-of-stream": "^1.1.0",
        "once": "^1.3.2",
        "process-nextick-args": "^2.0.0",
        "stream-exhaust": "^1.0.1"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/async-each": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/async-each/-/async-each-1.0.3.tgz",
      "integrity": "sha512-z/WhQ5FPySLdvREByI2vZiTWwCnF0moMJ1hK9YQwDTHKh6I7/uSckMetoRGb5UBZPC1z0jlw+n/XCgjeH7y1AQ==",
      "dev": true
    },
    "node_modules/async-limiter": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/async-limiter/-/async-limiter-1.0.1.tgz",
      "integrity": "sha512-csOlWGAcRFJaI6m+F2WKdnMKr4HhdhFVBk0H/QbJFMCr+uO2kwohwXQPxw/9OCxp05r5ghVBFSyioixx3gfkNQ==",
      "dev": true
    },
    "node_modules/async-settle": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/async-settle/-/async-settle-1.0.0.tgz",
      "integrity": "sha1-HQqRS7Aldb7IqPOnTlCA9yssDGs=",
      "dev": true,
      "dependencies": {
        "async-done": "^1.2.2"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/atob": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/atob/-/atob-2.1.2.tgz",
      "integrity": "sha512-Wm6ukoaOGJi/73p/cl2GvLjTI5JM1k/O14isD73YML8StrH/7/lRFgmg8nICZgD3bZZvjwCGxtMOD3wWNAu8cg==",
      "dev": true,
      "bin": {
        "atob": "bin/atob.js"
      },
      "engines": {
        "node": ">= 4.5.0"
      }
    },
    "node_modules/autoprefixer": {
      "version": "10.4.2",
      "resolved": "https://registry.npmjs.org/autoprefixer/-/autoprefixer-10.4.2.tgz",
      "integrity": "sha512-9fOPpHKuDW1w/0EKfRmVnxTDt8166MAnLI3mgZ1JCnhNtYWxcJ6Ud5CO/AVOZi/AvFa8DY9RTy3h3+tFBlrrdQ==",
      "dev": true,
      "dependencies": {
        "browserslist": "^4.19.1",
        "caniuse-lite": "^1.0.30001297",
        "fraction.js": "^4.1.2",
        "normalize-range": "^0.1.2",
        "picocolors": "^1.0.0",
        "postcss-value-parser": "^4.2.0"
      },
      "bin": {
        "autoprefixer": "bin/autoprefixer"
      },
      "engines": {
        "node": "^10 || ^12 || >=14"
      },
      "funding": {
        "type": "opencollective",
        "url": "https://opencollective.com/postcss/"
      },
      "peerDependencies": {
        "postcss": "^8.1.0"
      }
    },
    "node_modules/babel-plugin-dynamic-import-node": {
      "version": "2.3.3",
      "resolved": "https://registry.npmjs.org/babel-plugin-dynamic-import-node/-/babel-plugin-dynamic-import-node-2.3.3.tgz",
      "integrity": "sha512-jZVI+s9Zg3IqA/kdi0i6UDCybUI3aSBLnglhYbSSjKlV7yF1F/5LWv8MakQmvYpnbJDS6fcBL2KzHSxNCMtWSQ==",
      "dev": true,
      "dependencies": {
        "object.assign": "^4.1.0"
      }
    },
    "node_modules/babel-plugin-polyfill-corejs2": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/babel-plugin-polyfill-corejs2/-/babel-plugin-polyfill-corejs2-0.2.0.tgz",
      "integrity": "sha512-9bNwiR0dS881c5SHnzCmmGlMkJLl0OUZvxrxHo9w/iNoRuqaPjqlvBf4HrovXtQs/au5yKkpcdgfT1cC5PAZwg==",
      "dev": true,
      "dependencies": {
        "@babel/compat-data": "^7.13.11",
        "@babel/helper-define-polyfill-provider": "^0.2.0",
        "semver": "^6.1.1"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/babel-plugin-polyfill-corejs3": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/babel-plugin-polyfill-corejs3/-/babel-plugin-polyfill-corejs3-0.2.0.tgz",
      "integrity": "sha512-zZyi7p3BCUyzNxLx8KV61zTINkkV65zVkDAFNZmrTCRVhjo1jAS+YLvDJ9Jgd/w2tsAviCwFHReYfxO3Iql8Yg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-define-polyfill-provider": "^0.2.0",
        "core-js-compat": "^3.9.1"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/babel-plugin-polyfill-regenerator": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/babel-plugin-polyfill-regenerator/-/babel-plugin-polyfill-regenerator-0.2.0.tgz",
      "integrity": "sha512-J7vKbCuD2Xi/eEHxquHN14bXAW9CXtecwuLrOIDJtcZzTaPzV1VdEfoUf9AzcRBMolKUQKM9/GVojeh0hFiqMg==",
      "dev": true,
      "dependencies": {
        "@babel/helper-define-polyfill-provider": "^0.2.0"
      },
      "peerDependencies": {
        "@babel/core": "^7.0.0-0"
      }
    },
    "node_modules/babel-plugin-transform-html-import-to-string": {
      "version": "0.0.1",
      "resolved": "https://registry.npmjs.org/babel-plugin-transform-html-import-to-string/-/babel-plugin-transform-html-import-to-string-0.0.1.tgz",
      "integrity": "sha1-lJFSUV2q12TPVcUasXh9IG3s+J0=",
      "dev": true
    },
    "node_modules/bach": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/bach/-/bach-1.2.0.tgz",
      "integrity": "sha1-Szzpa/JxNPeaG0FKUcFONMO9mIA=",
      "dev": true,
      "dependencies": {
        "arr-filter": "^1.1.1",
        "arr-flatten": "^1.0.1",
        "arr-map": "^2.0.0",
        "array-each": "^1.0.0",
        "array-initial": "^1.0.0",
        "array-last": "^1.1.1",
        "async-done": "^1.2.2",
        "async-settle": "^1.0.0",
        "now-and-later": "^2.0.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/balanced-match": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/balanced-match/-/balanced-match-1.0.2.tgz",
      "integrity": "sha512-3oSeUO0TMV67hN1AmbXsK4yaqU7tjiHlbxRDZOpH0KW9+CeX4bRAaX0Anxt0tx2MrpRpWwQaPwIlISEJhYU5Pw==",
      "dev": true
    },
    "node_modules/base": {
      "version": "0.11.2",
      "resolved": "https://registry.npmjs.org/base/-/base-0.11.2.tgz",
      "integrity": "sha512-5T6P4xPgpp0YDFvSWwEZ4NoE3aM4QBQXDzmVbraCkFj8zHM+mba8SyqB5DbZWyR7mYHo6Y7BdQo3MoA4m0TeQg==",
      "dev": true,
      "dependencies": {
        "cache-base": "^1.0.1",
        "class-utils": "^0.3.5",
        "component-emitter": "^1.2.1",
        "define-property": "^1.0.0",
        "isobject": "^3.0.1",
        "mixin-deep": "^1.2.0",
        "pascalcase": "^0.1.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/base/node_modules/define-property": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-1.0.0.tgz",
      "integrity": "sha1-dp66rz9KY6rTr56NMEybvnm/sOY=",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/batch": {
      "version": "0.6.1",
      "resolved": "https://registry.npmjs.org/batch/-/batch-0.6.1.tgz",
      "integrity": "sha1-3DQxT05nkxgJP8dgJyUl+UvyXBY=",
      "dev": true
    },
    "node_modules/binary-extensions": {
      "version": "1.13.1",
      "resolved": "https://registry.npmjs.org/binary-extensions/-/binary-extensions-1.13.1.tgz",
      "integrity": "sha512-Un7MIEDdUC5gNpcGDV97op1Ywk748MpHcFTHoYs6qnj1Z3j7I53VG3nwZhKzoBZmbdRNnb6WRdFlwl7tSDuZGw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/bindings": {
      "version": "1.5.0",
      "resolved": "https://registry.npmjs.org/bindings/-/bindings-1.5.0.tgz",
      "integrity": "sha512-p2q/t/mhvuOj/UeLlV6566GD/guowlr0hHxClI0W9m7MWYkL1F0hLo+0Aexs9HSPCtR1SXQ0TD3MMKrXZajbiQ==",
      "dev": true,
      "optional": true,
      "dependencies": {
        "file-uri-to-path": "1.0.0"
      }
    },
    "node_modules/body": {
      "version": "5.1.0",
      "resolved": "https://registry.npmjs.org/body/-/body-5.1.0.tgz",
      "integrity": "sha1-5LoM5BCkaTYyM2dgnstOZVMSUGk=",
      "dev": true,
      "dependencies": {
        "continuable-cache": "^0.3.1",
        "error": "^7.0.0",
        "raw-body": "~1.1.0",
        "safe-json-parse": "~1.0.1"
      }
    },
    "node_modules/brace-expansion": {
      "version": "1.1.11",
      "resolved": "https://registry.npmjs.org/brace-expansion/-/brace-expansion-1.1.11.tgz",
      "integrity": "sha512-iCuPHDFgrHX7H2vEI/5xpz07zSHB00TpugqhmYtVmMO6518mCuRMoOYFldEBl0g187ufozdaHgWKcYFb61qGiA==",
      "dev": true,
      "dependencies": {
        "balanced-match": "^1.0.0",
        "concat-map": "0.0.1"
      }
    },
    "node_modules/braces": {
      "version": "2.3.2",
      "resolved": "https://registry.npmjs.org/braces/-/braces-2.3.2.tgz",
      "integrity": "sha512-aNdbnj9P8PjdXU4ybaWLK2IF3jc/EoDYbC7AazW6to3TRsfXxscC9UXOB5iDiEQrkyIbWp2SLQda4+QAa7nc3w==",
      "dev": true,
      "dependencies": {
        "arr-flatten": "^1.1.0",
        "array-unique": "^0.3.2",
        "extend-shallow": "^2.0.1",
        "fill-range": "^4.0.0",
        "isobject": "^3.0.1",
        "repeat-element": "^1.1.2",
        "snapdragon": "^0.8.1",
        "snapdragon-node": "^2.0.1",
        "split-string": "^3.0.2",
        "to-regex": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/browserslist": {
      "version": "4.19.3",
      "resolved": "https://registry.npmjs.org/browserslist/-/browserslist-4.19.3.tgz",
      "integrity": "sha512-XK3X4xtKJ+Txj8G5c30B4gsm71s69lqXlkYui4s6EkKxuv49qjYlY6oVd+IFJ73d4YymtM3+djvvt/R/iJwwDg==",
      "dev": true,
      "dependencies": {
        "caniuse-lite": "^1.0.30001312",
        "electron-to-chromium": "^1.4.71",
        "escalade": "^3.1.1",
        "node-releases": "^2.0.2",
        "picocolors": "^1.0.0"
      },
      "bin": {
        "browserslist": "cli.js"
      },
      "engines": {
        "node": "^6 || ^7 || ^8 || ^9 || ^10 || ^11 || ^12 || >=13.7"
      },
      "funding": {
        "type": "opencollective",
        "url": "https://opencollective.com/browserslist"
      }
    },
    "node_modules/buffer-crc32": {
      "version": "0.2.13",
      "resolved": "https://registry.npmjs.org/buffer-crc32/-/buffer-crc32-0.2.13.tgz",
      "integrity": "sha1-DTM+PwDqxQqhRUq9MO+MKl2ackI=",
      "dev": true,
      "engines": {
        "node": "*"
      }
    },
    "node_modules/buffer-equal": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/buffer-equal/-/buffer-equal-1.0.0.tgz",
      "integrity": "sha1-WWFrSYME1Var1GaWayLu2j7KX74=",
      "dev": true,
      "engines": {
        "node": ">=0.4.0"
      }
    },
    "node_modules/buffer-from": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/buffer-from/-/buffer-from-1.1.1.tgz",
      "integrity": "sha512-MQcXEUbCKtEo7bhqEs6560Hyd4XaovZlO/k9V3hjVUF/zwW7KBVdSK4gIt/bzwS9MbR5qob+F5jusZsb0YQK2A==",
      "dev": true
    },
    "node_modules/builtin-modules": {
      "version": "3.2.0",
      "resolved": "https://registry.npmjs.org/builtin-modules/-/builtin-modules-3.2.0.tgz",
      "integrity": "sha512-lGzLKcioL90C7wMczpkY0n/oART3MbBa8R9OFGE1rJxoVI86u4WAGfEk8Wjv10eKSyTHVGkSo3bvBylCEtk7LA==",
      "dev": true,
      "engines": {
        "node": ">=6"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/bytes": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/bytes/-/bytes-1.0.0.tgz",
      "integrity": "sha1-NWnt6Lo0MV+rmcPpLLBMciDeH6g=",
      "dev": true
    },
    "node_modules/cache-base": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/cache-base/-/cache-base-1.0.1.tgz",
      "integrity": "sha512-AKcdTnFSWATd5/GCPRxr2ChwIJ85CeyrEyjRHlKxQ56d4XJMGym0uAiKn0xbLOGOl3+yRpOTi484dVCEc5AUzQ==",
      "dev": true,
      "dependencies": {
        "collection-visit": "^1.0.0",
        "component-emitter": "^1.2.1",
        "get-value": "^2.0.6",
        "has-value": "^1.0.0",
        "isobject": "^3.0.1",
        "set-value": "^2.0.0",
        "to-object-path": "^0.3.0",
        "union-value": "^1.0.0",
        "unset-value": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/call-bind": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/call-bind/-/call-bind-1.0.2.tgz",
      "integrity": "sha512-7O+FbCihrB5WGbFYesctwmTKae6rOiIzmz1icreWJ+0aA7LJfuqhEso2T9ncpcFtzMQtzXf2QGGueWJGTYsqrA==",
      "dev": true,
      "dependencies": {
        "function-bind": "^1.1.1",
        "get-intrinsic": "^1.0.2"
      },
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/callsites": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/callsites/-/callsites-3.1.0.tgz",
      "integrity": "sha512-P8BjAsXvZS+VIDUI11hHCQEv74YT67YUi5JJFNWIqL235sBmjX4+qx9Muvls5ivyNENctx46xQLQ3aTuE7ssaQ==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/camelcase": {
      "version": "5.3.1",
      "resolved": "https://registry.npmjs.org/camelcase/-/camelcase-5.3.1.tgz",
      "integrity": "sha512-L28STB170nwWS63UjtlEOE3dldQApaJXZkOI1uMFfzf3rRuPegHaHesyee+YxQ+W6SvRDQV6UrdOdRiR153wJg==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/caniuse-lite": {
      "version": "1.0.30001374",
      "resolved": "https://registry.npmjs.org/caniuse-lite/-/caniuse-lite-1.0.30001374.tgz",
      "integrity": "sha512-mWvzatRx3w+j5wx/mpFN5v5twlPrabG8NqX2c6e45LCpymdoGqNvRkRutFUqpRTXKFQFNQJasvK0YT7suW6/Hw==",
      "dev": true,
      "funding": [
        {
          "type": "opencollective",
          "url": "https://opencollective.com/browserslist"
        },
        {
          "type": "tidelift",
          "url": "https://tidelift.com/funding/github/npm/caniuse-lite"
        }
      ]
    },
    "node_modules/chalk": {
      "version": "2.4.2",
      "resolved": "https://registry.npmjs.org/chalk/-/chalk-2.4.2.tgz",
      "integrity": "sha512-Mti+f9lpJNcwF4tWV8/OrTTtF1gZi+f8FqlyAdouralcFWFQWF2+NgCHShjkCb+IFBLq9buZwE1xckQU4peSuQ==",
      "dev": true,
      "dependencies": {
        "ansi-styles": "^3.2.1",
        "escape-string-regexp": "^1.0.5",
        "supports-color": "^5.3.0"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/chardet": {
      "version": "0.7.0",
      "resolved": "https://registry.npmjs.org/chardet/-/chardet-0.7.0.tgz",
      "integrity": "sha512-mT8iDcrh03qDGRRmoA2hmBJnxpllMR+0/0qlzjqZES6NdiWDcZkCNAk4rPFZ9Q85r27unkiNNg8ZOiwZXBHwcA==",
      "dev": true
    },
    "node_modules/chokidar": {
      "version": "2.1.8",
      "resolved": "https://registry.npmjs.org/chokidar/-/chokidar-2.1.8.tgz",
      "integrity": "sha512-ZmZUazfOzf0Nve7duiCKD23PFSCs4JPoYyccjUFF3aQkQadqBhfzhjkwBH2mNOG9cTBwhamM37EIsIkZw3nRgg==",
      "deprecated": "Chokidar 2 will break on node v14+. Upgrade to chokidar 3 with 15x less dependencies.",
      "dev": true,
      "dependencies": {
        "anymatch": "^2.0.0",
        "async-each": "^1.0.1",
        "braces": "^2.3.2",
        "glob-parent": "^3.1.0",
        "inherits": "^2.0.3",
        "is-binary-path": "^1.0.0",
        "is-glob": "^4.0.0",
        "normalize-path": "^3.0.0",
        "path-is-absolute": "^1.0.0",
        "readdirp": "^2.2.1",
        "upath": "^1.1.1"
      },
      "optionalDependencies": {
        "fsevents": "^1.2.7"
      }
    },
    "node_modules/chokidar/node_modules/glob-parent": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/glob-parent/-/glob-parent-3.1.0.tgz",
      "integrity": "sha1-nmr2KZ2NO9K9QEMIMr0RPfkGxa4=",
      "dev": true,
      "dependencies": {
        "is-glob": "^3.1.0",
        "path-dirname": "^1.0.0"
      }
    },
    "node_modules/chokidar/node_modules/glob-parent/node_modules/is-glob": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/is-glob/-/is-glob-3.1.0.tgz",
      "integrity": "sha1-e6WuJCF4BKxwcHuWkiVnSGzD6Eo=",
      "dev": true,
      "dependencies": {
        "is-extglob": "^2.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/class-utils": {
      "version": "0.3.6",
      "resolved": "https://registry.npmjs.org/class-utils/-/class-utils-0.3.6.tgz",
      "integrity": "sha512-qOhPa/Fj7s6TY8H8esGu5QNpMMQxz79h+urzrNYN6mn+9BnxlDGf5QZ+XeCDsxSjPqsSR56XOZOJmpeurnLMeg==",
      "dev": true,
      "dependencies": {
        "arr-union": "^3.1.0",
        "define-property": "^0.2.5",
        "isobject": "^3.0.0",
        "static-extend": "^0.1.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/class-utils/node_modules/define-property": {
      "version": "0.2.5",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
      "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/class-utils/node_modules/is-accessor-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
      "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/class-utils/node_modules/is-accessor-descriptor/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/class-utils/node_modules/is-data-descriptor": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
      "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/class-utils/node_modules/is-data-descriptor/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/class-utils/node_modules/is-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
      "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
      "dev": true,
      "dependencies": {
        "is-accessor-descriptor": "^0.1.6",
        "is-data-descriptor": "^0.1.4",
        "kind-of": "^5.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/clean-css": {
      "version": "4.2.3",
      "resolved": "https://registry.npmjs.org/clean-css/-/clean-css-4.2.3.tgz",
      "integrity": "sha512-VcMWDN54ZN/DS+g58HYL5/n4Zrqe8vHJpGA8KdgUXFU4fuP/aHNw8eld9SyEIyabIMJX/0RaY/fplOo5hYLSFA==",
      "dev": true,
      "dependencies": {
        "source-map": "~0.6.0"
      },
      "engines": {
        "node": ">= 4.0"
      }
    },
    "node_modules/clean-css/node_modules/source-map": {
      "version": "0.6.1",
      "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.6.1.tgz",
      "integrity": "sha512-UjgapumWlbMhkBgzT7Ykc5YXUT46F0iKu8SGXq0bcwP5dz/h0Plj6enJqjz1Zbq2l5WaqYnrVbwWOWMyF3F47g==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/cli-cursor": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/cli-cursor/-/cli-cursor-3.1.0.tgz",
      "integrity": "sha512-I/zHAwsKf9FqGoXM4WWRACob9+SNukZTd94DWF57E4toouRulbCxcUh6RKUEOQlYTHJnzkPMySvPNaaSLNfLZw==",
      "dev": true,
      "dependencies": {
        "restore-cursor": "^3.1.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/cli-width": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/cli-width/-/cli-width-3.0.0.tgz",
      "integrity": "sha512-FxqpkPPwu1HjuN93Omfm4h8uIanXofW0RxVEW3k5RKx+mJJYSthzNhp32Kzxxy3YAEZ/Dc/EWN1vZRY0+kOhbw==",
      "dev": true,
      "engines": {
        "node": ">= 10"
      }
    },
    "node_modules/cliui": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/cliui/-/cliui-6.0.0.tgz",
      "integrity": "sha512-t6wbgtoCXvAzst7QgXxJYqPt0usEfbgQdftEPbLL/cvv6HPE5VgvqCuAIDR0NgU52ds6rFwqrgakNLrHEjCbrQ==",
      "dev": true,
      "dependencies": {
        "string-width": "^4.2.0",
        "strip-ansi": "^6.0.0",
        "wrap-ansi": "^6.2.0"
      }
    },
    "node_modules/clone": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/clone/-/clone-2.1.2.tgz",
      "integrity": "sha1-G39Ln1kfHo+DZwQBYANFoCiHQ18=",
      "dev": true,
      "engines": {
        "node": ">=0.8"
      }
    },
    "node_modules/clone-buffer": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/clone-buffer/-/clone-buffer-1.0.0.tgz",
      "integrity": "sha1-4+JbIHrE5wGvch4staFnksrD3Fg=",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/clone-stats": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/clone-stats/-/clone-stats-1.0.0.tgz",
      "integrity": "sha1-s3gt/4u1R04Yuba/D9/ngvh3doA=",
      "dev": true
    },
    "node_modules/cloneable-readable": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/cloneable-readable/-/cloneable-readable-1.1.3.tgz",
      "integrity": "sha512-2EF8zTQOxYq70Y4XKtorQupqF0m49MBz2/yf5Bj+MHjvpG3Hy7sImifnqD6UA+TKYxeSV+u6qqQPawN5UvnpKQ==",
      "dev": true,
      "dependencies": {
        "inherits": "^2.0.1",
        "process-nextick-args": "^2.0.0",
        "readable-stream": "^2.3.5"
      }
    },
    "node_modules/code-point-at": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/code-point-at/-/code-point-at-1.1.0.tgz",
      "integrity": "sha1-DQcLTQQ6W+ozovGkDi7bPZpMz3c=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/collection-map": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/collection-map/-/collection-map-1.0.0.tgz",
      "integrity": "sha1-rqDwb40mx4DCt1SUOFVEsiVa8Yw=",
      "dev": true,
      "dependencies": {
        "arr-map": "^2.0.2",
        "for-own": "^1.0.0",
        "make-iterator": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/collection-visit": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/collection-visit/-/collection-visit-1.0.0.tgz",
      "integrity": "sha1-S8A3PBZLwykbTTaMgpzxqApZ3KA=",
      "dev": true,
      "dependencies": {
        "map-visit": "^1.0.0",
        "object-visit": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/color-convert": {
      "version": "1.9.3",
      "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-1.9.3.tgz",
      "integrity": "sha512-QfAUtd+vFdAtFQcC8CCyYt1fYWxSqAiK2cSD6zDB8N3cpsEBAvRxp9zOGg6G/SHHJYAT88/az/IuDGALsNVbGg==",
      "dev": true,
      "dependencies": {
        "color-name": "1.1.3"
      }
    },
    "node_modules/color-name": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.3.tgz",
      "integrity": "sha1-p9BVi9icQveV3UIyj3QIMcpTvCU=",
      "dev": true
    },
    "node_modules/color-support": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/color-support/-/color-support-1.1.3.tgz",
      "integrity": "sha512-qiBjkpbMLO/HL68y+lh4q0/O1MZFj2RX6X/KmMa3+gJD3z+WwI1ZzDHysvqHGS3mP6mznPckpXmw1nI9cJjyRg==",
      "dev": true,
      "bin": {
        "color-support": "bin.js"
      }
    },
    "node_modules/colors": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/colors/-/colors-1.4.0.tgz",
      "integrity": "sha512-a+UqTh4kgZg/SlGvfbzDHpgRu7AAQOmmqRHJnxhRZICKFUT91brVhNNt58CMWU9PsBbv3PDCZUHbVxuDiH2mtA==",
      "dev": true,
      "engines": {
        "node": ">=0.1.90"
      }
    },
    "node_modules/commander": {
      "version": "7.2.0",
      "resolved": "https://registry.npmjs.org/commander/-/commander-7.2.0.tgz",
      "integrity": "sha512-QrWXB+ZQSVPmIWIhtEO9H+gwHaMGYiF5ChvoJ+K9ZGHG/sVsa6yiesAD1GC/x46sET00Xlwo1u49RVVVzvcSkw==",
      "dev": true,
      "engines": {
        "node": ">= 10"
      }
    },
    "node_modules/commondir": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/commondir/-/commondir-1.0.1.tgz",
      "integrity": "sha1-3dgA2gxmEnOTzKWVDqloo6rxJTs=",
      "dev": true
    },
    "node_modules/component-emitter": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/component-emitter/-/component-emitter-1.3.0.tgz",
      "integrity": "sha512-Rd3se6QB+sO1TwqZjscQrurpEPIfO0/yYnSin6Q/rD3mOutHvUrCAhJub3r90uNb+SESBuE0QYoB90YdfatsRg==",
      "dev": true
    },
    "node_modules/concat-map": {
      "version": "0.0.1",
      "resolved": "https://registry.npmjs.org/concat-map/-/concat-map-0.0.1.tgz",
      "integrity": "sha1-2Klr13/Wjfd5OnMDajug1UBdR3s=",
      "dev": true
    },
    "node_modules/concat-stream": {
      "version": "1.6.2",
      "resolved": "https://registry.npmjs.org/concat-stream/-/concat-stream-1.6.2.tgz",
      "integrity": "sha512-27HBghJxjiZtIk3Ycvn/4kbJk/1uZuJFfuPEns6LaEvpvG1f0hTea8lilrouyo9mVc2GWdcEZ8OLoGmSADlrCw==",
      "dev": true,
      "engines": [
        "node >= 0.8"
      ],
      "dependencies": {
        "buffer-from": "^1.0.0",
        "inherits": "^2.0.3",
        "readable-stream": "^2.2.2",
        "typedarray": "^0.0.6"
      }
    },
    "node_modules/concat-with-sourcemaps": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/concat-with-sourcemaps/-/concat-with-sourcemaps-1.1.0.tgz",
      "integrity": "sha512-4gEjHJFT9e+2W/77h/DS5SGUgwDaOwprX8L/gl5+3ixnzkVJJsZWDSelmN3Oilw3LNDZjZV0yqH1hLG3k6nghg==",
      "dev": true,
      "dependencies": {
        "source-map": "^0.6.1"
      }
    },
    "node_modules/concat-with-sourcemaps/node_modules/source-map": {
      "version": "0.6.1",
      "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.6.1.tgz",
      "integrity": "sha512-UjgapumWlbMhkBgzT7Ykc5YXUT46F0iKu8SGXq0bcwP5dz/h0Plj6enJqjz1Zbq2l5WaqYnrVbwWOWMyF3F47g==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/connect": {
      "version": "3.7.0",
      "resolved": "https://registry.npmjs.org/connect/-/connect-3.7.0.tgz",
      "integrity": "sha512-ZqRXc+tZukToSNmh5C2iWMSoV3X1YUcPbqEM4DkEG5tNQXrQUZCNVGGv3IuicnkMtPfGf3Xtp8WCXs295iQ1pQ==",
      "dev": true,
      "dependencies": {
        "debug": "2.6.9",
        "finalhandler": "1.1.2",
        "parseurl": "~1.3.3",
        "utils-merge": "1.0.1"
      },
      "engines": {
        "node": ">= 0.10.0"
      }
    },
    "node_modules/connect-livereload": {
      "version": "0.6.1",
      "resolved": "https://registry.npmjs.org/connect-livereload/-/connect-livereload-0.6.1.tgz",
      "integrity": "sha512-3R0kMOdL7CjJpU66fzAkCe6HNtd3AavCS4m+uW4KtJjrdGPT0SQEZieAYd+cm+lJoBznNQ4lqipYWkhBMgk00g==",
      "dev": true,
      "engines": {
        "node": "*"
      }
    },
    "node_modules/connect/node_modules/debug": {
      "version": "2.6.9",
      "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
      "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
      "dev": true,
      "dependencies": {
        "ms": "2.0.0"
      }
    },
    "node_modules/connect/node_modules/ms": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
      "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
      "dev": true
    },
    "node_modules/continuable-cache": {
      "version": "0.3.1",
      "resolved": "https://registry.npmjs.org/continuable-cache/-/continuable-cache-0.3.1.tgz",
      "integrity": "sha1-vXJ6f67XfnH/OYWskzUakSczrQ8=",
      "dev": true
    },
    "node_modules/convert-source-map": {
      "version": "1.7.0",
      "resolved": "https://registry.npmjs.org/convert-source-map/-/convert-source-map-1.7.0.tgz",
      "integrity": "sha512-4FJkXzKXEDB1snCFZlLP4gpC3JILicCpGbzG9f9G7tGqGCzETQ2hWPrcinA9oU4wtf2biUaEH5065UnMeR33oA==",
      "dev": true,
      "dependencies": {
        "safe-buffer": "~5.1.1"
      }
    },
    "node_modules/copy-descriptor": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/copy-descriptor/-/copy-descriptor-0.1.1.tgz",
      "integrity": "sha1-Z29us8OZl8LuGsOpJP1hJHSPV40=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/copy-props": {
      "version": "2.0.5",
      "resolved": "https://registry.npmjs.org/copy-props/-/copy-props-2.0.5.tgz",
      "integrity": "sha512-XBlx8HSqrT0ObQwmSzM7WE5k8FxTV75h1DX1Z3n6NhQ/UYYAvInWYmG06vFt7hQZArE2fuO62aihiWIVQwh1sw==",
      "dev": true,
      "dependencies": {
        "each-props": "^1.3.2",
        "is-plain-object": "^5.0.0"
      }
    },
    "node_modules/core-js": {
      "version": "3.12.1",
      "resolved": "https://registry.npmjs.org/core-js/-/core-js-3.12.1.tgz",
      "integrity": "sha512-Ne9DKPHTObRuB09Dru5AjwKjY4cJHVGu+y5f7coGn1E9Grkc3p2iBwE9AI/nJzsE29mQF7oq+mhYYRqOMFN1Bw==",
      "dev": true,
      "hasInstallScript": true,
      "funding": {
        "type": "opencollective",
        "url": "https://opencollective.com/core-js"
      }
    },
    "node_modules/core-js-compat": {
      "version": "3.12.1",
      "resolved": "https://registry.npmjs.org/core-js-compat/-/core-js-compat-3.12.1.tgz",
      "integrity": "sha512-i6h5qODpw6EsHAoIdQhKoZdWn+dGBF3dSS8m5tif36RlWvW3A6+yu2S16QHUo3CrkzrnEskMAt9f8FxmY9fhWQ==",
      "dev": true,
      "dependencies": {
        "browserslist": "^4.16.6",
        "semver": "7.0.0"
      },
      "funding": {
        "type": "opencollective",
        "url": "https://opencollective.com/core-js"
      }
    },
    "node_modules/core-js-compat/node_modules/semver": {
      "version": "7.0.0",
      "resolved": "https://registry.npmjs.org/semver/-/semver-7.0.0.tgz",
      "integrity": "sha512-+GB6zVA9LWh6zovYQLALHwv5rb2PHGlJi3lfiqIHxR0uuwCgefcOJc59v9fv1w8GbStwxuuqqAjI9NMAOOgq1A==",
      "dev": true,
      "bin": {
        "semver": "bin/semver.js"
      }
    },
    "node_modules/core-util-is": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/core-util-is/-/core-util-is-1.0.2.tgz",
      "integrity": "sha1-tf1UIgqivFq1eqtxQMlAdUUDwac=",
      "dev": true
    },
    "node_modules/cross-spawn": {
      "version": "7.0.3",
      "resolved": "https://registry.npmjs.org/cross-spawn/-/cross-spawn-7.0.3.tgz",
      "integrity": "sha512-iRDPJKUPVEND7dHPO8rkbOnPpyDygcDFtWjpeWNCgy8WP2rXcxXL8TskReQl6OrB2G7+UJrags1q15Fudc7G6w==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "path-key": "^3.1.0",
        "shebang-command": "^2.0.0",
        "which": "^2.0.1"
      },
      "engines": {
        "node": ">= 8"
      }
    },
    "node_modules/d": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/d/-/d-1.0.1.tgz",
      "integrity": "sha512-m62ShEObQ39CfralilEQRjH6oAMtNCV1xJyEx5LpRYUVN+EviphDgUc/F3hnYbADmkiNs67Y+3ylmlG7Lnu+FA==",
      "dev": true,
      "dependencies": {
        "es5-ext": "^0.10.50",
        "type": "^1.0.1"
      }
    },
    "node_modules/debug": {
      "version": "4.3.1",
      "resolved": "https://registry.npmjs.org/debug/-/debug-4.3.1.tgz",
      "integrity": "sha512-doEwdvm4PCeK4K3RQN2ZC2BYUBaxwLARCqZmMjtF8a51J2Rb0xpVloFRnCODwqjpwnAoao4pelN8l3RJdv3gRQ==",
      "dev": true,
      "dependencies": {
        "ms": "2.1.2"
      },
      "engines": {
        "node": ">=6.0"
      },
      "peerDependenciesMeta": {
        "supports-color": {
          "optional": true
        }
      }
    },
    "node_modules/decamelize": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/decamelize/-/decamelize-1.2.0.tgz",
      "integrity": "sha1-9lNNFRSCabIDUue+4m9QH5oZEpA=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/decode-uri-component": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/decode-uri-component/-/decode-uri-component-0.2.0.tgz",
      "integrity": "sha1-6zkTMzRYd1y4TNGh+uBiEGu4dUU=",
      "dev": true,
      "engines": {
        "node": ">=0.10"
      }
    },
    "node_modules/deep-is": {
      "version": "0.1.3",
      "resolved": "https://registry.npmjs.org/deep-is/-/deep-is-0.1.3.tgz",
      "integrity": "sha1-s2nW+128E+7PUk+RsHD+7cNXzzQ=",
      "dev": true
    },
    "node_modules/deepmerge": {
      "version": "4.2.2",
      "resolved": "https://registry.npmjs.org/deepmerge/-/deepmerge-4.2.2.tgz",
      "integrity": "sha512-FJ3UgI4gIl+PHZm53knsuSFpE+nESMr7M4v9QcgB7S63Kj/6WqMiFQJpBBYz1Pt+66bZpP3Q7Lye0Oo9MPKEdg==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/default-compare": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/default-compare/-/default-compare-1.0.0.tgz",
      "integrity": "sha512-QWfXlM0EkAbqOCbD/6HjdwT19j7WCkMyiRhWilc4H9/5h/RzTF9gv5LYh1+CmDV5d1rki6KAWLtQale0xt20eQ==",
      "dev": true,
      "dependencies": {
        "kind-of": "^5.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/default-resolution": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/default-resolution/-/default-resolution-2.0.0.tgz",
      "integrity": "sha1-vLgrqnKtebQmp2cy8aga1t8m1oQ=",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/define-properties": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/define-properties/-/define-properties-1.1.3.tgz",
      "integrity": "sha512-3MqfYKj2lLzdMSf8ZIZE/V+Zuy+BgD6f164e8K2w7dgnpKArBDerGYpM46IYYcjnkdPNMjPk9A6VFB8+3SKlXQ==",
      "dev": true,
      "dependencies": {
        "object-keys": "^1.0.12"
      },
      "engines": {
        "node": ">= 0.4"
      }
    },
    "node_modules/define-property": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-2.0.2.tgz",
      "integrity": "sha512-jwK2UV4cnPpbcG7+VRARKTZPUWowwXA8bzH5NP6ud0oeAxyYPuGZUAC7hMugpCdz4BeSZl2Dl9k66CHJ/46ZYQ==",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^1.0.2",
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/depd": {
      "version": "1.1.2",
      "resolved": "https://registry.npmjs.org/depd/-/depd-1.1.2.tgz",
      "integrity": "sha1-m81S4UwJd2PnSbJ0xDRu0uVgtak=",
      "dev": true,
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/destroy": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/destroy/-/destroy-1.0.4.tgz",
      "integrity": "sha1-l4hXRCxEdJ5CBmE+N5RiBYJqvYA=",
      "dev": true
    },
    "node_modules/detect-file": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/detect-file/-/detect-file-1.0.0.tgz",
      "integrity": "sha1-8NZtA2cqglyxtzvbP+YjEMjlUrc=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/doctrine": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/doctrine/-/doctrine-3.0.0.tgz",
      "integrity": "sha512-yS+Q5i3hBf7GBkd4KG8a7eBNNWNGLTaEwwYWUijIYM7zrlYDM0BFXHjjPWlWZ1Rg7UaddZeIDmi9jF3HmqiQ2w==",
      "dev": true,
      "dependencies": {
        "esutils": "^2.0.2"
      },
      "engines": {
        "node": ">=6.0.0"
      }
    },
    "node_modules/duplexify": {
      "version": "3.7.1",
      "resolved": "https://registry.npmjs.org/duplexify/-/duplexify-3.7.1.tgz",
      "integrity": "sha512-07z8uv2wMyS51kKhD1KsdXJg5WQ6t93RneqRxUHnskXVtlYYkLqM0gqStQZ3pj073g687jPCHrqNfCzawLYh5g==",
      "dev": true,
      "dependencies": {
        "end-of-stream": "^1.0.0",
        "inherits": "^2.0.1",
        "readable-stream": "^2.0.0",
        "stream-shift": "^1.0.0"
      }
    },
    "node_modules/each-props": {
      "version": "1.3.2",
      "resolved": "https://registry.npmjs.org/each-props/-/each-props-1.3.2.tgz",
      "integrity": "sha512-vV0Hem3zAGkJAyU7JSjixeU66rwdynTAa1vofCrSA5fEln+m67Az9CcnkVD776/fsN/UjIWmBDoNRS6t6G9RfA==",
      "dev": true,
      "dependencies": {
        "is-plain-object": "^2.0.1",
        "object.defaults": "^1.1.0"
      }
    },
    "node_modules/each-props/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/ee-first": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/ee-first/-/ee-first-1.1.1.tgz",
      "integrity": "sha1-WQxhFWsK4vTwJVcyoViyZrxWsh0=",
      "dev": true
    },
    "node_modules/electron-to-chromium": {
      "version": "1.4.73",
      "resolved": "https://registry.npmjs.org/electron-to-chromium/-/electron-to-chromium-1.4.73.tgz",
      "integrity": "sha512-RlCffXkE/LliqfA5m29+dVDPB2r72y2D2egMMfIy3Le8ODrxjuZNVo4NIC2yPL01N4xb4nZQLwzi6Z5tGIGLnA==",
      "dev": true
    },
    "node_modules/emoji-regex": {
      "version": "8.0.0",
      "resolved": "https://registry.npmjs.org/emoji-regex/-/emoji-regex-8.0.0.tgz",
      "integrity": "sha512-MSjYzcWNOA0ewAHpz0MxpYFvwg6yjy1NG3xteoqz644VCo/RPgnr1/GGt+ic3iJTzQ8Eu3TdM14SawnVUmGE6A==",
      "dev": true
    },
    "node_modules/encodeurl": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/encodeurl/-/encodeurl-1.0.2.tgz",
      "integrity": "sha1-rT/0yG7C0CkyL1oCw6mmBslbP1k=",
      "dev": true,
      "engines": {
        "node": ">= 0.8"
      }
    },
    "node_modules/end-of-stream": {
      "version": "1.4.4",
      "resolved": "https://registry.npmjs.org/end-of-stream/-/end-of-stream-1.4.4.tgz",
      "integrity": "sha512-+uw1inIHVPQoaVuHzRyXd21icM+cnt4CzD5rW+NC1wjOUSTOs+Te7FOv7AhN7vS9x/oIyhLP5PR1H+phQAHu5Q==",
      "dev": true,
      "dependencies": {
        "once": "^1.4.0"
      }
    },
    "node_modules/enquirer": {
      "version": "2.3.6",
      "resolved": "https://registry.npmjs.org/enquirer/-/enquirer-2.3.6.tgz",
      "integrity": "sha512-yjNnPr315/FjS4zIsUxYguYUPP2e1NK4d7E7ZOLiyYCcbFBiTMyID+2wvm2w6+pZ/odMA7cRkjhsPbltwBOrLg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "ansi-colors": "^4.1.1"
      },
      "engines": {
        "node": ">=8.6"
      }
    },
    "node_modules/error": {
      "version": "7.2.1",
      "resolved": "https://registry.npmjs.org/error/-/error-7.2.1.tgz",
      "integrity": "sha512-fo9HBvWnx3NGUKMvMwB/CBCMMrfEJgbDTVDEkPygA3Bdd3lM1OyCd+rbQ8BwnpF6GdVeOLDNmyL4N5Bg80ZvdA==",
      "dev": true,
      "dependencies": {
        "string-template": "~0.2.1"
      }
    },
    "node_modules/error-ex": {
      "version": "1.3.2",
      "resolved": "https://registry.npmjs.org/error-ex/-/error-ex-1.3.2.tgz",
      "integrity": "sha512-7dFHNmqeFSEt2ZBsCriorKnn3Z2pj+fd9kmI6QoWw4//DL+icEBfc0U7qJCisqrTsKTjw4fNFy2pW9OqStD84g==",
      "dev": true,
      "dependencies": {
        "is-arrayish": "^0.2.1"
      }
    },
    "node_modules/es5-ext": {
      "version": "0.10.53",
      "resolved": "https://registry.npmjs.org/es5-ext/-/es5-ext-0.10.53.tgz",
      "integrity": "sha512-Xs2Stw6NiNHWypzRTY1MtaG/uJlwCk8kH81920ma8mvN8Xq1gsfhZvpkImLQArw8AHnv8MT2I45J3c0R8slE+Q==",
      "dev": true,
      "dependencies": {
        "es6-iterator": "~2.0.3",
        "es6-symbol": "~3.1.3",
        "next-tick": "~1.0.0"
      }
    },
    "node_modules/es6-iterator": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/es6-iterator/-/es6-iterator-2.0.3.tgz",
      "integrity": "sha1-p96IkUGgWpSwhUQDstCg+/qY87c=",
      "dev": true,
      "dependencies": {
        "d": "1",
        "es5-ext": "^0.10.35",
        "es6-symbol": "^3.1.1"
      }
    },
    "node_modules/es6-symbol": {
      "version": "3.1.3",
      "resolved": "https://registry.npmjs.org/es6-symbol/-/es6-symbol-3.1.3.tgz",
      "integrity": "sha512-NJ6Yn3FuDinBaBRWl/q5X/s4koRHBrgKAu+yGI6JCBeiu3qrcbJhwT2GeR/EXVfylRk8dpQVJoLEFhK+Mu31NA==",
      "dev": true,
      "dependencies": {
        "d": "^1.0.1",
        "ext": "^1.1.2"
      }
    },
    "node_modules/es6-weak-map": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/es6-weak-map/-/es6-weak-map-2.0.3.tgz",
      "integrity": "sha512-p5um32HOTO1kP+w7PRnB+5lQ43Z6muuMuIMffvDN8ZB4GcnjLBV6zGStpbASIMk4DCAvEaamhe2zhyCb/QXXsA==",
      "dev": true,
      "dependencies": {
        "d": "1",
        "es5-ext": "^0.10.46",
        "es6-iterator": "^2.0.3",
        "es6-symbol": "^3.1.1"
      }
    },
    "node_modules/escalade": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/escalade/-/escalade-3.1.1.tgz",
      "integrity": "sha512-k0er2gUkLf8O0zKJiAhmkTnJlTvINGv7ygDNPbeIsX/TJjGJZHuh9B2UxbsaEkmlEo9MfhrSzmhIlhRlI2GXnw==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/escape-html": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/escape-html/-/escape-html-1.0.3.tgz",
      "integrity": "sha1-Aljq5NPQwJdN4cFpGI7wBR0dGYg=",
      "dev": true
    },
    "node_modules/escape-string-regexp": {
      "version": "1.0.5",
      "resolved": "https://registry.npmjs.org/escape-string-regexp/-/escape-string-regexp-1.0.5.tgz",
      "integrity": "sha1-G2HAViGQqN/2rjuyzwIAyhMLhtQ=",
      "dev": true,
      "engines": {
        "node": ">=0.8.0"
      }
    },
    "node_modules/eslint": {
      "version": "7.26.0",
      "resolved": "https://registry.npmjs.org/eslint/-/eslint-7.26.0.tgz",
      "integrity": "sha512-4R1ieRf52/izcZE7AlLy56uIHHDLT74Yzz2Iv2l6kDaYvEu9x+wMB5dZArVL8SYGXSYV2YAg70FcW5Y5nGGNIg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "@babel/code-frame": "7.12.11",
        "@eslint/eslintrc": "^0.4.1",
        "ajv": "^6.10.0",
        "chalk": "^4.0.0",
        "cross-spawn": "^7.0.2",
        "debug": "^4.0.1",
        "doctrine": "^3.0.0",
        "enquirer": "^2.3.5",
        "eslint-scope": "^5.1.1",
        "eslint-utils": "^2.1.0",
        "eslint-visitor-keys": "^2.0.0",
        "espree": "^7.3.1",
        "esquery": "^1.4.0",
        "esutils": "^2.0.2",
        "file-entry-cache": "^6.0.1",
        "functional-red-black-tree": "^1.0.1",
        "glob-parent": "^5.0.0",
        "globals": "^13.6.0",
        "ignore": "^4.0.6",
        "import-fresh": "^3.0.0",
        "imurmurhash": "^0.1.4",
        "is-glob": "^4.0.0",
        "js-yaml": "^3.13.1",
        "json-stable-stringify-without-jsonify": "^1.0.1",
        "levn": "^0.4.1",
        "lodash": "^4.17.21",
        "minimatch": "^3.0.4",
        "natural-compare": "^1.4.0",
        "optionator": "^0.9.1",
        "progress": "^2.0.0",
        "regexpp": "^3.1.0",
        "semver": "^7.2.1",
        "strip-ansi": "^6.0.0",
        "strip-json-comments": "^3.1.0",
        "table": "^6.0.4",
        "text-table": "^0.2.0",
        "v8-compile-cache": "^2.0.3"
      },
      "bin": {
        "eslint": "bin/eslint.js"
      },
      "engines": {
        "node": "^10.12.0 || >=12.0.0"
      },
      "funding": {
        "url": "https://opencollective.com/eslint"
      }
    },
    "node_modules/eslint-scope": {
      "version": "5.1.1",
      "resolved": "https://registry.npmjs.org/eslint-scope/-/eslint-scope-5.1.1.tgz",
      "integrity": "sha512-2NxwbF/hZ0KpepYN0cNbo+FN6XoK7GaHlQhgx/hIZl6Va0bF45RQOOwhLIy8lQDbuCiadSLCBnH2CFYquit5bw==",
      "dev": true,
      "dependencies": {
        "esrecurse": "^4.3.0",
        "estraverse": "^4.1.1"
      },
      "engines": {
        "node": ">=8.0.0"
      }
    },
    "node_modules/eslint-utils": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/eslint-utils/-/eslint-utils-2.1.0.tgz",
      "integrity": "sha512-w94dQYoauyvlDc43XnGB8lU3Zt713vNChgt4EWwhXAP2XkBvndfxF0AgIqKOOasjPIPzj9JqgwkwbCYD0/V3Zg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "eslint-visitor-keys": "^1.1.0"
      },
      "engines": {
        "node": ">=6"
      },
      "funding": {
        "url": "https://github.com/sponsors/mysticatea"
      }
    },
    "node_modules/eslint-utils/node_modules/eslint-visitor-keys": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/eslint-visitor-keys/-/eslint-visitor-keys-1.3.0.tgz",
      "integrity": "sha512-6J72N8UNa462wa/KFODt/PJ3IU60SDpC3QXC1Hjc1BXXpfL2C9R5+AU7jhe0F6GREqVMh4Juu+NY7xn+6dipUQ==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/eslint-visitor-keys": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/eslint-visitor-keys/-/eslint-visitor-keys-2.1.0.tgz",
      "integrity": "sha512-0rSmRBzXgDzIsD6mGdJgevzgezI534Cer5L/vyMX0kHzT/jiB43jRhd9YUlMGYLQy2zprNmoT8qasCGtY+QaKw==",
      "dev": true,
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/eslint/node_modules/@babel/code-frame": {
      "version": "7.12.11",
      "resolved": "https://registry.npmjs.org/@babel/code-frame/-/code-frame-7.12.11.tgz",
      "integrity": "sha512-Zt1yodBx1UcyiePMSkWnU4hPqhwq7hGi2nFL1LeA3EUl+q2LQx16MISgJ0+z7dnmgvP9QtIleuETGOiOH1RcIw==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "@babel/highlight": "^7.10.4"
      }
    },
    "node_modules/eslint/node_modules/ansi-styles": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
      "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "color-convert": "^2.0.1"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/chalk/ansi-styles?sponsor=1"
      }
    },
    "node_modules/eslint/node_modules/chalk": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/chalk/-/chalk-4.1.1.tgz",
      "integrity": "sha512-diHzdDKxcU+bAsUboHLPEDQiw0qEe0qd7SYUn3HgcFlWgbDcfLGswOHYeGrHKzG9z6UYf01d9VFMfZxPM1xZSg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "ansi-styles": "^4.1.0",
        "supports-color": "^7.1.0"
      },
      "engines": {
        "node": ">=10"
      },
      "funding": {
        "url": "https://github.com/chalk/chalk?sponsor=1"
      }
    },
    "node_modules/eslint/node_modules/color-convert": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
      "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "color-name": "~1.1.4"
      },
      "engines": {
        "node": ">=7.0.0"
      }
    },
    "node_modules/eslint/node_modules/color-name": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
      "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA==",
      "dev": true,
      "peer": true
    },
    "node_modules/eslint/node_modules/globals": {
      "version": "13.8.0",
      "resolved": "https://registry.npmjs.org/globals/-/globals-13.8.0.tgz",
      "integrity": "sha512-rHtdA6+PDBIjeEvA91rpqzEvk/k3/i7EeNQiryiWuJH0Hw9cpyJMAt2jtbAwUaRdhD+573X4vWw6IcjKPasi9Q==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "type-fest": "^0.20.2"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/eslint/node_modules/has-flag": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/has-flag/-/has-flag-4.0.0.tgz",
      "integrity": "sha512-EykJT/Q1KjTWctppgIAgfSO0tKVuZUjhgMr17kqTumMl6Afv3EISleU7qZUzoXDFTAHTDC4NOoG/ZxU3EvlMPQ==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/eslint/node_modules/semver": {
      "version": "7.3.5",
      "resolved": "https://registry.npmjs.org/semver/-/semver-7.3.5.tgz",
      "integrity": "sha512-PoeGJYh8HK4BTO/a9Tf6ZG3veo/A7ZVsYrSA6J8ny9nb3B1VrpkuN+z9OE5wfE5p6H4LchYZsegiQgbJD94ZFQ==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "lru-cache": "^6.0.0"
      },
      "bin": {
        "semver": "bin/semver.js"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/eslint/node_modules/supports-color": {
      "version": "7.2.0",
      "resolved": "https://registry.npmjs.org/supports-color/-/supports-color-7.2.0.tgz",
      "integrity": "sha512-qpCAvRl9stuOHveKsn7HncJRvv501qIacKzQlO/+Lwxc9+0q2wLyv4Dfvt80/DPn2pqOBsJdDiogXGR9+OvwRw==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "has-flag": "^4.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/eslint/node_modules/type-fest": {
      "version": "0.20.2",
      "resolved": "https://registry.npmjs.org/type-fest/-/type-fest-0.20.2.tgz",
      "integrity": "sha512-Ne+eE4r0/iWnpAxD852z3A+N0Bt5RN//NjJwRd2VFHEmrywxf5vsZlh4R6lixl6B+wz/8d+maTSAkN1FIkI3LQ==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=10"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/espree": {
      "version": "7.3.1",
      "resolved": "https://registry.npmjs.org/espree/-/espree-7.3.1.tgz",
      "integrity": "sha512-v3JCNCE64umkFpmkFGqzVKsOT0tN1Zr+ueqLZfpV1Ob8e+CEgPWa+OxCoGH3tnhimMKIaBm4m/vaRpJ/krRz2g==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "acorn": "^7.4.0",
        "acorn-jsx": "^5.3.1",
        "eslint-visitor-keys": "^1.3.0"
      },
      "engines": {
        "node": "^10.12.0 || >=12.0.0"
      }
    },
    "node_modules/espree/node_modules/eslint-visitor-keys": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/eslint-visitor-keys/-/eslint-visitor-keys-1.3.0.tgz",
      "integrity": "sha512-6J72N8UNa462wa/KFODt/PJ3IU60SDpC3QXC1Hjc1BXXpfL2C9R5+AU7jhe0F6GREqVMh4Juu+NY7xn+6dipUQ==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/esprima": {
      "version": "4.0.1",
      "resolved": "https://registry.npmjs.org/esprima/-/esprima-4.0.1.tgz",
      "integrity": "sha512-eGuFFw7Upda+g4p+QHvnW0RyTX/SVeJBDM/gCtMARO0cLuT2HcEKnTPvhjV6aGeqrCB/sbNop0Kszm0jsaWU4A==",
      "dev": true,
      "bin": {
        "esparse": "bin/esparse.js",
        "esvalidate": "bin/esvalidate.js"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/esquery": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/esquery/-/esquery-1.4.0.tgz",
      "integrity": "sha512-cCDispWt5vHHtwMY2YrAQ4ibFkAL8RbH5YGBnZBc90MolvvfkkQcJro/aZiAQUlQ3qgrYS6D6v8Gc5G5CQsc9w==",
      "dev": true,
      "dependencies": {
        "estraverse": "^5.1.0"
      },
      "engines": {
        "node": ">=0.10"
      }
    },
    "node_modules/esquery/node_modules/estraverse": {
      "version": "5.2.0",
      "resolved": "https://registry.npmjs.org/estraverse/-/estraverse-5.2.0.tgz",
      "integrity": "sha512-BxbNGGNm0RyRYvUdHpIwv9IWzeM9XClbOxwoATuFdOE7ZE6wHL+HQ5T8hoPM+zHvmKzzsEqhgy0GrQ5X13afiQ==",
      "dev": true,
      "engines": {
        "node": ">=4.0"
      }
    },
    "node_modules/esrecurse": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/esrecurse/-/esrecurse-4.3.0.tgz",
      "integrity": "sha512-KmfKL3b6G+RXvP8N1vr3Tq1kL/oCFgn2NYXEtqP8/L3pKapUA4G8cFVaoF3SU323CD4XypR/ffioHmkti6/Tag==",
      "dev": true,
      "dependencies": {
        "estraverse": "^5.2.0"
      },
      "engines": {
        "node": ">=4.0"
      }
    },
    "node_modules/esrecurse/node_modules/estraverse": {
      "version": "5.2.0",
      "resolved": "https://registry.npmjs.org/estraverse/-/estraverse-5.2.0.tgz",
      "integrity": "sha512-BxbNGGNm0RyRYvUdHpIwv9IWzeM9XClbOxwoATuFdOE7ZE6wHL+HQ5T8hoPM+zHvmKzzsEqhgy0GrQ5X13afiQ==",
      "dev": true,
      "engines": {
        "node": ">=4.0"
      }
    },
    "node_modules/estraverse": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/estraverse/-/estraverse-4.3.0.tgz",
      "integrity": "sha512-39nnKffWz8xN1BU/2c79n9nB9HDzo0niYUqx6xyqUnyoAnQyyWpOTdZEeiCch8BBu515t4wp9ZmgVfVhn9EBpw==",
      "dev": true,
      "engines": {
        "node": ">=4.0"
      }
    },
    "node_modules/estree-walker": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/estree-walker/-/estree-walker-2.0.2.tgz",
      "integrity": "sha512-Rfkk/Mp/DL7JVje3u18FxFujQlTNR2q6QfMSMB7AvCBx91NGj/ba3kCfza0f6dVDbw7YlRf/nDrn7pQrCCyQ/w==",
      "dev": true
    },
    "node_modules/esutils": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/esutils/-/esutils-2.0.3.tgz",
      "integrity": "sha512-kVscqXk4OCp68SZ0dkgEKVi6/8ij300KBWTJq32P/dYeWTSwK41WyTxalN1eRmA5Z9UU/LX9D7FWSmV9SAYx6g==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/etag": {
      "version": "1.8.1",
      "resolved": "https://registry.npmjs.org/etag/-/etag-1.8.1.tgz",
      "integrity": "sha1-Qa4u62XvpiJorr/qg6x9eSmbCIc=",
      "dev": true,
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/expand-brackets": {
      "version": "2.1.4",
      "resolved": "https://registry.npmjs.org/expand-brackets/-/expand-brackets-2.1.4.tgz",
      "integrity": "sha1-t3c14xXOMPa27/D4OwQVGiJEliI=",
      "dev": true,
      "dependencies": {
        "debug": "^2.3.3",
        "define-property": "^0.2.5",
        "extend-shallow": "^2.0.1",
        "posix-character-classes": "^0.1.0",
        "regex-not": "^1.0.0",
        "snapdragon": "^0.8.1",
        "to-regex": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/expand-brackets/node_modules/debug": {
      "version": "2.6.9",
      "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
      "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
      "dev": true,
      "dependencies": {
        "ms": "2.0.0"
      }
    },
    "node_modules/expand-brackets/node_modules/define-property": {
      "version": "0.2.5",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
      "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/expand-brackets/node_modules/is-accessor-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
      "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/expand-brackets/node_modules/is-accessor-descriptor/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/expand-brackets/node_modules/is-data-descriptor": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
      "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/expand-brackets/node_modules/is-data-descriptor/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/expand-brackets/node_modules/is-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
      "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
      "dev": true,
      "dependencies": {
        "is-accessor-descriptor": "^0.1.6",
        "is-data-descriptor": "^0.1.4",
        "kind-of": "^5.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/expand-brackets/node_modules/ms": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
      "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
      "dev": true
    },
    "node_modules/expand-tilde": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/expand-tilde/-/expand-tilde-2.0.2.tgz",
      "integrity": "sha1-l+gBqgUt8CRU3kawK/YhZCzchQI=",
      "dev": true,
      "dependencies": {
        "homedir-polyfill": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/ext": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/ext/-/ext-1.4.0.tgz",
      "integrity": "sha512-Key5NIsUxdqKg3vIsdw9dSuXpPCQ297y6wBjL30edxwPgt2E44WcWBZey/ZvUc6sERLTxKdyCu4gZFmUbk1Q7A==",
      "dev": true,
      "dependencies": {
        "type": "^2.0.0"
      }
    },
    "node_modules/ext/node_modules/type": {
      "version": "2.5.0",
      "resolved": "https://registry.npmjs.org/type/-/type-2.5.0.tgz",
      "integrity": "sha512-180WMDQaIMm3+7hGXWf12GtdniDEy7nYcyFMKJn/eZz/6tSLXrUN9V0wKSbMjej0I1WHWbpREDEKHtqPQa9NNw==",
      "dev": true
    },
    "node_modules/extend": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/extend/-/extend-3.0.2.tgz",
      "integrity": "sha512-fjquC59cD7CyW6urNXK0FBufkZcoiGG80wTuPujX590cB5Ttln20E2UB4S/WARVqhXffZl2LNgS+gQdPIIim/g==",
      "dev": true
    },
    "node_modules/extend-shallow": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-2.0.1.tgz",
      "integrity": "sha1-Ua99YUrZqfYQ6huvu5idaxxWiQ8=",
      "dev": true,
      "dependencies": {
        "is-extendable": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/external-editor": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/external-editor/-/external-editor-3.1.0.tgz",
      "integrity": "sha512-hMQ4CX1p1izmuLYyZqLMO/qGNw10wSv9QDCPfzXfyFrOaCSSoRfqE1Kf1s5an66J5JZC62NewG+mK49jOCtQew==",
      "dev": true,
      "dependencies": {
        "chardet": "^0.7.0",
        "iconv-lite": "^0.4.24",
        "tmp": "^0.0.33"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/extglob": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/extglob/-/extglob-2.0.4.tgz",
      "integrity": "sha512-Nmb6QXkELsuBr24CJSkilo6UHHgbekK5UiZgfE6UHD3Eb27YC6oD+bhcT+tJ6cl8dmsgdQxnWlcry8ksBIBLpw==",
      "dev": true,
      "dependencies": {
        "array-unique": "^0.3.2",
        "define-property": "^1.0.0",
        "expand-brackets": "^2.1.4",
        "extend-shallow": "^2.0.1",
        "fragment-cache": "^0.2.1",
        "regex-not": "^1.0.0",
        "snapdragon": "^0.8.1",
        "to-regex": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/extglob/node_modules/define-property": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-1.0.0.tgz",
      "integrity": "sha1-dp66rz9KY6rTr56NMEybvnm/sOY=",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/extract-zip": {
      "version": "1.7.0",
      "resolved": "https://registry.npmjs.org/extract-zip/-/extract-zip-1.7.0.tgz",
      "integrity": "sha512-xoh5G1W/PB0/27lXgMQyIhP5DSY/LhoCsOyZgb+6iMmRtCwVBo55uKaMoEYrDCKQhWvqEip5ZPKAc6eFNyf/MA==",
      "dev": true,
      "dependencies": {
        "concat-stream": "^1.6.2",
        "debug": "^2.6.9",
        "mkdirp": "^0.5.4",
        "yauzl": "^2.10.0"
      },
      "bin": {
        "extract-zip": "cli.js"
      }
    },
    "node_modules/extract-zip/node_modules/debug": {
      "version": "2.6.9",
      "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
      "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
      "dev": true,
      "dependencies": {
        "ms": "2.0.0"
      }
    },
    "node_modules/extract-zip/node_modules/ms": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
      "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
      "dev": true
    },
    "node_modules/fancy-log": {
      "version": "1.3.3",
      "resolved": "https://registry.npmjs.org/fancy-log/-/fancy-log-1.3.3.tgz",
      "integrity": "sha512-k9oEhlyc0FrVh25qYuSELjr8oxsCoc4/LEZfg2iJJrfEk/tZL9bCoJE47gqAvI2m/AUjluCS4+3I0eTx8n3AEw==",
      "dev": true,
      "dependencies": {
        "ansi-gray": "^0.1.1",
        "color-support": "^1.1.3",
        "parse-node-version": "^1.0.0",
        "time-stamp": "^1.0.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/fast-deep-equal": {
      "version": "3.1.3",
      "resolved": "https://registry.npmjs.org/fast-deep-equal/-/fast-deep-equal-3.1.3.tgz",
      "integrity": "sha512-f3qQ9oQy9j2AhBe/H9VC91wLmKBCCU/gDOnKNAYG5hswO7BLKj09Hc5HYNz9cGI++xlpDCIgDaitVs03ATR84Q==",
      "dev": true
    },
    "node_modules/fast-json-stable-stringify": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/fast-json-stable-stringify/-/fast-json-stable-stringify-2.1.0.tgz",
      "integrity": "sha512-lhd/wF+Lk98HZoTCtlVraHtfh5XYijIjalXck7saUtuanSDyLMxnHhSXEDJqHxD7msR8D0uCmqlkwjCV8xvwHw==",
      "dev": true
    },
    "node_modules/fast-levenshtein": {
      "version": "2.0.6",
      "resolved": "https://registry.npmjs.org/fast-levenshtein/-/fast-levenshtein-2.0.6.tgz",
      "integrity": "sha1-PYpcZog6FqMMqGQ+hR8Zuqd5eRc=",
      "dev": true
    },
    "node_modules/faye-websocket": {
      "version": "0.10.0",
      "resolved": "https://registry.npmjs.org/faye-websocket/-/faye-websocket-0.10.0.tgz",
      "integrity": "sha1-TkkvjQTftviQA1B/btvy1QHnxvQ=",
      "dev": true,
      "dependencies": {
        "websocket-driver": ">=0.5.1"
      },
      "engines": {
        "node": ">=0.4.0"
      }
    },
    "node_modules/fd-slicer": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/fd-slicer/-/fd-slicer-1.1.0.tgz",
      "integrity": "sha1-JcfInLH5B3+IkbvmHY85Dq4lbx4=",
      "dev": true,
      "dependencies": {
        "pend": "~1.2.0"
      }
    },
    "node_modules/figures": {
      "version": "3.2.0",
      "resolved": "https://registry.npmjs.org/figures/-/figures-3.2.0.tgz",
      "integrity": "sha512-yaduQFRKLXYOGgEn6AZau90j3ggSOyiqXU0F9JZfeXYhNa+Jk4X+s45A2zg5jns87GAFa34BBm2kXw4XpNcbdg==",
      "dev": true,
      "dependencies": {
        "escape-string-regexp": "^1.0.5"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/file-entry-cache": {
      "version": "6.0.1",
      "resolved": "https://registry.npmjs.org/file-entry-cache/-/file-entry-cache-6.0.1.tgz",
      "integrity": "sha512-7Gps/XWymbLk2QLYK4NzpMOrYjMhdIxXuIvy2QBsLE6ljuodKvdkWs/cpyJJ3CVIVpH0Oi1Hvg1ovbMzLdFBBg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "flat-cache": "^3.0.4"
      },
      "engines": {
        "node": "^10.12.0 || >=12.0.0"
      }
    },
    "node_modules/file-uri-to-path": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/file-uri-to-path/-/file-uri-to-path-1.0.0.tgz",
      "integrity": "sha512-0Zt+s3L7Vf1biwWZ29aARiVYLx7iMGnEUl9x33fbB/j3jR81u/O2LbqK+Bm1CDSNDKVtJ/YjwY7TUd5SkeLQLw==",
      "dev": true,
      "optional": true
    },
    "node_modules/fill-range": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/fill-range/-/fill-range-4.0.0.tgz",
      "integrity": "sha1-1USBHUKPmOsGpj3EAtJAPDKMOPc=",
      "dev": true,
      "dependencies": {
        "extend-shallow": "^2.0.1",
        "is-number": "^3.0.0",
        "repeat-string": "^1.6.1",
        "to-regex-range": "^2.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/finalhandler": {
      "version": "1.1.2",
      "resolved": "https://registry.npmjs.org/finalhandler/-/finalhandler-1.1.2.tgz",
      "integrity": "sha512-aAWcW57uxVNrQZqFXjITpW3sIUQmHGG3qSb9mUah9MgMC4NeWhNOlNjXEYq3HjRAvL6arUviZGGJsBg6z0zsWA==",
      "dev": true,
      "dependencies": {
        "debug": "2.6.9",
        "encodeurl": "~1.0.2",
        "escape-html": "~1.0.3",
        "on-finished": "~2.3.0",
        "parseurl": "~1.3.3",
        "statuses": "~1.5.0",
        "unpipe": "~1.0.0"
      },
      "engines": {
        "node": ">= 0.8"
      }
    },
    "node_modules/finalhandler/node_modules/debug": {
      "version": "2.6.9",
      "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
      "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
      "dev": true,
      "dependencies": {
        "ms": "2.0.0"
      }
    },
    "node_modules/finalhandler/node_modules/ms": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
      "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
      "dev": true
    },
    "node_modules/find-up": {
      "version": "4.1.0",
      "resolved": "https://registry.npmjs.org/find-up/-/find-up-4.1.0.tgz",
      "integrity": "sha512-PpOwAdQ/YlXQ2vj8a3h8IipDuYRi3wceVQQGYWxNINccq40Anw7BlsEXCMbt1Zt+OLA6Fq9suIpIWD0OsnISlw==",
      "dev": true,
      "dependencies": {
        "locate-path": "^5.0.0",
        "path-exists": "^4.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/findup-sync": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/findup-sync/-/findup-sync-3.0.0.tgz",
      "integrity": "sha512-YbffarhcicEhOrm4CtrwdKBdCuz576RLdhJDsIfvNtxUuhdRet1qZcsMjqbePtAseKdAnDyM/IyXbu7PRPRLYg==",
      "dev": true,
      "dependencies": {
        "detect-file": "^1.0.0",
        "is-glob": "^4.0.0",
        "micromatch": "^3.0.4",
        "resolve-dir": "^1.0.1"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/fined": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/fined/-/fined-1.2.0.tgz",
      "integrity": "sha512-ZYDqPLGxDkDhDZBjZBb+oD1+j0rA4E0pXY50eplAAOPg2N/gUBSSk5IM1/QhPfyVo19lJ+CvXpqfvk+b2p/8Ng==",
      "dev": true,
      "dependencies": {
        "expand-tilde": "^2.0.2",
        "is-plain-object": "^2.0.3",
        "object.defaults": "^1.1.0",
        "object.pick": "^1.2.0",
        "parse-filepath": "^1.0.1"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/fined/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/fitty": {
      "version": "2.3.3",
      "resolved": "https://registry.npmjs.org/fitty/-/fitty-2.3.3.tgz",
      "integrity": "sha512-JBrXkAT29fGTMFA/O40zzxZTISK5qm4kx8gRU6x43a1OalC5kyVXG77RLbyFMFdFabd16nYX3HrRAe/hGKg+EQ==",
      "dev": true
    },
    "node_modules/flagged-respawn": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/flagged-respawn/-/flagged-respawn-1.0.1.tgz",
      "integrity": "sha512-lNaHNVymajmk0OJMBn8fVUAU1BtDeKIqKoVhk4xAALB57aALg6b4W0MfJ/cUE0g9YBXy5XhSlPIpYIJ7HaY/3Q==",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/flat-cache": {
      "version": "3.0.4",
      "resolved": "https://registry.npmjs.org/flat-cache/-/flat-cache-3.0.4.tgz",
      "integrity": "sha512-dm9s5Pw7Jc0GvMYbshN6zchCA9RgQlzzEZX3vylR9IqFfS8XciblUXOKfW6SiuJ0e13eDYZoZV5wdrev7P3Nwg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "flatted": "^3.1.0",
        "rimraf": "^3.0.2"
      },
      "engines": {
        "node": "^10.12.0 || >=12.0.0"
      }
    },
    "node_modules/flatted": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/flatted/-/flatted-3.1.1.tgz",
      "integrity": "sha512-zAoAQiudy+r5SvnSw3KJy5os/oRJYHzrzja/tBDqrZtNhUw8bt6y8OBzMWcjWr+8liV8Eb6yOhw8WZ7VFZ5ZzA==",
      "dev": true,
      "peer": true
    },
    "node_modules/flush-write-stream": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/flush-write-stream/-/flush-write-stream-1.1.1.tgz",
      "integrity": "sha512-3Z4XhFZ3992uIq0XOqb9AreonueSYphE6oYbpt5+3u06JWklbsPkNv3ZKkP9Bz/r+1MWCaMoSQ28P85+1Yc77w==",
      "dev": true,
      "dependencies": {
        "inherits": "^2.0.3",
        "readable-stream": "^2.3.6"
      }
    },
    "node_modules/for-in": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/for-in/-/for-in-1.0.2.tgz",
      "integrity": "sha1-gQaNKVqBQuwKxybG4iAMMPttXoA=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/for-own": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/for-own/-/for-own-1.0.0.tgz",
      "integrity": "sha1-xjMy9BXO3EsE2/5wz4NklMU8tEs=",
      "dev": true,
      "dependencies": {
        "for-in": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/fraction.js": {
      "version": "4.1.3",
      "resolved": "https://registry.npmjs.org/fraction.js/-/fraction.js-4.1.3.tgz",
      "integrity": "sha512-pUHWWt6vHzZZiQJcM6S/0PXfS+g6FM4BF5rj9wZyreivhQPdsh5PpE25VtSNxq80wHS5RfY51Ii+8Z0Zl/pmzg==",
      "dev": true,
      "engines": {
        "node": "*"
      },
      "funding": {
        "type": "patreon",
        "url": "https://www.patreon.com/infusion"
      }
    },
    "node_modules/fragment-cache": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/fragment-cache/-/fragment-cache-0.2.1.tgz",
      "integrity": "sha1-QpD60n8T6Jvn8zeZxrxaCr//DRk=",
      "dev": true,
      "dependencies": {
        "map-cache": "^0.2.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/fresh": {
      "version": "0.5.2",
      "resolved": "https://registry.npmjs.org/fresh/-/fresh-0.5.2.tgz",
      "integrity": "sha1-PYyt2Q2XZWn6g1qx+OSyOhBWBac=",
      "dev": true,
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/fs-mkdirp-stream": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/fs-mkdirp-stream/-/fs-mkdirp-stream-1.0.0.tgz",
      "integrity": "sha1-C3gV/DIBxqaeFNuYzgmMFpNSWes=",
      "dev": true,
      "dependencies": {
        "graceful-fs": "^4.1.11",
        "through2": "^2.0.3"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/fs.realpath": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/fs.realpath/-/fs.realpath-1.0.0.tgz",
      "integrity": "sha1-FQStJSMVjKpA20onh8sBQRmU6k8=",
      "dev": true
    },
    "node_modules/fsevents": {
      "version": "1.2.13",
      "resolved": "https://registry.npmjs.org/fsevents/-/fsevents-1.2.13.tgz",
      "integrity": "sha512-oWb1Z6mkHIskLzEJ/XWX0srkpkTQ7vaopMQkyaEIoq0fmtFVxOthb8cCxeT+p3ynTdkk/RZwbgG4brR5BeWECw==",
      "deprecated": "fsevents 1 will break on node v14+ and could be using insecure binaries. Upgrade to fsevents 2.",
      "dev": true,
      "hasInstallScript": true,
      "optional": true,
      "os": [
        "darwin"
      ],
      "dependencies": {
        "bindings": "^1.5.0",
        "nan": "^2.12.1"
      },
      "engines": {
        "node": ">= 4.0"
      }
    },
    "node_modules/function-bind": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/function-bind/-/function-bind-1.1.1.tgz",
      "integrity": "sha512-yIovAzMX49sF8Yl58fSCWJ5svSLuaibPxXQJFLmBObTuCr0Mf1KiPopGM9NiFjiYBCbfaa2Fh6breQ6ANVTI0A==",
      "dev": true
    },
    "node_modules/functional-red-black-tree": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/functional-red-black-tree/-/functional-red-black-tree-1.0.1.tgz",
      "integrity": "sha1-GwqzvVU7Kg1jmdKcDj6gslIHgyc=",
      "dev": true
    },
    "node_modules/gensync": {
      "version": "1.0.0-beta.2",
      "resolved": "https://registry.npmjs.org/gensync/-/gensync-1.0.0-beta.2.tgz",
      "integrity": "sha512-3hN7NaskYvMDLQY55gnW3NQ+mesEAepTqlg+VEbj7zzqEMBVNhzcGYYeqFo/TlYz6eQiFcp1HcsCZO+nGgS8zg==",
      "dev": true,
      "engines": {
        "node": ">=6.9.0"
      }
    },
    "node_modules/get-caller-file": {
      "version": "2.0.5",
      "resolved": "https://registry.npmjs.org/get-caller-file/-/get-caller-file-2.0.5.tgz",
      "integrity": "sha512-DyFP3BM/3YHTQOCUL/w0OZHR0lpKeGrxotcHWcqNEdnltqFwXVfhEBQ94eIo34AfQpo0rGki4cyIiftY06h2Fg==",
      "dev": true,
      "engines": {
        "node": "6.* || 8.* || >= 10.*"
      }
    },
    "node_modules/get-intrinsic": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/get-intrinsic/-/get-intrinsic-1.1.1.tgz",
      "integrity": "sha512-kWZrnVM42QCiEA2Ig1bG8zjoIMOgxWwYCEeNdwY6Tv/cOSeGpcoX4pXHfKUxNKVoArnrEr2e9srnAxxGIraS9Q==",
      "dev": true,
      "dependencies": {
        "function-bind": "^1.1.1",
        "has": "^1.0.3",
        "has-symbols": "^1.0.1"
      },
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/get-stream": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/get-stream/-/get-stream-3.0.0.tgz",
      "integrity": "sha1-jpQ9E1jcN1VQVOy+LtsFqhdO3hQ=",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/get-value": {
      "version": "2.0.6",
      "resolved": "https://registry.npmjs.org/get-value/-/get-value-2.0.6.tgz",
      "integrity": "sha1-3BXKHGcjh8p2vTesCjlbogQqLCg=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/glob": {
      "version": "7.1.7",
      "resolved": "https://registry.npmjs.org/glob/-/glob-7.1.7.tgz",
      "integrity": "sha512-OvD9ENzPLbegENnYP5UUfJIirTg4+XwMWGaQfQTY0JenxNvvIKP3U3/tAQSPIu/lHxXYSZmpXlUHeqAIdKzBLQ==",
      "dev": true,
      "dependencies": {
        "fs.realpath": "^1.0.0",
        "inflight": "^1.0.4",
        "inherits": "2",
        "minimatch": "^3.0.4",
        "once": "^1.3.0",
        "path-is-absolute": "^1.0.0"
      },
      "engines": {
        "node": "*"
      },
      "funding": {
        "url": "https://github.com/sponsors/isaacs"
      }
    },
    "node_modules/glob-parent": {
      "version": "5.1.2",
      "resolved": "https://registry.npmjs.org/glob-parent/-/glob-parent-5.1.2.tgz",
      "integrity": "sha512-AOIgSQCepiJYwP3ARnGx+5VnTu2HBYdzbGP45eLw1vr3zB3vZLeyed1sC9hnbcOc9/SrMyM5RPQrkGz4aS9Zow==",
      "dev": true,
      "dependencies": {
        "is-glob": "^4.0.1"
      },
      "engines": {
        "node": ">= 6"
      }
    },
    "node_modules/glob-stream": {
      "version": "6.1.0",
      "resolved": "https://registry.npmjs.org/glob-stream/-/glob-stream-6.1.0.tgz",
      "integrity": "sha1-cEXJlBOz65SIjYOrRtC0BMx73eQ=",
      "dev": true,
      "dependencies": {
        "extend": "^3.0.0",
        "glob": "^7.1.1",
        "glob-parent": "^3.1.0",
        "is-negated-glob": "^1.0.0",
        "ordered-read-streams": "^1.0.0",
        "pumpify": "^1.3.5",
        "readable-stream": "^2.1.5",
        "remove-trailing-separator": "^1.0.1",
        "to-absolute-glob": "^2.0.0",
        "unique-stream": "^2.0.2"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/glob-stream/node_modules/glob-parent": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/glob-parent/-/glob-parent-3.1.0.tgz",
      "integrity": "sha1-nmr2KZ2NO9K9QEMIMr0RPfkGxa4=",
      "dev": true,
      "dependencies": {
        "is-glob": "^3.1.0",
        "path-dirname": "^1.0.0"
      }
    },
    "node_modules/glob-stream/node_modules/is-glob": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/is-glob/-/is-glob-3.1.0.tgz",
      "integrity": "sha1-e6WuJCF4BKxwcHuWkiVnSGzD6Eo=",
      "dev": true,
      "dependencies": {
        "is-extglob": "^2.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/glob-watcher": {
      "version": "5.0.5",
      "resolved": "https://registry.npmjs.org/glob-watcher/-/glob-watcher-5.0.5.tgz",
      "integrity": "sha512-zOZgGGEHPklZNjZQaZ9f41i7F2YwE+tS5ZHrDhbBCk3stwahn5vQxnFmBJZHoYdusR6R1bLSXeGUy/BhctwKzw==",
      "dev": true,
      "dependencies": {
        "anymatch": "^2.0.0",
        "async-done": "^1.2.0",
        "chokidar": "^2.0.0",
        "is-negated-glob": "^1.0.0",
        "just-debounce": "^1.0.0",
        "normalize-path": "^3.0.0",
        "object.defaults": "^1.1.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/global-modules": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/global-modules/-/global-modules-1.0.0.tgz",
      "integrity": "sha512-sKzpEkf11GpOFuw0Zzjzmt4B4UZwjOcG757PPvrfhxcLFbq0wpsgpOqxpxtxFiCG4DtG93M6XRVbF2oGdev7bg==",
      "dev": true,
      "dependencies": {
        "global-prefix": "^1.0.1",
        "is-windows": "^1.0.1",
        "resolve-dir": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/global-prefix": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/global-prefix/-/global-prefix-1.0.2.tgz",
      "integrity": "sha1-2/dDxsFJklk8ZVVoy2btMsASLr4=",
      "dev": true,
      "dependencies": {
        "expand-tilde": "^2.0.2",
        "homedir-polyfill": "^1.0.1",
        "ini": "^1.3.4",
        "is-windows": "^1.0.1",
        "which": "^1.2.14"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/global-prefix/node_modules/which": {
      "version": "1.3.1",
      "resolved": "https://registry.npmjs.org/which/-/which-1.3.1.tgz",
      "integrity": "sha512-HxJdYWq1MTIQbJ3nw0cqssHoTNU267KlrDuGZ1WYlxDStUtKUhOaJmh112/TZmHxxUfuJqPXSOm7tDyas0OSIQ==",
      "dev": true,
      "dependencies": {
        "isexe": "^2.0.0"
      },
      "bin": {
        "which": "bin/which"
      }
    },
    "node_modules/globals": {
      "version": "11.12.0",
      "resolved": "https://registry.npmjs.org/globals/-/globals-11.12.0.tgz",
      "integrity": "sha512-WOBp/EEGUiIsJSp7wcv/y6MO+lV9UoncWqxuFfm8eBwzWNgyfBd6Gz+IeKQ9jCmyhoH99g15M3T+QaVHFjizVA==",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/globalyzer": {
      "version": "0.1.0",
      "resolved": "https://registry.npmjs.org/globalyzer/-/globalyzer-0.1.0.tgz",
      "integrity": "sha512-40oNTM9UfG6aBmuKxk/giHn5nQ8RVz/SS4Ir6zgzOv9/qC3kKZ9v4etGTcJbEl/NyVQH7FGU7d+X1egr57Md2Q==",
      "dev": true
    },
    "node_modules/globrex": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/globrex/-/globrex-0.1.2.tgz",
      "integrity": "sha512-uHJgbwAMwNFf5mLst7IWLNg14x1CkeqglJb/K3doi4dw6q2IvAAmM/Y81kevy83wP+Sst+nutFTYOGg3d1lsxg==",
      "dev": true
    },
    "node_modules/glogg": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/glogg/-/glogg-1.0.2.tgz",
      "integrity": "sha512-5mwUoSuBk44Y4EshyiqcH95ZntbDdTQqA3QYSrxmzj28Ai0vXBGMH1ApSANH14j2sIRtqCEyg6PfsuP7ElOEDA==",
      "dev": true,
      "dependencies": {
        "sparkles": "^1.0.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/graceful-fs": {
      "version": "4.2.6",
      "resolved": "https://registry.npmjs.org/graceful-fs/-/graceful-fs-4.2.6.tgz",
      "integrity": "sha512-nTnJ528pbqxYanhpDYsi4Rd8MAeaBA67+RZ10CM1m3bTAVFEDcd5AuA4a6W5YkGZ1iNXHzZz8T6TBKLeBuNriQ==",
      "dev": true
    },
    "node_modules/gulp": {
      "version": "4.0.2",
      "resolved": "https://registry.npmjs.org/gulp/-/gulp-4.0.2.tgz",
      "integrity": "sha512-dvEs27SCZt2ibF29xYgmnwwCYZxdxhQ/+LFWlbAW8y7jt68L/65402Lz3+CKy0Ov4rOs+NERmDq7YlZaDqUIfA==",
      "dev": true,
      "dependencies": {
        "glob-watcher": "^5.0.3",
        "gulp-cli": "^2.2.0",
        "undertaker": "^1.2.1",
        "vinyl-fs": "^3.0.0"
      },
      "bin": {
        "gulp": "bin/gulp.js"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/gulp-autoprefixer": {
      "version": "8.0.0",
      "resolved": "https://registry.npmjs.org/gulp-autoprefixer/-/gulp-autoprefixer-8.0.0.tgz",
      "integrity": "sha512-sVR++PIaXpa81p52dmmA/jt50bw0egmylK5mjagfgOJ8uLDGaF9tHyzvetkY9Uo0gBZUS5sVqN3kX/GlUKOyog==",
      "dev": true,
      "license": "MIT",
      "dependencies": {
        "autoprefixer": "^10.2.6",
        "fancy-log": "^1.3.3",
        "plugin-error": "^1.0.1",
        "postcss": "^8.3.0",
        "through2": "^4.0.2",
        "vinyl-sourcemaps-apply": "^0.2.1"
      },
      "engines": {
        "node": ">=12"
      },
      "peerDependencies": {
        "gulp": ">=4"
      },
      "peerDependenciesMeta": {
        "gulp": {
          "optional": true
        }
      }
    },
    "node_modules/gulp-autoprefixer/node_modules/readable-stream": {
      "version": "3.6.0",
      "resolved": "https://registry.npmjs.org/readable-stream/-/readable-stream-3.6.0.tgz",
      "integrity": "sha512-BViHy7LKeTz4oNnkcLJ+lVSL6vpiFeX6/d3oSH8zCW7UxP2onchk+vTGB143xuFjHS3deTgkKoXXymXqymiIdA==",
      "dev": true,
      "dependencies": {
        "inherits": "^2.0.3",
        "string_decoder": "^1.1.1",
        "util-deprecate": "^1.0.1"
      },
      "engines": {
        "node": ">= 6"
      }
    },
    "node_modules/gulp-autoprefixer/node_modules/through2": {
      "version": "4.0.2",
      "resolved": "https://registry.npmjs.org/through2/-/through2-4.0.2.tgz",
      "integrity": "sha512-iOqSav00cVxEEICeD7TjLB1sueEL+81Wpzp2bY17uZjZN0pWZPuo4suZ/61VujxmqSGFfgOcNuTZ85QJwNZQpw==",
      "dev": true,
      "dependencies": {
        "readable-stream": "3"
      }
    },
    "node_modules/gulp-clean-css": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/gulp-clean-css/-/gulp-clean-css-4.3.0.tgz",
      "integrity": "sha512-mGyeT3qqFXTy61j0zOIciS4MkYziF2U594t2Vs9rUnpkEHqfu6aDITMp8xOvZcvdX61Uz3y1mVERRYmjzQF5fg==",
      "dev": true,
      "dependencies": {
        "clean-css": "4.2.3",
        "plugin-error": "1.0.1",
        "through2": "3.0.1",
        "vinyl-sourcemaps-apply": "0.2.1"
      }
    },
    "node_modules/gulp-clean-css/node_modules/through2": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/through2/-/through2-3.0.1.tgz",
      "integrity": "sha512-M96dvTalPT3YbYLaKaCuwu+j06D/8Jfib0o/PxbVt6Amhv3dUAtW6rTV1jPgJSBG83I/e04Y6xkVdVhSRhi0ww==",
      "dev": true,
      "dependencies": {
        "readable-stream": "2 || 3"
      }
    },
    "node_modules/gulp-cli": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/gulp-cli/-/gulp-cli-2.3.0.tgz",
      "integrity": "sha512-zzGBl5fHo0EKSXsHzjspp3y5CONegCm8ErO5Qh0UzFzk2y4tMvzLWhoDokADbarfZRL2pGpRp7yt6gfJX4ph7A==",
      "dev": true,
      "dependencies": {
        "ansi-colors": "^1.0.1",
        "archy": "^1.0.0",
        "array-sort": "^1.0.0",
        "color-support": "^1.1.3",
        "concat-stream": "^1.6.0",
        "copy-props": "^2.0.1",
        "fancy-log": "^1.3.2",
        "gulplog": "^1.0.0",
        "interpret": "^1.4.0",
        "isobject": "^3.0.1",
        "liftoff": "^3.1.0",
        "matchdep": "^2.0.0",
        "mute-stdout": "^1.0.0",
        "pretty-hrtime": "^1.0.0",
        "replace-homedir": "^1.0.0",
        "semver-greatest-satisfied-range": "^1.1.0",
        "v8flags": "^3.2.0",
        "yargs": "^7.1.0"
      },
      "bin": {
        "gulp": "bin/gulp.js"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/gulp-cli/node_modules/ansi-colors": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/ansi-colors/-/ansi-colors-1.1.0.tgz",
      "integrity": "sha512-SFKX67auSNoVR38N3L+nvsPjOE0bybKTYbkf5tRvushrAPQ9V75huw0ZxBkKVeRU9kqH3d6HA4xTckbwZ4ixmA==",
      "dev": true,
      "dependencies": {
        "ansi-wrap": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-cli/node_modules/ansi-regex": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-2.1.1.tgz",
      "integrity": "sha1-w7M6te42DYbg5ijwRorn7yfWVN8=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-cli/node_modules/camelcase": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/camelcase/-/camelcase-3.0.0.tgz",
      "integrity": "sha1-MvxLn82vhF/N9+c7uXysImHwqwo=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-cli/node_modules/cliui": {
      "version": "3.2.0",
      "resolved": "https://registry.npmjs.org/cliui/-/cliui-3.2.0.tgz",
      "integrity": "sha1-EgYBU3qRbSmUD5NNo7SNWFo5IT0=",
      "dev": true,
      "dependencies": {
        "string-width": "^1.0.1",
        "strip-ansi": "^3.0.1",
        "wrap-ansi": "^2.0.0"
      }
    },
    "node_modules/gulp-cli/node_modules/get-caller-file": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/get-caller-file/-/get-caller-file-1.0.3.tgz",
      "integrity": "sha512-3t6rVToeoZfYSGd8YoLFR2DJkiQrIiUrGcjvFX2mDw3bn6k2OtwHN0TNCLbBO+w8qTvimhDkv+LSscbJY1vE6w==",
      "dev": true
    },
    "node_modules/gulp-cli/node_modules/is-fullwidth-code-point": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-1.0.0.tgz",
      "integrity": "sha1-754xOG8DGn8NZDr4L95QxFfvAMs=",
      "dev": true,
      "dependencies": {
        "number-is-nan": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-cli/node_modules/require-main-filename": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/require-main-filename/-/require-main-filename-1.0.1.tgz",
      "integrity": "sha1-l/cXtp1IeE9fUmpsWqj/3aBVpNE=",
      "dev": true
    },
    "node_modules/gulp-cli/node_modules/string-width": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/string-width/-/string-width-1.0.2.tgz",
      "integrity": "sha1-EYvfW4zcUaKn5w0hHgfisLmxB9M=",
      "dev": true,
      "dependencies": {
        "code-point-at": "^1.0.0",
        "is-fullwidth-code-point": "^1.0.0",
        "strip-ansi": "^3.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-cli/node_modules/strip-ansi": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-3.0.1.tgz",
      "integrity": "sha1-ajhfuIU9lS1f8F0Oiq+UJ43GPc8=",
      "dev": true,
      "dependencies": {
        "ansi-regex": "^2.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-cli/node_modules/which-module": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/which-module/-/which-module-1.0.0.tgz",
      "integrity": "sha1-u6Y8qGGUiZT/MHc2CJ47lgJsKk8=",
      "dev": true
    },
    "node_modules/gulp-cli/node_modules/wrap-ansi": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/wrap-ansi/-/wrap-ansi-2.1.0.tgz",
      "integrity": "sha1-2Pw9KE3QV5T+hJc8rs3Rz4JP3YU=",
      "dev": true,
      "dependencies": {
        "string-width": "^1.0.1",
        "strip-ansi": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-cli/node_modules/y18n": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/y18n/-/y18n-3.2.2.tgz",
      "integrity": "sha512-uGZHXkHnhF0XeeAPgnKfPv1bgKAYyVvmNL1xlKsPYZPaIHxGti2hHqvOCQv71XMsLxu1QjergkqogUnms5D3YQ==",
      "dev": true
    },
    "node_modules/gulp-cli/node_modules/yargs": {
      "version": "7.1.2",
      "resolved": "https://registry.npmjs.org/yargs/-/yargs-7.1.2.tgz",
      "integrity": "sha512-ZEjj/dQYQy0Zx0lgLMLR8QuaqTihnxirir7EwUHp1Axq4e3+k8jXU5K0VLbNvedv1f4EWtBonDIZm0NUr+jCcA==",
      "dev": true,
      "dependencies": {
        "camelcase": "^3.0.0",
        "cliui": "^3.2.0",
        "decamelize": "^1.1.1",
        "get-caller-file": "^1.0.1",
        "os-locale": "^1.4.0",
        "read-pkg-up": "^1.0.1",
        "require-directory": "^2.1.1",
        "require-main-filename": "^1.0.1",
        "set-blocking": "^2.0.0",
        "string-width": "^1.0.2",
        "which-module": "^1.0.0",
        "y18n": "^3.2.1",
        "yargs-parser": "^5.0.1"
      }
    },
    "node_modules/gulp-cli/node_modules/yargs-parser": {
      "version": "5.0.1",
      "resolved": "https://registry.npmjs.org/yargs-parser/-/yargs-parser-5.0.1.tgz",
      "integrity": "sha512-wpav5XYiddjXxirPoCTUPbqM0PXvJ9hiBMvuJgInvo4/lAOTZzUprArw17q2O1P2+GHhbBr18/iQwjL5Z9BqfA==",
      "dev": true,
      "dependencies": {
        "camelcase": "^3.0.0",
        "object.assign": "^4.1.0"
      }
    },
    "node_modules/gulp-connect": {
      "version": "5.7.0",
      "resolved": "https://registry.npmjs.org/gulp-connect/-/gulp-connect-5.7.0.tgz",
      "integrity": "sha512-8tRcC6wgXMLakpPw9M7GRJIhxkYdgZsXwn7n56BA2bQYGLR9NOPhMzx7js+qYDy6vhNkbApGKURjAw1FjY4pNA==",
      "dev": true,
      "dependencies": {
        "ansi-colors": "^2.0.5",
        "connect": "^3.6.6",
        "connect-livereload": "^0.6.0",
        "fancy-log": "^1.3.2",
        "map-stream": "^0.0.7",
        "send": "^0.16.2",
        "serve-index": "^1.9.1",
        "serve-static": "^1.13.2",
        "tiny-lr": "^1.1.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-connect/node_modules/ansi-colors": {
      "version": "2.0.5",
      "resolved": "https://registry.npmjs.org/ansi-colors/-/ansi-colors-2.0.5.tgz",
      "integrity": "sha512-yAdfUZ+c2wetVNIFsNRn44THW+Lty6S5TwMpUfLA/UaGhiXbBv/F8E60/1hMLd0cnF/CDoWH8vzVaI5bAcHCjw==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/gulp-eslint": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/gulp-eslint/-/gulp-eslint-6.0.0.tgz",
      "integrity": "sha512-dCVPSh1sA+UVhn7JSQt7KEb4An2sQNbOdB3PA8UCfxsoPlAKjJHxYHGXdXC7eb+V1FAnilSFFqslPrq037l1ig==",
      "dev": true,
      "dependencies": {
        "eslint": "^6.0.0",
        "fancy-log": "^1.3.2",
        "plugin-error": "^1.0.1"
      }
    },
    "node_modules/gulp-eslint/node_modules/ansi-regex": {
      "version": "4.1.0",
      "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-4.1.0.tgz",
      "integrity": "sha512-1apePfXM1UOSqw0o9IiFAovVz9M5S1Dg+4TrDwfMewQ6p/rmMueb7tWZjQ1rx4Loy1ArBggoqGpfqqdI4rondg==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/gulp-eslint/node_modules/astral-regex": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/astral-regex/-/astral-regex-1.0.0.tgz",
      "integrity": "sha512-+Ryf6g3BKoRc7jfp7ad8tM4TtMiaWvbF/1/sQcZPkkS7ag3D5nMBCe2UfOTONtAkaG0tO0ij3C5Lwmf1EiyjHg==",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/gulp-eslint/node_modules/cross-spawn": {
      "version": "6.0.5",
      "resolved": "https://registry.npmjs.org/cross-spawn/-/cross-spawn-6.0.5.tgz",
      "integrity": "sha512-eTVLrBSt7fjbDygz805pMnstIs2VTBNkRm0qxZd+M7A5XDdxVRWO5MxGBXZhjY4cqLYLdtrGqRf8mBPmzwSpWQ==",
      "dev": true,
      "dependencies": {
        "nice-try": "^1.0.4",
        "path-key": "^2.0.1",
        "semver": "^5.5.0",
        "shebang-command": "^1.2.0",
        "which": "^1.2.9"
      },
      "engines": {
        "node": ">=4.8"
      }
    },
    "node_modules/gulp-eslint/node_modules/cross-spawn/node_modules/semver": {
      "version": "5.7.1",
      "resolved": "https://registry.npmjs.org/semver/-/semver-5.7.1.tgz",
      "integrity": "sha512-sauaDf/PZdVgrLTNYHRtpXa1iRiKcaebiKQ1BJdpQlWH2lCvexQdX55snPFyK7QzpudqbCI0qXFfOasHdyNDGQ==",
      "dev": true,
      "bin": {
        "semver": "bin/semver"
      }
    },
    "node_modules/gulp-eslint/node_modules/emoji-regex": {
      "version": "7.0.3",
      "resolved": "https://registry.npmjs.org/emoji-regex/-/emoji-regex-7.0.3.tgz",
      "integrity": "sha512-CwBLREIQ7LvYFB0WyRvwhq5N5qPhc6PMjD6bYggFlI5YyDgl+0vxq5VHbMOFqLg7hfWzmu8T5Z1QofhmTIhItA==",
      "dev": true
    },
    "node_modules/gulp-eslint/node_modules/eslint": {
      "version": "6.8.0",
      "resolved": "https://registry.npmjs.org/eslint/-/eslint-6.8.0.tgz",
      "integrity": "sha512-K+Iayyo2LtyYhDSYwz5D5QdWw0hCacNzyq1Y821Xna2xSJj7cijoLLYmLxTQgcgZ9mC61nryMy9S7GRbYpI5Ig==",
      "dev": true,
      "dependencies": {
        "@babel/code-frame": "^7.0.0",
        "ajv": "^6.10.0",
        "chalk": "^2.1.0",
        "cross-spawn": "^6.0.5",
        "debug": "^4.0.1",
        "doctrine": "^3.0.0",
        "eslint-scope": "^5.0.0",
        "eslint-utils": "^1.4.3",
        "eslint-visitor-keys": "^1.1.0",
        "espree": "^6.1.2",
        "esquery": "^1.0.1",
        "esutils": "^2.0.2",
        "file-entry-cache": "^5.0.1",
        "functional-red-black-tree": "^1.0.1",
        "glob-parent": "^5.0.0",
        "globals": "^12.1.0",
        "ignore": "^4.0.6",
        "import-fresh": "^3.0.0",
        "imurmurhash": "^0.1.4",
        "inquirer": "^7.0.0",
        "is-glob": "^4.0.0",
        "js-yaml": "^3.13.1",
        "json-stable-stringify-without-jsonify": "^1.0.1",
        "levn": "^0.3.0",
        "lodash": "^4.17.14",
        "minimatch": "^3.0.4",
        "mkdirp": "^0.5.1",
        "natural-compare": "^1.4.0",
        "optionator": "^0.8.3",
        "progress": "^2.0.0",
        "regexpp": "^2.0.1",
        "semver": "^6.1.2",
        "strip-ansi": "^5.2.0",
        "strip-json-comments": "^3.0.1",
        "table": "^5.2.3",
        "text-table": "^0.2.0",
        "v8-compile-cache": "^2.0.3"
      },
      "bin": {
        "eslint": "bin/eslint.js"
      },
      "engines": {
        "node": "^8.10.0 || ^10.13.0 || >=11.10.1"
      },
      "funding": {
        "url": "https://opencollective.com/eslint"
      }
    },
    "node_modules/gulp-eslint/node_modules/eslint-utils": {
      "version": "1.4.3",
      "resolved": "https://registry.npmjs.org/eslint-utils/-/eslint-utils-1.4.3.tgz",
      "integrity": "sha512-fbBN5W2xdY45KulGXmLHZ3c3FHfVYmKg0IrAKGOkT/464PQsx2UeIzfz1RmEci+KLm1bBaAzZAh8+/E+XAeZ8Q==",
      "dev": true,
      "dependencies": {
        "eslint-visitor-keys": "^1.1.0"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/gulp-eslint/node_modules/eslint-visitor-keys": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/eslint-visitor-keys/-/eslint-visitor-keys-1.3.0.tgz",
      "integrity": "sha512-6J72N8UNa462wa/KFODt/PJ3IU60SDpC3QXC1Hjc1BXXpfL2C9R5+AU7jhe0F6GREqVMh4Juu+NY7xn+6dipUQ==",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/gulp-eslint/node_modules/espree": {
      "version": "6.2.1",
      "resolved": "https://registry.npmjs.org/espree/-/espree-6.2.1.tgz",
      "integrity": "sha512-ysCxRQY3WaXJz9tdbWOwuWr5Y/XrPTGX9Kiz3yoUXwW0VZ4w30HTkQLaGx/+ttFjF8i+ACbArnB4ce68a9m5hw==",
      "dev": true,
      "dependencies": {
        "acorn": "^7.1.1",
        "acorn-jsx": "^5.2.0",
        "eslint-visitor-keys": "^1.1.0"
      },
      "engines": {
        "node": ">=6.0.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/file-entry-cache": {
      "version": "5.0.1",
      "resolved": "https://registry.npmjs.org/file-entry-cache/-/file-entry-cache-5.0.1.tgz",
      "integrity": "sha512-bCg29ictuBaKUwwArK4ouCaqDgLZcysCFLmM/Yn/FDoqndh/9vNuQfXRDvTuXKLxfD/JtZQGKFT8MGcJBK644g==",
      "dev": true,
      "dependencies": {
        "flat-cache": "^2.0.1"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/gulp-eslint/node_modules/flat-cache": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/flat-cache/-/flat-cache-2.0.1.tgz",
      "integrity": "sha512-LoQe6yDuUMDzQAEH8sgmh4Md6oZnc/7PjtwjNFSzveXqSHt6ka9fPBuso7IGf9Rz4uqnSnWiFH2B/zj24a5ReA==",
      "dev": true,
      "dependencies": {
        "flatted": "^2.0.0",
        "rimraf": "2.6.3",
        "write": "1.0.3"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/gulp-eslint/node_modules/flatted": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/flatted/-/flatted-2.0.2.tgz",
      "integrity": "sha512-r5wGx7YeOwNWNlCA0wQ86zKyDLMQr+/RB8xy74M4hTphfmjlijTSSXGuH8rnvKZnfT9i+75zmd8jcKdMR4O6jA==",
      "dev": true
    },
    "node_modules/gulp-eslint/node_modules/globals": {
      "version": "12.4.0",
      "resolved": "https://registry.npmjs.org/globals/-/globals-12.4.0.tgz",
      "integrity": "sha512-BWICuzzDvDoH54NHKCseDanAhE3CeDorgDL5MT6LMXXj2WCnd9UC2szdk4AWLfjdgNBCXLUanXYcpBBKOSWGwg==",
      "dev": true,
      "dependencies": {
        "type-fest": "^0.8.1"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/gulp-eslint/node_modules/is-fullwidth-code-point": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-2.0.0.tgz",
      "integrity": "sha1-o7MKXE8ZkYMWeqq5O+764937ZU8=",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/gulp-eslint/node_modules/levn": {
      "version": "0.3.0",
      "resolved": "https://registry.npmjs.org/levn/-/levn-0.3.0.tgz",
      "integrity": "sha1-OwmSTt+fCDwEkP3UwLxEIeBHZO4=",
      "dev": true,
      "dependencies": {
        "prelude-ls": "~1.1.2",
        "type-check": "~0.3.2"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/optionator": {
      "version": "0.8.3",
      "resolved": "https://registry.npmjs.org/optionator/-/optionator-0.8.3.tgz",
      "integrity": "sha512-+IW9pACdk3XWmmTXG8m3upGUJst5XRGzxMRjXzAuJ1XnIFNvfhjjIuYkDvysnPQ7qzqVzLt78BCruntqRhWQbA==",
      "dev": true,
      "dependencies": {
        "deep-is": "~0.1.3",
        "fast-levenshtein": "~2.0.6",
        "levn": "~0.3.0",
        "prelude-ls": "~1.1.2",
        "type-check": "~0.3.2",
        "word-wrap": "~1.2.3"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/path-key": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/path-key/-/path-key-2.0.1.tgz",
      "integrity": "sha1-QRyttXTFoUDTpLGRDUDYDMn0C0A=",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/gulp-eslint/node_modules/prelude-ls": {
      "version": "1.1.2",
      "resolved": "https://registry.npmjs.org/prelude-ls/-/prelude-ls-1.1.2.tgz",
      "integrity": "sha1-IZMqVJ9eUv/ZqCf1cOBL5iqX2lQ=",
      "dev": true,
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/regexpp": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/regexpp/-/regexpp-2.0.1.tgz",
      "integrity": "sha512-lv0M6+TkDVniA3aD1Eg0DVpfU/booSu7Eev3TDO/mZKHBfVjgCGTV4t4buppESEYDtkArYFOxTJWv6S5C+iaNw==",
      "dev": true,
      "engines": {
        "node": ">=6.5.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/rimraf": {
      "version": "2.6.3",
      "resolved": "https://registry.npmjs.org/rimraf/-/rimraf-2.6.3.tgz",
      "integrity": "sha512-mwqeW5XsA2qAejG46gYdENaxXjx9onRNCfn7L0duuP4hCuTIi/QO7PDK07KJfp1d+izWPrzEJDcSqBa0OZQriA==",
      "dev": true,
      "dependencies": {
        "glob": "^7.1.3"
      },
      "bin": {
        "rimraf": "bin.js"
      }
    },
    "node_modules/gulp-eslint/node_modules/shebang-command": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/shebang-command/-/shebang-command-1.2.0.tgz",
      "integrity": "sha1-RKrGW2lbAzmJaMOfNj/uXer98eo=",
      "dev": true,
      "dependencies": {
        "shebang-regex": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/shebang-regex": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/shebang-regex/-/shebang-regex-1.0.0.tgz",
      "integrity": "sha1-2kL0l0DAtC2yypcoVxyxkMmO/qM=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/slice-ansi": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/slice-ansi/-/slice-ansi-2.1.0.tgz",
      "integrity": "sha512-Qu+VC3EwYLldKa1fCxuuvULvSJOKEgk9pi8dZeCVK7TqBfUNTH4sFkk4joj8afVSfAYgJoSOetjx9QWOJ5mYoQ==",
      "dev": true,
      "dependencies": {
        "ansi-styles": "^3.2.0",
        "astral-regex": "^1.0.0",
        "is-fullwidth-code-point": "^2.0.0"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/gulp-eslint/node_modules/string-width": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/string-width/-/string-width-3.1.0.tgz",
      "integrity": "sha512-vafcv6KjVZKSgz06oM/H6GDBrAtz8vdhQakGjFIvNrHA6y3HCF1CInLy+QLq8dTJPQ1b+KDUqDFctkdRW44e1w==",
      "dev": true,
      "dependencies": {
        "emoji-regex": "^7.0.1",
        "is-fullwidth-code-point": "^2.0.0",
        "strip-ansi": "^5.1.0"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/gulp-eslint/node_modules/strip-ansi": {
      "version": "5.2.0",
      "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-5.2.0.tgz",
      "integrity": "sha512-DuRs1gKbBqsMKIZlrffwlug8MHkcnpjs5VPmL1PAh+mA30U0DTotfDZ0d2UUsXpPmPmMMJ6W773MaA3J+lbiWA==",
      "dev": true,
      "dependencies": {
        "ansi-regex": "^4.1.0"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/gulp-eslint/node_modules/table": {
      "version": "5.4.6",
      "resolved": "https://registry.npmjs.org/table/-/table-5.4.6.tgz",
      "integrity": "sha512-wmEc8m4fjnob4gt5riFRtTu/6+4rSe12TpAELNSqHMfF3IqnA+CH37USM6/YR3qRZv7e56kAEAtd6nKZaxe0Ug==",
      "dev": true,
      "dependencies": {
        "ajv": "^6.10.2",
        "lodash": "^4.17.14",
        "slice-ansi": "^2.1.0",
        "string-width": "^3.0.0"
      },
      "engines": {
        "node": ">=6.0.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/type-check": {
      "version": "0.3.2",
      "resolved": "https://registry.npmjs.org/type-check/-/type-check-0.3.2.tgz",
      "integrity": "sha1-WITKtRLPHTVeP7eE8wgEsrUg23I=",
      "dev": true,
      "dependencies": {
        "prelude-ls": "~1.1.2"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/gulp-eslint/node_modules/which": {
      "version": "1.3.1",
      "resolved": "https://registry.npmjs.org/which/-/which-1.3.1.tgz",
      "integrity": "sha512-HxJdYWq1MTIQbJ3nw0cqssHoTNU267KlrDuGZ1WYlxDStUtKUhOaJmh112/TZmHxxUfuJqPXSOm7tDyas0OSIQ==",
      "dev": true,
      "dependencies": {
        "isexe": "^2.0.0"
      },
      "bin": {
        "which": "bin/which"
      }
    },
    "node_modules/gulp-header": {
      "version": "2.0.9",
      "resolved": "https://registry.npmjs.org/gulp-header/-/gulp-header-2.0.9.tgz",
      "integrity": "sha512-LMGiBx+qH8giwrOuuZXSGvswcIUh0OiioNkUpLhNyvaC6/Ga8X6cfAeme2L5PqsbXMhL8o8b/OmVqIQdxprhcQ==",
      "dev": true,
      "dependencies": {
        "concat-with-sourcemaps": "^1.1.0",
        "lodash.template": "^4.5.0",
        "map-stream": "0.0.7",
        "through2": "^2.0.0"
      }
    },
    "node_modules/gulp-tap": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/gulp-tap/-/gulp-tap-2.0.0.tgz",
      "integrity": "sha512-U5/v1bTozx672QHzrvzPe6fPl2io7Wqyrx2y30AG53eMU/idH4BrY/b2yikOkdyhjDqGgPoMUMnpBg9e9LK8Nw==",
      "dev": true,
      "dependencies": {
        "through2": "^3.0.1"
      }
    },
    "node_modules/gulp-tap/node_modules/through2": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/through2/-/through2-3.0.2.tgz",
      "integrity": "sha512-enaDQ4MUyP2W6ZyT6EsMzqBPZaM/avg8iuo+l2d3QCs0J+6RaqkHV/2/lOwDTueBHeJ/2LG9lrLW3d5rWPucuQ==",
      "dev": true,
      "dependencies": {
        "inherits": "^2.0.4",
        "readable-stream": "2 || 3"
      }
    },
    "node_modules/gulp-zip": {
      "version": "4.2.0",
      "resolved": "https://registry.npmjs.org/gulp-zip/-/gulp-zip-4.2.0.tgz",
      "integrity": "sha512-I+697f6jf+PncdTrqfuwoauxgnLG1yHRg3vlmvDgmJuEnlEHy4meBktJ/oHgfyg4tp6X25wuZqUOraVeVg97wQ==",
      "dev": true,
      "dependencies": {
        "get-stream": "^3.0.0",
        "plugin-error": "^0.1.2",
        "through2": "^2.0.1",
        "vinyl": "^2.1.0",
        "yazl": "^2.1.0"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/gulp-zip/node_modules/arr-diff": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/arr-diff/-/arr-diff-1.1.0.tgz",
      "integrity": "sha1-aHwydYFjWI/vfeezb6vklesaOZo=",
      "dev": true,
      "dependencies": {
        "arr-flatten": "^1.0.1",
        "array-slice": "^0.2.3"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-zip/node_modules/arr-union": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/arr-union/-/arr-union-2.1.0.tgz",
      "integrity": "sha1-IPnqtexw9cfSFbEHexw5Fh0pLH0=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-zip/node_modules/array-slice": {
      "version": "0.2.3",
      "resolved": "https://registry.npmjs.org/array-slice/-/array-slice-0.2.3.tgz",
      "integrity": "sha1-3Tz7gO15c6dRF82sabC5nshhhvU=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-zip/node_modules/extend-shallow": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-1.1.4.tgz",
      "integrity": "sha1-Gda/lN/AnXa6cR85uHLSH/TdkHE=",
      "dev": true,
      "dependencies": {
        "kind-of": "^1.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-zip/node_modules/kind-of": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-1.1.0.tgz",
      "integrity": "sha1-FAo9LUGjbS78+pN3tiwk+ElaXEQ=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulp-zip/node_modules/plugin-error": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/plugin-error/-/plugin-error-0.1.2.tgz",
      "integrity": "sha1-O5uzM1zPAPQl4HQ34ZJ2ln2kes4=",
      "dev": true,
      "dependencies": {
        "ansi-cyan": "^0.1.1",
        "ansi-red": "^0.1.1",
        "arr-diff": "^1.0.1",
        "arr-union": "^2.0.1",
        "extend-shallow": "^1.1.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/gulplog": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/gulplog/-/gulplog-1.0.0.tgz",
      "integrity": "sha1-4oxNRdBey77YGDY86PnFkmIp/+U=",
      "dev": true,
      "dependencies": {
        "glogg": "^1.0.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/has": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/has/-/has-1.0.3.tgz",
      "integrity": "sha512-f2dvO0VU6Oej7RkWJGrehjbzMAjFp5/VKPp5tTpWIV4JHHZK1/BxbFRtf/siA2SWTe09caDmVtYYzWEIbBS4zw==",
      "dev": true,
      "dependencies": {
        "function-bind": "^1.1.1"
      },
      "engines": {
        "node": ">= 0.4.0"
      }
    },
    "node_modules/has-flag": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/has-flag/-/has-flag-3.0.0.tgz",
      "integrity": "sha1-tdRU3CGZriJWmfNGfloH87lVuv0=",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/has-symbols": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/has-symbols/-/has-symbols-1.0.2.tgz",
      "integrity": "sha512-chXa79rL/UC2KlX17jo3vRGz0azaWEx5tGqZg5pO3NUyEJVB17dMruQlzCCOfUvElghKcm5194+BCRvi2Rv/Gw==",
      "dev": true,
      "engines": {
        "node": ">= 0.4"
      },
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/has-value": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/has-value/-/has-value-1.0.0.tgz",
      "integrity": "sha1-GLKB2lhbHFxR3vJMkw7SmgvmsXc=",
      "dev": true,
      "dependencies": {
        "get-value": "^2.0.6",
        "has-values": "^1.0.0",
        "isobject": "^3.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/has-values": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/has-values/-/has-values-1.0.0.tgz",
      "integrity": "sha1-lbC2P+whRmGab+V/51Yo1aOe/k8=",
      "dev": true,
      "dependencies": {
        "is-number": "^3.0.0",
        "kind-of": "^4.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/has-values/node_modules/kind-of": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-4.0.0.tgz",
      "integrity": "sha1-IIE989cSkosgc3hpGkUGb65y3Vc=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/highlight.js": {
      "version": "10.7.2",
      "resolved": "https://registry.npmjs.org/highlight.js/-/highlight.js-10.7.2.tgz",
      "integrity": "sha512-oFLl873u4usRM9K63j4ME9u3etNF0PLiJhSQ8rdfuL51Wn3zkD6drf9ZW0dOzjnZI22YYG24z30JcmfCZjMgYg==",
      "dev": true,
      "engines": {
        "node": "*"
      }
    },
    "node_modules/homedir-polyfill": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/homedir-polyfill/-/homedir-polyfill-1.0.3.tgz",
      "integrity": "sha512-eSmmWE5bZTK2Nou4g0AI3zZ9rswp7GRKoKXS1BLUkvPviOqs4YTN1djQIqrXy9k5gEtdLPy86JjRwsNM9tnDcA==",
      "dev": true,
      "dependencies": {
        "parse-passwd": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/hosted-git-info": {
      "version": "2.8.9",
      "resolved": "https://registry.npmjs.org/hosted-git-info/-/hosted-git-info-2.8.9.tgz",
      "integrity": "sha512-mxIDAb9Lsm6DoOJ7xH+5+X4y1LU/4Hi50L9C5sIswK3JzULS4bwk1FvjdBgvYR4bzT4tuUQiC15FE2f5HbLvYw==",
      "dev": true
    },
    "node_modules/http-errors": {
      "version": "1.6.3",
      "resolved": "https://registry.npmjs.org/http-errors/-/http-errors-1.6.3.tgz",
      "integrity": "sha1-i1VoC7S+KDoLW/TqLjhYC+HZMg0=",
      "dev": true,
      "dependencies": {
        "depd": "~1.1.2",
        "inherits": "2.0.3",
        "setprototypeof": "1.1.0",
        "statuses": ">= 1.4.0 < 2"
      },
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/http-errors/node_modules/inherits": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/inherits/-/inherits-2.0.3.tgz",
      "integrity": "sha1-Yzwsg+PaQqUC9SRmAiSA9CCCYd4=",
      "dev": true
    },
    "node_modules/http-parser-js": {
      "version": "0.5.3",
      "resolved": "https://registry.npmjs.org/http-parser-js/-/http-parser-js-0.5.3.tgz",
      "integrity": "sha512-t7hjvef/5HEK7RWTdUzVUhl8zkEu+LlaE0IYzdMuvbSDipxBRpOn4Uhw8ZyECEa808iVT8XCjzo6xmYt4CiLZg==",
      "dev": true
    },
    "node_modules/https-proxy-agent": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/https-proxy-agent/-/https-proxy-agent-4.0.0.tgz",
      "integrity": "sha512-zoDhWrkR3of1l9QAL8/scJZyLu8j/gBkcwcaQOZh7Gyh/+uJQzGVETdgT30akuwkpL8HTRfssqI3BZuV18teDg==",
      "dev": true,
      "dependencies": {
        "agent-base": "5",
        "debug": "4"
      },
      "engines": {
        "node": ">= 6.0.0"
      }
    },
    "node_modules/iconv-lite": {
      "version": "0.4.24",
      "resolved": "https://registry.npmjs.org/iconv-lite/-/iconv-lite-0.4.24.tgz",
      "integrity": "sha512-v3MXnZAcvnywkTUEZomIActle7RXXeedOR31wwl7VlyoXO4Qi9arvSenNQWne1TcRwhCL1HwLI21bEqdpj8/rA==",
      "dev": true,
      "dependencies": {
        "safer-buffer": ">= 2.1.2 < 3"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/ignore": {
      "version": "4.0.6",
      "resolved": "https://registry.npmjs.org/ignore/-/ignore-4.0.6.tgz",
      "integrity": "sha512-cyFDKrqc/YdcWFniJhzI42+AzS+gNwmUzOSFcRCQYwySuBBBy/KjuxWLZ/FHEH6Moq1NizMOBWyTcv8O4OZIMg==",
      "dev": true,
      "engines": {
        "node": ">= 4"
      }
    },
    "node_modules/import-fresh": {
      "version": "3.3.0",
      "resolved": "https://registry.npmjs.org/import-fresh/-/import-fresh-3.3.0.tgz",
      "integrity": "sha512-veYYhQa+D1QBKznvhUHxb8faxlrwUnxseDAbAp457E0wLNio2bOSKnjYDhMj+YiAq61xrMGhQk9iXVk5FzgQMw==",
      "dev": true,
      "dependencies": {
        "parent-module": "^1.0.0",
        "resolve-from": "^4.0.0"
      },
      "engines": {
        "node": ">=6"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/imurmurhash": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/imurmurhash/-/imurmurhash-0.1.4.tgz",
      "integrity": "sha1-khi5srkoojixPcT7a21XbyMUU+o=",
      "dev": true,
      "engines": {
        "node": ">=0.8.19"
      }
    },
    "node_modules/inflight": {
      "version": "1.0.6",
      "resolved": "https://registry.npmjs.org/inflight/-/inflight-1.0.6.tgz",
      "integrity": "sha1-Sb1jMdfQLQwJvJEKEHW6gWW1bfk=",
      "dev": true,
      "dependencies": {
        "once": "^1.3.0",
        "wrappy": "1"
      }
    },
    "node_modules/inherits": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/inherits/-/inherits-2.0.4.tgz",
      "integrity": "sha512-k/vGaX4/Yla3WzyMCvTQOXYeIHvqOKtnqBduzTHpzpQZzAskKMhZ2K+EnBiSM9zGSoIFeMpXKxa4dYeZIQqewQ==",
      "dev": true
    },
    "node_modules/ini": {
      "version": "1.3.8",
      "resolved": "https://registry.npmjs.org/ini/-/ini-1.3.8.tgz",
      "integrity": "sha512-JV/yugV2uzW5iMRSiZAyDtQd+nxtUnjeLt0acNdw98kKLrvuRVyB80tsREOE7yvGVgalhZ6RNXCmEHkUKBKxew==",
      "dev": true
    },
    "node_modules/inquirer": {
      "version": "7.3.3",
      "resolved": "https://registry.npmjs.org/inquirer/-/inquirer-7.3.3.tgz",
      "integrity": "sha512-JG3eIAj5V9CwcGvuOmoo6LB9kbAYT8HXffUl6memuszlwDC/qvFAJw49XJ5NROSFNPxp3iQg1GqkFhaY/CR0IA==",
      "dev": true,
      "dependencies": {
        "ansi-escapes": "^4.2.1",
        "chalk": "^4.1.0",
        "cli-cursor": "^3.1.0",
        "cli-width": "^3.0.0",
        "external-editor": "^3.0.3",
        "figures": "^3.0.0",
        "lodash": "^4.17.19",
        "mute-stream": "0.0.8",
        "run-async": "^2.4.0",
        "rxjs": "^6.6.0",
        "string-width": "^4.1.0",
        "strip-ansi": "^6.0.0",
        "through": "^2.3.6"
      },
      "engines": {
        "node": ">=8.0.0"
      }
    },
    "node_modules/inquirer/node_modules/ansi-styles": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
      "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
      "dev": true,
      "dependencies": {
        "color-convert": "^2.0.1"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/chalk/ansi-styles?sponsor=1"
      }
    },
    "node_modules/inquirer/node_modules/chalk": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/chalk/-/chalk-4.1.1.tgz",
      "integrity": "sha512-diHzdDKxcU+bAsUboHLPEDQiw0qEe0qd7SYUn3HgcFlWgbDcfLGswOHYeGrHKzG9z6UYf01d9VFMfZxPM1xZSg==",
      "dev": true,
      "dependencies": {
        "ansi-styles": "^4.1.0",
        "supports-color": "^7.1.0"
      },
      "engines": {
        "node": ">=10"
      },
      "funding": {
        "url": "https://github.com/chalk/chalk?sponsor=1"
      }
    },
    "node_modules/inquirer/node_modules/color-convert": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
      "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
      "dev": true,
      "dependencies": {
        "color-name": "~1.1.4"
      },
      "engines": {
        "node": ">=7.0.0"
      }
    },
    "node_modules/inquirer/node_modules/color-name": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
      "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA==",
      "dev": true
    },
    "node_modules/inquirer/node_modules/has-flag": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/has-flag/-/has-flag-4.0.0.tgz",
      "integrity": "sha512-EykJT/Q1KjTWctppgIAgfSO0tKVuZUjhgMr17kqTumMl6Afv3EISleU7qZUzoXDFTAHTDC4NOoG/ZxU3EvlMPQ==",
      "dev": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/inquirer/node_modules/supports-color": {
      "version": "7.2.0",
      "resolved": "https://registry.npmjs.org/supports-color/-/supports-color-7.2.0.tgz",
      "integrity": "sha512-qpCAvRl9stuOHveKsn7HncJRvv501qIacKzQlO/+Lwxc9+0q2wLyv4Dfvt80/DPn2pqOBsJdDiogXGR9+OvwRw==",
      "dev": true,
      "dependencies": {
        "has-flag": "^4.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/interpret": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/interpret/-/interpret-1.4.0.tgz",
      "integrity": "sha512-agE4QfB2Lkp9uICn7BAqoscw4SZP9kTE2hxiFI3jBPmXJfdqiahTbUuKGsMoN2GtqL9AxhYioAcVvgsb1HvRbA==",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/invert-kv": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/invert-kv/-/invert-kv-1.0.0.tgz",
      "integrity": "sha1-EEqOSqym09jNFXqO+L+rLXo//bY=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-absolute": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-absolute/-/is-absolute-1.0.0.tgz",
      "integrity": "sha512-dOWoqflvcydARa360Gvv18DZ/gRuHKi2NU/wU5X1ZFzdYfH29nkiNZsF3mp4OJ3H4yo9Mx8A/uAGNzpzPN3yBA==",
      "dev": true,
      "dependencies": {
        "is-relative": "^1.0.0",
        "is-windows": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-accessor-descriptor": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-1.0.0.tgz",
      "integrity": "sha512-m5hnHTkcVsPfqx3AKlyttIPb7J+XykHvJP2B9bZDjlhLIoEq4XoK64Vg7boZlVWYK6LUY94dYPEE7Lh0ZkZKcQ==",
      "dev": true,
      "dependencies": {
        "kind-of": "^6.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-accessor-descriptor/node_modules/kind-of": {
      "version": "6.0.3",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
      "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-arrayish": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/is-arrayish/-/is-arrayish-0.2.1.tgz",
      "integrity": "sha1-d8mYQFJ6qOyxqLppe4BkWnqSap0=",
      "dev": true
    },
    "node_modules/is-binary-path": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-binary-path/-/is-binary-path-1.0.1.tgz",
      "integrity": "sha1-dfFmQrSA8YenEcgUFh/TpKdlWJg=",
      "dev": true,
      "dependencies": {
        "binary-extensions": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-buffer": {
      "version": "1.1.6",
      "resolved": "https://registry.npmjs.org/is-buffer/-/is-buffer-1.1.6.tgz",
      "integrity": "sha512-NcdALwpXkTm5Zvvbk7owOUSvVvBKDgKP5/ewfXEznmQFfs4ZRmanOeKBTjRVjka3QFoN6XJ+9F3USqfHqTaU5w==",
      "dev": true
    },
    "node_modules/is-core-module": {
      "version": "2.4.0",
      "resolved": "https://registry.npmjs.org/is-core-module/-/is-core-module-2.4.0.tgz",
      "integrity": "sha512-6A2fkfq1rfeQZjxrZJGerpLCTHRNEBiSgnu0+obeJpEPZRUooHgsizvzv0ZjJwOz3iWIHdJtVWJ/tmPr3D21/A==",
      "dev": true,
      "dependencies": {
        "has": "^1.0.3"
      },
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/is-data-descriptor": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-1.0.0.tgz",
      "integrity": "sha512-jbRXy1FmtAoCjQkVmIVYwuuqDFUbaOeDjmed1tOGPrsMhtJA4rD9tkgA0F1qJ3gRFRXcHYVkdeaP50Q5rE/jLQ==",
      "dev": true,
      "dependencies": {
        "kind-of": "^6.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-data-descriptor/node_modules/kind-of": {
      "version": "6.0.3",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
      "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-descriptor": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-1.0.2.tgz",
      "integrity": "sha512-2eis5WqQGV7peooDyLmNEPUrps9+SXX5c9pL3xEB+4e9HnGuDa7mB7kHxHw4CbqS9k1T2hOH3miL8n8WtiYVtg==",
      "dev": true,
      "dependencies": {
        "is-accessor-descriptor": "^1.0.0",
        "is-data-descriptor": "^1.0.0",
        "kind-of": "^6.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-descriptor/node_modules/kind-of": {
      "version": "6.0.3",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
      "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-extendable": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-0.1.1.tgz",
      "integrity": "sha1-YrEQ4omkcUGOPsNqYX1HLjAd/Ik=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-extglob": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/is-extglob/-/is-extglob-2.1.1.tgz",
      "integrity": "sha1-qIwCU1eR8C7TfHahueqXc8gz+MI=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-fullwidth-code-point": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-3.0.0.tgz",
      "integrity": "sha512-zymm5+u+sCsSWyD9qNaejV3DFvhCKclKdizYaJUuHA83RLjb7nSuGnddCHGv0hk+KY7BMAlsWeK4Ueg6EV6XQg==",
      "dev": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/is-glob": {
      "version": "4.0.1",
      "resolved": "https://registry.npmjs.org/is-glob/-/is-glob-4.0.1.tgz",
      "integrity": "sha512-5G0tKtBTFImOqDnLB2hG6Bp2qcKEFduo4tZu9MT/H6NQv/ghhy30o55ufafxJ/LdH79LLs2Kfrn85TLKyA7BUg==",
      "dev": true,
      "dependencies": {
        "is-extglob": "^2.1.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-module": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-module/-/is-module-1.0.0.tgz",
      "integrity": "sha1-Mlj7afeMFNW4FdZkM2tM/7ZEFZE=",
      "dev": true
    },
    "node_modules/is-negated-glob": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-negated-glob/-/is-negated-glob-1.0.0.tgz",
      "integrity": "sha1-aRC8pdqMleeEtXUbl2z1oQ/uNtI=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-number": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/is-number/-/is-number-3.0.0.tgz",
      "integrity": "sha1-JP1iAaR4LPUFYcgQJ2r8fRLXEZU=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-number/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-plain-object": {
      "version": "5.0.0",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-5.0.0.tgz",
      "integrity": "sha512-VRSzKkbMm5jMDoKLbltAkFQ5Qr7VDiTFGXxYFXXowVj387GeGNOCsOH6Msy00SGZ3Fp84b1Naa1psqgcCIEP5Q==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-reference": {
      "version": "1.2.1",
      "resolved": "https://registry.npmjs.org/is-reference/-/is-reference-1.2.1.tgz",
      "integrity": "sha512-U82MsXXiFIrjCK4otLT+o2NA2Cd2g5MLoOVXUZjIOhLurrRxpEXzI8O0KZHr3IjLvlAH1kTPYSuqer5T9ZVBKQ==",
      "dev": true,
      "dependencies": {
        "@types/estree": "*"
      }
    },
    "node_modules/is-relative": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-relative/-/is-relative-1.0.0.tgz",
      "integrity": "sha512-Kw/ReK0iqwKeu0MITLFuj0jbPAmEiOsIwyIXvvbfa6QfmN9pkD1M+8pdk7Rl/dTKbH34/XBFMbgD4iMJhLQbGA==",
      "dev": true,
      "dependencies": {
        "is-unc-path": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-unc-path": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-unc-path/-/is-unc-path-1.0.0.tgz",
      "integrity": "sha512-mrGpVd0fs7WWLfVsStvgF6iEJnbjDFZh9/emhRDcGWTduTfNHd9CHeUwH3gYIjdbwo4On6hunkztwOaAw0yllQ==",
      "dev": true,
      "dependencies": {
        "unc-path-regex": "^0.1.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-utf8": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/is-utf8/-/is-utf8-0.2.1.tgz",
      "integrity": "sha1-Sw2hRCEE0bM2NA6AeX6GXPOffXI=",
      "dev": true
    },
    "node_modules/is-valid-glob": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-valid-glob/-/is-valid-glob-1.0.0.tgz",
      "integrity": "sha1-Kb8+/3Ab4tTTFdusw5vDn+j2Aao=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/is-windows": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/is-windows/-/is-windows-1.0.2.tgz",
      "integrity": "sha512-eXK1UInq2bPmjyX6e3VHIzMLobc4J94i4AWn+Hpq3OU5KkrRC96OAcR3PRJ/pGu6m8TRnBHP9dkXQVsT/COVIA==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/isarray": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/isarray/-/isarray-1.0.0.tgz",
      "integrity": "sha1-u5NdSFgsuhaMBoNJV6VKPgcSTxE=",
      "dev": true
    },
    "node_modules/isexe": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/isexe/-/isexe-2.0.0.tgz",
      "integrity": "sha1-6PvzdNxVb/iUehDcsFctYz8s+hA=",
      "dev": true
    },
    "node_modules/isobject": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/isobject/-/isobject-3.0.1.tgz",
      "integrity": "sha1-TkMekrEalzFjaqH5yNHMvP2reN8=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/jest-worker": {
      "version": "26.6.2",
      "resolved": "https://registry.npmjs.org/jest-worker/-/jest-worker-26.6.2.tgz",
      "integrity": "sha512-KWYVV1c4i+jbMpaBC+U++4Va0cp8OisU185o73T1vo99hqi7w8tSJfUXYswwqqrjzwxa6KpRK54WhPvwf5w6PQ==",
      "dev": true,
      "dependencies": {
        "@types/node": "*",
        "merge-stream": "^2.0.0",
        "supports-color": "^7.0.0"
      },
      "engines": {
        "node": ">= 10.13.0"
      }
    },
    "node_modules/jest-worker/node_modules/has-flag": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/has-flag/-/has-flag-4.0.0.tgz",
      "integrity": "sha512-EykJT/Q1KjTWctppgIAgfSO0tKVuZUjhgMr17kqTumMl6Afv3EISleU7qZUzoXDFTAHTDC4NOoG/ZxU3EvlMPQ==",
      "dev": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/jest-worker/node_modules/supports-color": {
      "version": "7.2.0",
      "resolved": "https://registry.npmjs.org/supports-color/-/supports-color-7.2.0.tgz",
      "integrity": "sha512-qpCAvRl9stuOHveKsn7HncJRvv501qIacKzQlO/+Lwxc9+0q2wLyv4Dfvt80/DPn2pqOBsJdDiogXGR9+OvwRw==",
      "dev": true,
      "dependencies": {
        "has-flag": "^4.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/js-tokens": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/js-tokens/-/js-tokens-4.0.0.tgz",
      "integrity": "sha512-RdJUflcE3cUzKiMqQgsCu06FPu9UdIJO0beYbPhHN4k6apgJtifcoCtT9bcxOpYBtpD2kCM6Sbzg4CausW/PKQ==",
      "dev": true
    },
    "node_modules/js-yaml": {
      "version": "3.14.1",
      "resolved": "https://registry.npmjs.org/js-yaml/-/js-yaml-3.14.1.tgz",
      "integrity": "sha512-okMH7OXXJ7YrN9Ok3/SXrnu4iX9yOk+25nqX4imS2npuvTYDmo/QEZoqwZkYaIDk3jVvBOTOIEgEhaLOynBS9g==",
      "dev": true,
      "dependencies": {
        "argparse": "^1.0.7",
        "esprima": "^4.0.0"
      },
      "bin": {
        "js-yaml": "bin/js-yaml.js"
      }
    },
    "node_modules/jsesc": {
      "version": "2.5.2",
      "resolved": "https://registry.npmjs.org/jsesc/-/jsesc-2.5.2.tgz",
      "integrity": "sha512-OYu7XEzjkCQ3C5Ps3QIZsQfNpqoJyZZA99wd9aWd05NCtC5pWOkShK2mkL6HXQR6/Cy2lbNdPlZBpuQHXE63gA==",
      "dev": true,
      "bin": {
        "jsesc": "bin/jsesc"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/json-schema-traverse": {
      "version": "0.4.1",
      "resolved": "https://registry.npmjs.org/json-schema-traverse/-/json-schema-traverse-0.4.1.tgz",
      "integrity": "sha512-xbbCH5dCYU5T8LcEhhuh7HJ88HXuW3qsI3Y0zOZFKfZEHcpWiHU/Jxzk629Brsab/mMiHQti9wMP+845RPe3Vg==",
      "dev": true
    },
    "node_modules/json-stable-stringify-without-jsonify": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/json-stable-stringify-without-jsonify/-/json-stable-stringify-without-jsonify-1.0.1.tgz",
      "integrity": "sha1-nbe1lJatPzz+8wp1FC0tkwrXJlE=",
      "dev": true
    },
    "node_modules/json5": {
      "version": "2.2.0",
      "resolved": "https://registry.npmjs.org/json5/-/json5-2.2.0.tgz",
      "integrity": "sha512-f+8cldu7X/y7RAJurMEJmdoKXGB/X550w2Nr3tTbezL6RwEE/iMcm+tZnXeoZtKuOq6ft8+CqzEkrIgx1fPoQA==",
      "dev": true,
      "dependencies": {
        "minimist": "^1.2.5"
      },
      "bin": {
        "json5": "lib/cli.js"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/just-debounce": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/just-debounce/-/just-debounce-1.1.0.tgz",
      "integrity": "sha512-qpcRocdkUmf+UTNBYx5w6dexX5J31AKK1OmPwH630a83DdVVUIngk55RSAiIGpQyoH0dlr872VHfPjnQnK1qDQ==",
      "dev": true
    },
    "node_modules/kind-of": {
      "version": "5.1.0",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-5.1.0.tgz",
      "integrity": "sha512-NGEErnH6F2vUuXDh+OlbcKW7/wOcfdRHaZ7VWtqCztfHri/++YKmP51OdWeGPuqCOba6kk2OTe5d02VmTB80Pw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/last-run": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/last-run/-/last-run-1.1.1.tgz",
      "integrity": "sha1-RblpQsF7HHnHchmCWbqUO+v4yls=",
      "dev": true,
      "dependencies": {
        "default-resolution": "^2.0.0",
        "es6-weak-map": "^2.0.1"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/lazystream": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/lazystream/-/lazystream-1.0.0.tgz",
      "integrity": "sha1-9plf4PggOS9hOWvolGJAe7dxaOQ=",
      "dev": true,
      "dependencies": {
        "readable-stream": "^2.0.5"
      },
      "engines": {
        "node": ">= 0.6.3"
      }
    },
    "node_modules/lcid": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/lcid/-/lcid-1.0.0.tgz",
      "integrity": "sha1-MIrMr6C8SDo4Z7S28rlQYlHRuDU=",
      "dev": true,
      "dependencies": {
        "invert-kv": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/lead": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/lead/-/lead-1.0.0.tgz",
      "integrity": "sha1-bxT5mje+Op3XhPVJVpDlkDRm7kI=",
      "dev": true,
      "dependencies": {
        "flush-write-stream": "^1.0.2"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/levn": {
      "version": "0.4.1",
      "resolved": "https://registry.npmjs.org/levn/-/levn-0.4.1.tgz",
      "integrity": "sha512-+bT2uH4E5LGE7h/n3evcS/sQlJXCpIp6ym8OWJ5eV6+67Dsql/LaaT7qJBAt2rzfoa/5QBGBhxDix1dMt2kQKQ==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "prelude-ls": "^1.2.1",
        "type-check": "~0.4.0"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/liftoff": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/liftoff/-/liftoff-3.1.0.tgz",
      "integrity": "sha512-DlIPlJUkCV0Ips2zf2pJP0unEoT1kwYhiiPUGF3s/jtxTCjziNLoiVVh+jqWOWeFi6mmwQ5fNxvAUyPad4Dfog==",
      "dev": true,
      "dependencies": {
        "extend": "^3.0.0",
        "findup-sync": "^3.0.0",
        "fined": "^1.0.1",
        "flagged-respawn": "^1.0.0",
        "is-plain-object": "^2.0.4",
        "object.map": "^1.0.0",
        "rechoir": "^0.6.2",
        "resolve": "^1.1.7"
      },
      "engines": {
        "node": ">= 0.8"
      }
    },
    "node_modules/liftoff/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/livereload-js": {
      "version": "2.4.0",
      "resolved": "https://registry.npmjs.org/livereload-js/-/livereload-js-2.4.0.tgz",
      "integrity": "sha512-XPQH8Z2GDP/Hwz2PCDrh2mth4yFejwA1OZ/81Ti3LgKyhDcEjsSsqFWZojHG0va/duGd+WyosY7eXLDoOyqcPw==",
      "dev": true
    },
    "node_modules/load-json-file": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/load-json-file/-/load-json-file-1.1.0.tgz",
      "integrity": "sha1-lWkFcI1YtLq0wiYbBPWfMcmTdMA=",
      "dev": true,
      "dependencies": {
        "graceful-fs": "^4.1.2",
        "parse-json": "^2.2.0",
        "pify": "^2.0.0",
        "pinkie-promise": "^2.0.0",
        "strip-bom": "^2.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/locate-path": {
      "version": "5.0.0",
      "resolved": "https://registry.npmjs.org/locate-path/-/locate-path-5.0.0.tgz",
      "integrity": "sha512-t7hw9pI+WvuwNJXwk5zVHpyhIqzg2qTlklJOf0mVxGSbe3Fp2VieZcduNYjaLDoy6p9uGpQEGWG87WpMKlNq8g==",
      "dev": true,
      "dependencies": {
        "p-locate": "^4.1.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/lodash": {
      "version": "4.17.21",
      "resolved": "https://registry.npmjs.org/lodash/-/lodash-4.17.21.tgz",
      "integrity": "sha512-v2kDEe57lecTulaDIuNTPy3Ry4gLGJ6Z1O3vE1krgXZNrsQ+LFTGHVxVjcXPs17LhbZVGedAJv8XZ1tvj5FvSg==",
      "dev": true
    },
    "node_modules/lodash._reinterpolate": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/lodash._reinterpolate/-/lodash._reinterpolate-3.0.0.tgz",
      "integrity": "sha1-DM8tiRZq8Ds2Y8eWU4t1rG4RTZ0=",
      "dev": true
    },
    "node_modules/lodash.clonedeep": {
      "version": "4.5.0",
      "resolved": "https://registry.npmjs.org/lodash.clonedeep/-/lodash.clonedeep-4.5.0.tgz",
      "integrity": "sha1-4j8/nE+Pvd6HJSnBBxhXoIblzO8=",
      "dev": true,
      "peer": true
    },
    "node_modules/lodash.debounce": {
      "version": "4.0.8",
      "resolved": "https://registry.npmjs.org/lodash.debounce/-/lodash.debounce-4.0.8.tgz",
      "integrity": "sha1-gteb/zCmfEAF/9XiUVMArZyk168=",
      "dev": true
    },
    "node_modules/lodash.template": {
      "version": "4.5.0",
      "resolved": "https://registry.npmjs.org/lodash.template/-/lodash.template-4.5.0.tgz",
      "integrity": "sha512-84vYFxIkmidUiFxidA/KjjH9pAycqW+h980j7Fuz5qxRtO9pgB7MDFTdys1N7A5mcucRiDyEq4fusljItR1T/A==",
      "dev": true,
      "dependencies": {
        "lodash._reinterpolate": "^3.0.0",
        "lodash.templatesettings": "^4.0.0"
      }
    },
    "node_modules/lodash.templatesettings": {
      "version": "4.2.0",
      "resolved": "https://registry.npmjs.org/lodash.templatesettings/-/lodash.templatesettings-4.2.0.tgz",
      "integrity": "sha512-stgLz+i3Aa9mZgnjr/O+v9ruKZsPsndy7qPZOchbqk2cnTU1ZaldKK+v7m54WoKIyxiuMZTKT2H81F8BeAc3ZQ==",
      "dev": true,
      "dependencies": {
        "lodash._reinterpolate": "^3.0.0"
      }
    },
    "node_modules/lodash.truncate": {
      "version": "4.4.2",
      "resolved": "https://registry.npmjs.org/lodash.truncate/-/lodash.truncate-4.4.2.tgz",
      "integrity": "sha1-WjUNoLERO4N+z//VgSy+WNbq4ZM=",
      "dev": true,
      "peer": true
    },
    "node_modules/lru-cache": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/lru-cache/-/lru-cache-6.0.0.tgz",
      "integrity": "sha512-Jo6dJ04CmSjuznwJSS3pUeWmd/H0ffTlkXXgwZi+eq1UCmqQwCh+eLsYOYCwY991i2Fah4h1BEMCx4qThGbsiA==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "yallist": "^4.0.0"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/magic-string": {
      "version": "0.25.7",
      "resolved": "https://registry.npmjs.org/magic-string/-/magic-string-0.25.7.tgz",
      "integrity": "sha512-4CrMT5DOHTDk4HYDlzmwu4FVCcIYI8gauveasrdCu2IKIFOJ3f0v/8MDGJCDL9oD2ppz/Av1b0Nj345H9M+XIA==",
      "dev": true,
      "dependencies": {
        "sourcemap-codec": "^1.4.4"
      }
    },
    "node_modules/make-iterator": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/make-iterator/-/make-iterator-1.0.1.tgz",
      "integrity": "sha512-pxiuXh0iVEq7VM7KMIhs5gxsfxCux2URptUQaXo4iZZJxBAzTPOLE2BumO5dbfVYq/hBJFBR/a1mFDmOx5AGmw==",
      "dev": true,
      "dependencies": {
        "kind-of": "^6.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/make-iterator/node_modules/kind-of": {
      "version": "6.0.3",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
      "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/map-cache": {
      "version": "0.2.2",
      "resolved": "https://registry.npmjs.org/map-cache/-/map-cache-0.2.2.tgz",
      "integrity": "sha1-wyq9C9ZSXZsFFkW7TyasXcmKDb8=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/map-stream": {
      "version": "0.0.7",
      "resolved": "https://registry.npmjs.org/map-stream/-/map-stream-0.0.7.tgz",
      "integrity": "sha1-ih8HiW2CsQkmvTdEokIACfiJdKg=",
      "dev": true
    },
    "node_modules/map-visit": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/map-visit/-/map-visit-1.0.0.tgz",
      "integrity": "sha1-7Nyo8TFE5mDxtb1B8S80edmN+48=",
      "dev": true,
      "dependencies": {
        "object-visit": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/marked": {
      "version": "4.0.12",
      "resolved": "https://registry.npmjs.org/marked/-/marked-4.0.12.tgz",
      "integrity": "sha512-hgibXWrEDNBWgGiK18j/4lkS6ihTe9sxtV4Q1OQppb/0zzyPSzoFANBa5MfsG/zgsWklmNnhm0XACZOH/0HBiQ==",
      "dev": true,
      "bin": {
        "marked": "bin/marked.js"
      },
      "engines": {
        "node": ">= 12"
      }
    },
    "node_modules/matchdep": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/matchdep/-/matchdep-2.0.0.tgz",
      "integrity": "sha1-xvNINKDY28OzfCfui7yyfHd1WC4=",
      "dev": true,
      "dependencies": {
        "findup-sync": "^2.0.0",
        "micromatch": "^3.0.4",
        "resolve": "^1.4.0",
        "stack-trace": "0.0.10"
      },
      "engines": {
        "node": ">= 0.10.0"
      }
    },
    "node_modules/matchdep/node_modules/findup-sync": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/findup-sync/-/findup-sync-2.0.0.tgz",
      "integrity": "sha1-kyaxSIwi0aYIhlCoaQGy2akKLLw=",
      "dev": true,
      "dependencies": {
        "detect-file": "^1.0.0",
        "is-glob": "^3.1.0",
        "micromatch": "^3.0.4",
        "resolve-dir": "^1.0.1"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/matchdep/node_modules/is-glob": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/is-glob/-/is-glob-3.1.0.tgz",
      "integrity": "sha1-e6WuJCF4BKxwcHuWkiVnSGzD6Eo=",
      "dev": true,
      "dependencies": {
        "is-extglob": "^2.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/merge-stream": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/merge-stream/-/merge-stream-2.0.0.tgz",
      "integrity": "sha512-abv/qOcuPfk3URPfDzmZU1LKmuw8kT+0nIHvKrKgFrwifol/doWcdA4ZqsWQ8ENrFKkd67Mfpo/LovbIUsbt3w==",
      "dev": true
    },
    "node_modules/micromatch": {
      "version": "3.1.10",
      "resolved": "https://registry.npmjs.org/micromatch/-/micromatch-3.1.10.tgz",
      "integrity": "sha512-MWikgl9n9M3w+bpsY3He8L+w9eF9338xRl8IAO5viDizwSzziFEyUzo2xrrloB64ADbTf8uA8vRqqttDTOmccg==",
      "dev": true,
      "dependencies": {
        "arr-diff": "^4.0.0",
        "array-unique": "^0.3.2",
        "braces": "^2.3.1",
        "define-property": "^2.0.2",
        "extend-shallow": "^3.0.2",
        "extglob": "^2.0.4",
        "fragment-cache": "^0.2.1",
        "kind-of": "^6.0.2",
        "nanomatch": "^1.2.9",
        "object.pick": "^1.3.0",
        "regex-not": "^1.0.0",
        "snapdragon": "^0.8.1",
        "to-regex": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/micromatch/node_modules/extend-shallow": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
      "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
      "dev": true,
      "dependencies": {
        "assign-symbols": "^1.0.0",
        "is-extendable": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/micromatch/node_modules/is-extendable": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
      "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
      "dev": true,
      "dependencies": {
        "is-plain-object": "^2.0.4"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/micromatch/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/micromatch/node_modules/kind-of": {
      "version": "6.0.3",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
      "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/mime": {
      "version": "2.5.2",
      "resolved": "https://registry.npmjs.org/mime/-/mime-2.5.2.tgz",
      "integrity": "sha512-tqkh47FzKeCPD2PUiPB6pkbMzsCasjxAfC62/Wap5qrUWcb+sFasXUC5I3gYM5iBM8v/Qpn4UK0x+j0iHyFPDg==",
      "dev": true,
      "bin": {
        "mime": "cli.js"
      },
      "engines": {
        "node": ">=4.0.0"
      }
    },
    "node_modules/mime-db": {
      "version": "1.47.0",
      "resolved": "https://registry.npmjs.org/mime-db/-/mime-db-1.47.0.tgz",
      "integrity": "sha512-QBmA/G2y+IfeS4oktet3qRZ+P5kPhCKRXxXnQEudYqUaEioAU1/Lq2us3D/t1Jfo4hE9REQPrbB7K5sOczJVIw==",
      "dev": true,
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/mime-types": {
      "version": "2.1.30",
      "resolved": "https://registry.npmjs.org/mime-types/-/mime-types-2.1.30.tgz",
      "integrity": "sha512-crmjA4bLtR8m9qLpHvgxSChT+XoSlZi8J4n/aIdn3z92e/U47Z0V/yl+Wh9W046GgFVAmoNR/fmdbZYcSSIUeg==",
      "dev": true,
      "dependencies": {
        "mime-db": "1.47.0"
      },
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/mimic-fn": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/mimic-fn/-/mimic-fn-2.1.0.tgz",
      "integrity": "sha512-OqbOk5oEQeAZ8WXWydlu9HJjz9WVdEIvamMCcXmuqUYjTknH/sqsWvhQ3vgwKFRR1HpjvNBKQ37nbJgYzGqGcg==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/minimatch": {
      "version": "3.0.4",
      "resolved": "https://registry.npmjs.org/minimatch/-/minimatch-3.0.4.tgz",
      "integrity": "sha512-yJHVQEhyqPLUTgt9B83PXu6W3rx4MvvHvSUvToogpwoGDOUQ+yDrR0HRot+yOCdCO7u4hX3pWft6kWBBcqh0UA==",
      "dev": true,
      "dependencies": {
        "brace-expansion": "^1.1.7"
      },
      "engines": {
        "node": "*"
      }
    },
    "node_modules/minimist": {
      "version": "1.2.5",
      "resolved": "https://registry.npmjs.org/minimist/-/minimist-1.2.5.tgz",
      "integrity": "sha512-FM9nNUYrRBAELZQT3xeZQ7fmMOBg6nWNmJKTcgsJeaLstP/UODVpGsr5OhXhhXg6f+qtJ8uiZ+PUxkDWcgIXLw==",
      "dev": true
    },
    "node_modules/mixin-deep": {
      "version": "1.3.2",
      "resolved": "https://registry.npmjs.org/mixin-deep/-/mixin-deep-1.3.2.tgz",
      "integrity": "sha512-WRoDn//mXBiJ1H40rqa3vH0toePwSsGb45iInWlTySa+Uu4k3tYUSxa2v1KqAiLtvlrSzaExqS1gtk96A9zvEA==",
      "dev": true,
      "dependencies": {
        "for-in": "^1.0.2",
        "is-extendable": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/mixin-deep/node_modules/is-extendable": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
      "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
      "dev": true,
      "dependencies": {
        "is-plain-object": "^2.0.4"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/mixin-deep/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/mkdirp": {
      "version": "0.5.5",
      "resolved": "https://registry.npmjs.org/mkdirp/-/mkdirp-0.5.5.tgz",
      "integrity": "sha512-NKmAlESf6jMGym1++R0Ra7wvhV+wFW63FaSOFPwRahvea0gMUcGUhVeAg/0BC0wiv9ih5NYPB1Wn1UEI1/L+xQ==",
      "dev": true,
      "dependencies": {
        "minimist": "^1.2.5"
      },
      "bin": {
        "mkdirp": "bin/cmd.js"
      }
    },
    "node_modules/ms": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.1.2.tgz",
      "integrity": "sha512-sGkPx+VjMtmA6MX27oA4FBFELFCZZ4S4XqeGOXCv68tT+jb3vk/RyaKWP0PTKyWtmLSM0b+adUTEvbs1PEaH2w==",
      "dev": true
    },
    "node_modules/mute-stdout": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/mute-stdout/-/mute-stdout-1.0.1.tgz",
      "integrity": "sha512-kDcwXR4PS7caBpuRYYBUz9iVixUk3anO3f5OYFiIPwK/20vCzKCHyKoulbiDY1S53zD2bxUpxN/IJ+TnXjfvxg==",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/mute-stream": {
      "version": "0.0.8",
      "resolved": "https://registry.npmjs.org/mute-stream/-/mute-stream-0.0.8.tgz",
      "integrity": "sha512-nnbWWOkoWyUsTjKrhgD0dcz22mdkSnpYqbEjIm2nhwhuxlSkpywJmBo8h0ZqJdkp73mb90SssHkN4rsRaBAfAA==",
      "dev": true
    },
    "node_modules/nan": {
      "version": "2.14.2",
      "resolved": "https://registry.npmjs.org/nan/-/nan-2.14.2.tgz",
      "integrity": "sha512-M2ufzIiINKCuDfBSAUr1vWQ+vuVcA9kqx8JJUsbQi6yf1uGRyb7HfpdfUr5qLXf3B/t8dPvcjhKMmlfnP47EzQ==",
      "dev": true,
      "optional": true
    },
    "node_modules/nanoid": {
      "version": "3.3.1",
      "resolved": "https://registry.npmjs.org/nanoid/-/nanoid-3.3.1.tgz",
      "integrity": "sha512-n6Vs/3KGyxPQd6uO0eH4Bv0ojGSUvuLlIHtC3Y0kEO23YRge8H9x1GCzLn28YX0H66pMkxuaeESFq4tKISKwdw==",
      "dev": true,
      "bin": {
        "nanoid": "bin/nanoid.cjs"
      },
      "engines": {
        "node": "^10 || ^12 || ^13.7 || ^14 || >=15.0.1"
      }
    },
    "node_modules/nanomatch": {
      "version": "1.2.13",
      "resolved": "https://registry.npmjs.org/nanomatch/-/nanomatch-1.2.13.tgz",
      "integrity": "sha512-fpoe2T0RbHwBTBUOftAfBPaDEi06ufaUai0mE6Yn1kacc3SnTErfb/h+X94VXzI64rKFHYImXSvdwGGCmwOqCA==",
      "dev": true,
      "dependencies": {
        "arr-diff": "^4.0.0",
        "array-unique": "^0.3.2",
        "define-property": "^2.0.2",
        "extend-shallow": "^3.0.2",
        "fragment-cache": "^0.2.1",
        "is-windows": "^1.0.2",
        "kind-of": "^6.0.2",
        "object.pick": "^1.3.0",
        "regex-not": "^1.0.0",
        "snapdragon": "^0.8.1",
        "to-regex": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/nanomatch/node_modules/extend-shallow": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
      "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
      "dev": true,
      "dependencies": {
        "assign-symbols": "^1.0.0",
        "is-extendable": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/nanomatch/node_modules/is-extendable": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
      "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
      "dev": true,
      "dependencies": {
        "is-plain-object": "^2.0.4"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/nanomatch/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/nanomatch/node_modules/kind-of": {
      "version": "6.0.3",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
      "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/natural-compare": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/natural-compare/-/natural-compare-1.4.0.tgz",
      "integrity": "sha1-Sr6/7tdUHywnrPspvbvRXI1bpPc=",
      "dev": true
    },
    "node_modules/negotiator": {
      "version": "0.6.2",
      "resolved": "https://registry.npmjs.org/negotiator/-/negotiator-0.6.2.tgz",
      "integrity": "sha512-hZXc7K2e+PgeI1eDBe/10Ard4ekbfrrqG8Ep+8Jmf4JID2bNg7NvCPOZN+kfF574pFQI7mum2AUqDidoKqcTOw==",
      "dev": true,
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/next-tick": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/next-tick/-/next-tick-1.0.0.tgz",
      "integrity": "sha1-yobR/ogoFpsBICCOPchCS524NCw=",
      "dev": true
    },
    "node_modules/nice-try": {
      "version": "1.0.5",
      "resolved": "https://registry.npmjs.org/nice-try/-/nice-try-1.0.5.tgz",
      "integrity": "sha512-1nh45deeb5olNY7eX82BkPO7SSxR5SSYJiPTrTdFUVYwAl8CKMA5N9PjTYkHiRjisVcxcQ1HXdLhx2qxxJzLNQ==",
      "dev": true
    },
    "node_modules/node-qunit-puppeteer": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/node-qunit-puppeteer/-/node-qunit-puppeteer-2.1.0.tgz",
      "integrity": "sha512-53ytjfu+t51r9qbOsek5D9biAlGO808Pp6b1gGdg/fcGJGFZIJNHoVpFF3OLRe7IUXA9QjhsQL9IkK4NGenHCA==",
      "dev": true,
      "dependencies": {
        "colors": "^1.4.0",
        "puppeteer": "^2.1.0"
      },
      "bin": {
        "node-qunit-puppeteer": "cli.js"
      }
    },
    "node_modules/node-releases": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/node-releases/-/node-releases-2.0.2.tgz",
      "integrity": "sha512-XxYDdcQ6eKqp/YjI+tb2C5WM2LgjnZrfYg4vgQt49EK268b6gYCHsBLrK2qvJo4FmCtqmKezb0WZFK4fkrZNsg==",
      "dev": true
    },
    "node_modules/node-watch": {
      "version": "0.7.2",
      "resolved": "https://registry.npmjs.org/node-watch/-/node-watch-0.7.2.tgz",
      "integrity": "sha512-g53VjSARRv1JdST0LZRIg8RiuLr1TaBbVPsVvxh0/0Ymvi0xYUjDuoqQQAWtHJQUXhiShowPT/aXKNeHBcyQsw==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/normalize-package-data": {
      "version": "2.5.0",
      "resolved": "https://registry.npmjs.org/normalize-package-data/-/normalize-package-data-2.5.0.tgz",
      "integrity": "sha512-/5CMN3T0R4XTj4DcGaexo+roZSdSFW/0AOOTROrjxzCG1wrWXEsGbRKevjlIL+ZDE4sZlJr5ED4YW0yqmkK+eA==",
      "dev": true,
      "dependencies": {
        "hosted-git-info": "^2.1.4",
        "resolve": "^1.10.0",
        "semver": "2 || 3 || 4 || 5",
        "validate-npm-package-license": "^3.0.1"
      }
    },
    "node_modules/normalize-package-data/node_modules/semver": {
      "version": "5.7.1",
      "resolved": "https://registry.npmjs.org/semver/-/semver-5.7.1.tgz",
      "integrity": "sha512-sauaDf/PZdVgrLTNYHRtpXa1iRiKcaebiKQ1BJdpQlWH2lCvexQdX55snPFyK7QzpudqbCI0qXFfOasHdyNDGQ==",
      "dev": true,
      "bin": {
        "semver": "bin/semver"
      }
    },
    "node_modules/normalize-path": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/normalize-path/-/normalize-path-3.0.0.tgz",
      "integrity": "sha512-6eZs5Ls3WtCisHWp9S2GUy8dqkpGi4BVSz3GaqiE6ezub0512ESztXUwUB6C6IKbQkY2Pnb/mD4WYojCRwcwLA==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/normalize-range": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/normalize-range/-/normalize-range-0.1.2.tgz",
      "integrity": "sha1-LRDAa9/TEuqXd2laTShDlFa3WUI=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/now-and-later": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/now-and-later/-/now-and-later-2.0.1.tgz",
      "integrity": "sha512-KGvQ0cB70AQfg107Xvs/Fbu+dGmZoTRJp2TaPwcwQm3/7PteUyN2BCgk8KBMPGBUXZdVwyWS8fDCGFygBm19UQ==",
      "dev": true,
      "dependencies": {
        "once": "^1.3.2"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/number-is-nan": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/number-is-nan/-/number-is-nan-1.0.1.tgz",
      "integrity": "sha1-CXtgK1NCKlIsGvuHkDGDNpQaAR0=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-assign": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/object-assign/-/object-assign-4.1.1.tgz",
      "integrity": "sha1-IQmtx5ZYh8/AXLvUQsrIv7s2CGM=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-copy": {
      "version": "0.1.0",
      "resolved": "https://registry.npmjs.org/object-copy/-/object-copy-0.1.0.tgz",
      "integrity": "sha1-fn2Fi3gb18mRpBupde04EnVOmYw=",
      "dev": true,
      "dependencies": {
        "copy-descriptor": "^0.1.0",
        "define-property": "^0.2.5",
        "kind-of": "^3.0.3"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-copy/node_modules/define-property": {
      "version": "0.2.5",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
      "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-copy/node_modules/is-accessor-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
      "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-copy/node_modules/is-data-descriptor": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
      "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-copy/node_modules/is-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
      "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
      "dev": true,
      "dependencies": {
        "is-accessor-descriptor": "^0.1.6",
        "is-data-descriptor": "^0.1.4",
        "kind-of": "^5.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-copy/node_modules/is-descriptor/node_modules/kind-of": {
      "version": "5.1.0",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-5.1.0.tgz",
      "integrity": "sha512-NGEErnH6F2vUuXDh+OlbcKW7/wOcfdRHaZ7VWtqCztfHri/++YKmP51OdWeGPuqCOba6kk2OTe5d02VmTB80Pw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-copy/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object-inspect": {
      "version": "1.10.3",
      "resolved": "https://registry.npmjs.org/object-inspect/-/object-inspect-1.10.3.tgz",
      "integrity": "sha512-e5mCJlSH7poANfC8z8S9s9S2IN5/4Zb3aZ33f5s8YqoazCFzNLloLU8r5VCG+G7WoqLvAAZoVMcy3tp/3X0Plw==",
      "dev": true,
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/object-keys": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/object-keys/-/object-keys-1.1.1.tgz",
      "integrity": "sha512-NuAESUOUMrlIXOfHKzD6bpPu3tYt3xvjNdRIQ+FeT0lNb4K8WR70CaDxhuNguS2XG+GjkyMwOzsN5ZktImfhLA==",
      "dev": true,
      "engines": {
        "node": ">= 0.4"
      }
    },
    "node_modules/object-visit": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/object-visit/-/object-visit-1.0.1.tgz",
      "integrity": "sha1-95xEk68MU3e1n+OdOV5BBC3QRbs=",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object.assign": {
      "version": "4.1.2",
      "resolved": "https://registry.npmjs.org/object.assign/-/object.assign-4.1.2.tgz",
      "integrity": "sha512-ixT2L5THXsApyiUPYKmW+2EHpXXe5Ii3M+f4e+aJFAHao5amFRW6J0OO6c/LU8Be47utCx2GL89hxGB6XSmKuQ==",
      "dev": true,
      "dependencies": {
        "call-bind": "^1.0.0",
        "define-properties": "^1.1.3",
        "has-symbols": "^1.0.1",
        "object-keys": "^1.1.1"
      },
      "engines": {
        "node": ">= 0.4"
      },
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/object.defaults": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/object.defaults/-/object.defaults-1.1.0.tgz",
      "integrity": "sha1-On+GgzS0B96gbaFtiNXNKeQ1/s8=",
      "dev": true,
      "dependencies": {
        "array-each": "^1.0.1",
        "array-slice": "^1.0.0",
        "for-own": "^1.0.0",
        "isobject": "^3.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object.map": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/object.map/-/object.map-1.0.1.tgz",
      "integrity": "sha1-z4Plncj8wK1fQlDh94s7gb2AHTc=",
      "dev": true,
      "dependencies": {
        "for-own": "^1.0.0",
        "make-iterator": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object.pick": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/object.pick/-/object.pick-1.3.0.tgz",
      "integrity": "sha1-h6EKxMFpS9Lhy/U1kaZhQftd10c=",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/object.reduce": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/object.reduce/-/object.reduce-1.0.1.tgz",
      "integrity": "sha1-b+NI8qx/oPlcpiEiZZkJaCW7A60=",
      "dev": true,
      "dependencies": {
        "for-own": "^1.0.0",
        "make-iterator": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/on-finished": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/on-finished/-/on-finished-2.3.0.tgz",
      "integrity": "sha1-IPEzZIGwg811M3mSoWlxqi2QaUc=",
      "dev": true,
      "dependencies": {
        "ee-first": "1.1.1"
      },
      "engines": {
        "node": ">= 0.8"
      }
    },
    "node_modules/once": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/once/-/once-1.4.0.tgz",
      "integrity": "sha1-WDsap3WWHUsROsF9nFC6753Xa9E=",
      "dev": true,
      "dependencies": {
        "wrappy": "1"
      }
    },
    "node_modules/onetime": {
      "version": "5.1.2",
      "resolved": "https://registry.npmjs.org/onetime/-/onetime-5.1.2.tgz",
      "integrity": "sha512-kbpaSSGJTWdAY5KPVeMOKXSrPtr8C8C7wodJbcsd51jRnmD+GZu8Y0VoU6Dm5Z4vWr0Ig/1NKuWRKf7j5aaYSg==",
      "dev": true,
      "dependencies": {
        "mimic-fn": "^2.1.0"
      },
      "engines": {
        "node": ">=6"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/optionator": {
      "version": "0.9.1",
      "resolved": "https://registry.npmjs.org/optionator/-/optionator-0.9.1.tgz",
      "integrity": "sha512-74RlY5FCnhq4jRxVUPKDaRwrVNXMqsGsiW6AJw4XK8hmtm10wC0ypZBLw5IIp85NZMr91+qd1RvvENwg7jjRFw==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "deep-is": "^0.1.3",
        "fast-levenshtein": "^2.0.6",
        "levn": "^0.4.1",
        "prelude-ls": "^1.2.1",
        "type-check": "^0.4.0",
        "word-wrap": "^1.2.3"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/ordered-read-streams": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/ordered-read-streams/-/ordered-read-streams-1.0.1.tgz",
      "integrity": "sha1-d8DLN8QVJdZBZtmQ/61+xqDhNj4=",
      "dev": true,
      "dependencies": {
        "readable-stream": "^2.0.1"
      }
    },
    "node_modules/os-locale": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/os-locale/-/os-locale-1.4.0.tgz",
      "integrity": "sha1-IPnxeuKe00XoveWDsT0gCYA8FNk=",
      "dev": true,
      "dependencies": {
        "lcid": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/os-tmpdir": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/os-tmpdir/-/os-tmpdir-1.0.2.tgz",
      "integrity": "sha1-u+Z0BseaqFxc/sdm/lc0VV36EnQ=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/p-limit": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/p-limit/-/p-limit-2.3.0.tgz",
      "integrity": "sha512-//88mFWSJx8lxCzwdAABTJL2MyWB12+eIY7MDL2SqLmAkeKU9qxRvWuSyTjm3FUmpBEMuFfckAIqEaVGUDxb6w==",
      "dev": true,
      "dependencies": {
        "p-try": "^2.0.0"
      },
      "engines": {
        "node": ">=6"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/p-locate": {
      "version": "4.1.0",
      "resolved": "https://registry.npmjs.org/p-locate/-/p-locate-4.1.0.tgz",
      "integrity": "sha512-R79ZZ/0wAxKGu3oYMlz8jy/kbhsNrS7SKZ7PxEHBgJ5+F2mtFW2fK2cOtBh1cHYkQsbzFV7I+EoRKe6Yt0oK7A==",
      "dev": true,
      "dependencies": {
        "p-limit": "^2.2.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/p-try": {
      "version": "2.2.0",
      "resolved": "https://registry.npmjs.org/p-try/-/p-try-2.2.0.tgz",
      "integrity": "sha512-R4nPAVTAU0B9D35/Gk3uJf/7XYbQcyohSKdvAxIRSNghFl4e71hVoGnBNQz9cWaXxO2I10KTC+3jMdvvoKw6dQ==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/parent-module": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/parent-module/-/parent-module-1.0.1.tgz",
      "integrity": "sha512-GQ2EWRpQV8/o+Aw8YqtfZZPfNRWZYkbidE9k5rpl/hC3vtHHBfGm2Ifi6qWV+coDGkrUKZAxE3Lot5kcsRlh+g==",
      "dev": true,
      "dependencies": {
        "callsites": "^3.0.0"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/parse-filepath": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/parse-filepath/-/parse-filepath-1.0.2.tgz",
      "integrity": "sha1-pjISf1Oq89FYdvWHLz/6x2PWyJE=",
      "dev": true,
      "dependencies": {
        "is-absolute": "^1.0.0",
        "map-cache": "^0.2.0",
        "path-root": "^0.1.1"
      },
      "engines": {
        "node": ">=0.8"
      }
    },
    "node_modules/parse-json": {
      "version": "2.2.0",
      "resolved": "https://registry.npmjs.org/parse-json/-/parse-json-2.2.0.tgz",
      "integrity": "sha1-9ID0BDTvgHQfhGkJn43qGPVaTck=",
      "dev": true,
      "dependencies": {
        "error-ex": "^1.2.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/parse-node-version": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/parse-node-version/-/parse-node-version-1.0.1.tgz",
      "integrity": "sha512-3YHlOa/JgH6Mnpr05jP9eDG254US9ek25LyIxZlDItp2iJtwyaXQb57lBYLdT3MowkUFYEV2XXNAYIPlESvJlA==",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/parse-passwd": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/parse-passwd/-/parse-passwd-1.0.0.tgz",
      "integrity": "sha1-bVuTSkVpk7I9N/QKOC1vFmao5cY=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/parseurl": {
      "version": "1.3.3",
      "resolved": "https://registry.npmjs.org/parseurl/-/parseurl-1.3.3.tgz",
      "integrity": "sha512-CiyeOxFT/JZyN5m0z9PfXw4SCBJ6Sygz1Dpl0wqjlhDEGGBP1GnsUVEL0p63hoG1fcj3fHynXi9NYO4nWOL+qQ==",
      "dev": true,
      "engines": {
        "node": ">= 0.8"
      }
    },
    "node_modules/pascalcase": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/pascalcase/-/pascalcase-0.1.1.tgz",
      "integrity": "sha1-s2PlXoAGym/iF4TS2yK9FdeRfxQ=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/path-dirname": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/path-dirname/-/path-dirname-1.0.2.tgz",
      "integrity": "sha1-zDPSTVJeCZpTiMAzbG4yuRYGCeA=",
      "dev": true
    },
    "node_modules/path-exists": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/path-exists/-/path-exists-4.0.0.tgz",
      "integrity": "sha512-ak9Qy5Q7jYb2Wwcey5Fpvg2KoAc/ZIhLSLOSBmRmygPsGwkVVt0fZa0qrtMz+m6tJTAHfZQ8FnmB4MG4LWy7/w==",
      "dev": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/path-is-absolute": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/path-is-absolute/-/path-is-absolute-1.0.1.tgz",
      "integrity": "sha1-F0uSaHNVNP+8es5r9TpanhtcX18=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/path-key": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/path-key/-/path-key-3.1.1.tgz",
      "integrity": "sha512-ojmeN0qd+y0jszEtoY48r0Peq5dwMEkIlCOu6Q5f41lfkswXuKtYrhgoTpLnyIcHm24Uhqx+5Tqm2InSwLhE6Q==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/path-parse": {
      "version": "1.0.7",
      "resolved": "https://registry.npmjs.org/path-parse/-/path-parse-1.0.7.tgz",
      "integrity": "sha512-LDJzPVEEEPR+y48z93A0Ed0yXb8pAByGWo/k5YYdYgpY2/2EsOsksJrq7lOHxryrVOn1ejG6oAp8ahvOIQD8sw==",
      "dev": true
    },
    "node_modules/path-root": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/path-root/-/path-root-0.1.1.tgz",
      "integrity": "sha1-mkpoFMrBwM1zNgqV8yCDyOpHRbc=",
      "dev": true,
      "dependencies": {
        "path-root-regex": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/path-root-regex": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/path-root-regex/-/path-root-regex-0.1.2.tgz",
      "integrity": "sha1-v8zcjfWxLcUsi0PsONGNcsBLqW0=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/path-type": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/path-type/-/path-type-1.1.0.tgz",
      "integrity": "sha1-WcRPfuSR2nBNpBXaWkBwuk+P5EE=",
      "dev": true,
      "dependencies": {
        "graceful-fs": "^4.1.2",
        "pify": "^2.0.0",
        "pinkie-promise": "^2.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/pend": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/pend/-/pend-1.2.0.tgz",
      "integrity": "sha1-elfrVQpng/kRUzH89GY9XI4AelA=",
      "dev": true
    },
    "node_modules/picocolors": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/picocolors/-/picocolors-1.0.0.tgz",
      "integrity": "sha512-1fygroTLlHu66zi26VoTDv8yRgm0Fccecssto+MhsZ0D/DGW2sm8E8AjW7NU5VVTRt5GxbeZ5qBuJr+HyLYkjQ==",
      "dev": true
    },
    "node_modules/picomatch": {
      "version": "2.2.3",
      "resolved": "https://registry.npmjs.org/picomatch/-/picomatch-2.2.3.tgz",
      "integrity": "sha512-KpELjfwcCDUb9PeigTs2mBJzXUPzAuP2oPcA989He8Rte0+YUAjw1JVedDhuTKPkHjSYzMN3npC9luThGYEKdg==",
      "dev": true,
      "engines": {
        "node": ">=8.6"
      },
      "funding": {
        "url": "https://github.com/sponsors/jonschlinkert"
      }
    },
    "node_modules/pify": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/pify/-/pify-2.3.0.tgz",
      "integrity": "sha1-7RQaasBDqEnqWISY59yosVMw6Qw=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/pinkie": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/pinkie/-/pinkie-2.0.4.tgz",
      "integrity": "sha1-clVrgM+g1IqXToDnckjoDtT3+HA=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/pinkie-promise": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/pinkie-promise/-/pinkie-promise-2.0.1.tgz",
      "integrity": "sha1-ITXW36ejWMBprJsXh3YogihFD/o=",
      "dev": true,
      "dependencies": {
        "pinkie": "^2.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/plugin-error": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/plugin-error/-/plugin-error-1.0.1.tgz",
      "integrity": "sha512-L1zP0dk7vGweZME2i+EeakvUNqSrdiI3F91TwEoYiGrAfUXmVv6fJIq4g82PAXxNsWOp0J7ZqQy/3Szz0ajTxA==",
      "dev": true,
      "dependencies": {
        "ansi-colors": "^1.0.1",
        "arr-diff": "^4.0.0",
        "arr-union": "^3.1.0",
        "extend-shallow": "^3.0.2"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/plugin-error/node_modules/ansi-colors": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/ansi-colors/-/ansi-colors-1.1.0.tgz",
      "integrity": "sha512-SFKX67auSNoVR38N3L+nvsPjOE0bybKTYbkf5tRvushrAPQ9V75huw0ZxBkKVeRU9kqH3d6HA4xTckbwZ4ixmA==",
      "dev": true,
      "dependencies": {
        "ansi-wrap": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/plugin-error/node_modules/extend-shallow": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
      "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
      "dev": true,
      "dependencies": {
        "assign-symbols": "^1.0.0",
        "is-extendable": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/plugin-error/node_modules/is-extendable": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
      "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
      "dev": true,
      "dependencies": {
        "is-plain-object": "^2.0.4"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/plugin-error/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/posix-character-classes": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/posix-character-classes/-/posix-character-classes-0.1.1.tgz",
      "integrity": "sha1-AerA/jta9xoqbAL+q7jB/vfgDqs=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/postcss": {
      "version": "8.4.7",
      "resolved": "https://registry.npmjs.org/postcss/-/postcss-8.4.7.tgz",
      "integrity": "sha512-L9Ye3r6hkkCeOETQX6iOaWZgjp3LL6Lpqm6EtgbKrgqGGteRMNb9vzBfRL96YOSu8o7x3MfIH9Mo5cPJFGrW6A==",
      "dev": true,
      "dependencies": {
        "nanoid": "^3.3.1",
        "picocolors": "^1.0.0",
        "source-map-js": "^1.0.2"
      },
      "engines": {
        "node": "^10 || ^12 || >=14"
      },
      "funding": {
        "type": "opencollective",
        "url": "https://opencollective.com/postcss/"
      }
    },
    "node_modules/postcss-value-parser": {
      "version": "4.2.0",
      "resolved": "https://registry.npmjs.org/postcss-value-parser/-/postcss-value-parser-4.2.0.tgz",
      "integrity": "sha512-1NNCs6uurfkVbeXG4S8JFT9t19m45ICnif8zWLd5oPSZ50QnwMfK+H3jv408d4jw/7Bttv5axS5IiHoLaVNHeQ==",
      "dev": true
    },
    "node_modules/prelude-ls": {
      "version": "1.2.1",
      "resolved": "https://registry.npmjs.org/prelude-ls/-/prelude-ls-1.2.1.tgz",
      "integrity": "sha512-vkcDPrRZo1QZLbn5RLGPpg/WmIQ65qoWWhcGKf/b5eplkkarX0m9z8ppCat4mlOqUsWpyNuYgO3VRyrYHSzX5g==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/pretty-hrtime": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/pretty-hrtime/-/pretty-hrtime-1.0.3.tgz",
      "integrity": "sha1-t+PqQkNaTJsnWdmeDyAesZWALuE=",
      "dev": true,
      "engines": {
        "node": ">= 0.8"
      }
    },
    "node_modules/process-nextick-args": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/process-nextick-args/-/process-nextick-args-2.0.1.tgz",
      "integrity": "sha512-3ouUOpQhtgrbOa17J7+uxOTpITYWaGP7/AhoR3+A+/1e9skrzelGi/dXzEYyvbxubEF6Wn2ypscTKiKJFFn1ag==",
      "dev": true
    },
    "node_modules/progress": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/progress/-/progress-2.0.3.tgz",
      "integrity": "sha512-7PiHtLll5LdnKIMw100I+8xJXR5gW2QwWYkT6iJva0bXitZKa/XMrSbdmg3r2Xnaidz9Qumd0VPaMrZlF9V9sA==",
      "dev": true,
      "engines": {
        "node": ">=0.4.0"
      }
    },
    "node_modules/proxy-from-env": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/proxy-from-env/-/proxy-from-env-1.1.0.tgz",
      "integrity": "sha512-D+zkORCbA9f1tdWRK0RaCR3GPv50cMxcrz4X8k5LTSUD1Dkw47mKJEZQNunItRTkWwgtaUSo1RVFRIG9ZXiFYg==",
      "dev": true
    },
    "node_modules/pump": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/pump/-/pump-2.0.1.tgz",
      "integrity": "sha512-ruPMNRkN3MHP1cWJc9OWr+T/xDP0jhXYCLfJcBuX54hhfIBnaQmAUMfDcG4DM5UMWByBbJY69QSphm3jtDKIkA==",
      "dev": true,
      "dependencies": {
        "end-of-stream": "^1.1.0",
        "once": "^1.3.1"
      }
    },
    "node_modules/pumpify": {
      "version": "1.5.1",
      "resolved": "https://registry.npmjs.org/pumpify/-/pumpify-1.5.1.tgz",
      "integrity": "sha512-oClZI37HvuUJJxSKKrC17bZ9Cu0ZYhEAGPsPUy9KlMUmv9dKX2o77RUmq7f3XjIxbwyGwYzbzQ1L2Ks8sIradQ==",
      "dev": true,
      "dependencies": {
        "duplexify": "^3.6.0",
        "inherits": "^2.0.3",
        "pump": "^2.0.0"
      }
    },
    "node_modules/punycode": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/punycode/-/punycode-2.1.1.tgz",
      "integrity": "sha512-XRsRjdf+j5ml+y/6GKHPZbrF/8p2Yga0JPtdqTIY2Xe5ohJPD9saDJJLPvp9+NSBprVvevdXZybnj2cv8OEd0A==",
      "dev": true,
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/puppeteer": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/puppeteer/-/puppeteer-2.1.1.tgz",
      "integrity": "sha512-LWzaDVQkk1EPiuYeTOj+CZRIjda4k2s5w4MK4xoH2+kgWV/SDlkYHmxatDdtYrciHUKSXTsGgPgPP8ILVdBsxg==",
      "dev": true,
      "hasInstallScript": true,
      "dependencies": {
        "@types/mime-types": "^2.1.0",
        "debug": "^4.1.0",
        "extract-zip": "^1.6.6",
        "https-proxy-agent": "^4.0.0",
        "mime": "^2.0.3",
        "mime-types": "^2.1.25",
        "progress": "^2.0.1",
        "proxy-from-env": "^1.0.0",
        "rimraf": "^2.6.1",
        "ws": "^6.1.0"
      },
      "engines": {
        "node": ">=8.16.0"
      }
    },
    "node_modules/puppeteer/node_modules/rimraf": {
      "version": "2.7.1",
      "resolved": "https://registry.npmjs.org/rimraf/-/rimraf-2.7.1.tgz",
      "integrity": "sha512-uWjbaKIK3T1OSVptzX7Nl6PvQ3qAGtKEtVRjRuazjfL3Bx5eI409VZSqgND+4UNnmzLVdPj9FqFJNPqBZFve4w==",
      "dev": true,
      "dependencies": {
        "glob": "^7.1.3"
      },
      "bin": {
        "rimraf": "bin.js"
      }
    },
    "node_modules/qs": {
      "version": "6.10.1",
      "resolved": "https://registry.npmjs.org/qs/-/qs-6.10.1.tgz",
      "integrity": "sha512-M528Hph6wsSVOBiYUnGf+K/7w0hNshs/duGsNXPUCLH5XAqjEtiPGwNONLV0tBH8NoGb0mvD5JubnUTrujKDTg==",
      "dev": true,
      "dependencies": {
        "side-channel": "^1.0.4"
      },
      "engines": {
        "node": ">=0.6"
      },
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/qunit": {
      "version": "2.17.2",
      "resolved": "https://registry.npmjs.org/qunit/-/qunit-2.17.2.tgz",
      "integrity": "sha512-17isVvuOmALzsPjiV7wFg/6O5vJYXBrQZPwocfQSSh0I/rXvfX7bKMFJ4GMVW3U4P8r2mBeUy8EAngti4QD2Vw==",
      "dev": true,
      "dependencies": {
        "commander": "7.2.0",
        "node-watch": "0.7.2",
        "tiny-glob": "0.2.9"
      },
      "bin": {
        "qunit": "bin/qunit.js"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/randombytes": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/randombytes/-/randombytes-2.1.0.tgz",
      "integrity": "sha512-vYl3iOX+4CKUWuxGi9Ukhie6fsqXqS9FE2Zaic4tNFD2N2QQaXOMFbuKK4QmDHC0JO6B1Zp41J0LpT0oR68amQ==",
      "dev": true,
      "dependencies": {
        "safe-buffer": "^5.1.0"
      }
    },
    "node_modules/range-parser": {
      "version": "1.2.1",
      "resolved": "https://registry.npmjs.org/range-parser/-/range-parser-1.2.1.tgz",
      "integrity": "sha512-Hrgsx+orqoygnmhFbKaHE6c296J+HTAQXoxEF6gNupROmmGJRoyzfG3ccAveqCBrwr/2yxQ5BVd/GTl5agOwSg==",
      "dev": true,
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/raw-body": {
      "version": "1.1.7",
      "resolved": "https://registry.npmjs.org/raw-body/-/raw-body-1.1.7.tgz",
      "integrity": "sha1-HQJ8K/oRasxmI7yo8AAWVyqH1CU=",
      "dev": true,
      "dependencies": {
        "bytes": "1",
        "string_decoder": "0.10"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/raw-body/node_modules/string_decoder": {
      "version": "0.10.31",
      "resolved": "https://registry.npmjs.org/string_decoder/-/string_decoder-0.10.31.tgz",
      "integrity": "sha1-YuIDvEF2bGwoyfyEMB2rHFMQ+pQ=",
      "dev": true
    },
    "node_modules/read-pkg": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/read-pkg/-/read-pkg-1.1.0.tgz",
      "integrity": "sha1-9f+qXs0pyzHAR0vKfXVra7KePyg=",
      "dev": true,
      "dependencies": {
        "load-json-file": "^1.0.0",
        "normalize-package-data": "^2.3.2",
        "path-type": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/read-pkg-up": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/read-pkg-up/-/read-pkg-up-1.0.1.tgz",
      "integrity": "sha1-nWPBMnbAZZGNV/ACpX9AobZD+wI=",
      "dev": true,
      "dependencies": {
        "find-up": "^1.0.0",
        "read-pkg": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/read-pkg-up/node_modules/find-up": {
      "version": "1.1.2",
      "resolved": "https://registry.npmjs.org/find-up/-/find-up-1.1.2.tgz",
      "integrity": "sha1-ay6YIrGizgpgq2TWEOzK1TyyTQ8=",
      "dev": true,
      "dependencies": {
        "path-exists": "^2.0.0",
        "pinkie-promise": "^2.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/read-pkg-up/node_modules/path-exists": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/path-exists/-/path-exists-2.1.0.tgz",
      "integrity": "sha1-D+tsZPD8UY2adU3V77YscCJ2H0s=",
      "dev": true,
      "dependencies": {
        "pinkie-promise": "^2.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/readable-stream": {
      "version": "2.3.7",
      "resolved": "https://registry.npmjs.org/readable-stream/-/readable-stream-2.3.7.tgz",
      "integrity": "sha512-Ebho8K4jIbHAxnuxi7o42OrZgF/ZTNcsZj6nRKyUmkhLFq8CHItp/fy6hQZuZmP/n3yZ9VBUbp4zz/mX8hmYPw==",
      "dev": true,
      "dependencies": {
        "core-util-is": "~1.0.0",
        "inherits": "~2.0.3",
        "isarray": "~1.0.0",
        "process-nextick-args": "~2.0.0",
        "safe-buffer": "~5.1.1",
        "string_decoder": "~1.1.1",
        "util-deprecate": "~1.0.1"
      }
    },
    "node_modules/readdirp": {
      "version": "2.2.1",
      "resolved": "https://registry.npmjs.org/readdirp/-/readdirp-2.2.1.tgz",
      "integrity": "sha512-1JU/8q+VgFZyxwrJ+SVIOsh+KywWGpds3NTqikiKpDMZWScmAYyKIgqkO+ARvNWJfXeXR1zxz7aHF4u4CyH6vQ==",
      "dev": true,
      "dependencies": {
        "graceful-fs": "^4.1.11",
        "micromatch": "^3.1.10",
        "readable-stream": "^2.0.2"
      },
      "engines": {
        "node": ">=0.10"
      }
    },
    "node_modules/rechoir": {
      "version": "0.6.2",
      "resolved": "https://registry.npmjs.org/rechoir/-/rechoir-0.6.2.tgz",
      "integrity": "sha1-hSBLVNuoLVdC4oyWdW70OvUOM4Q=",
      "dev": true,
      "dependencies": {
        "resolve": "^1.1.6"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/regenerate": {
      "version": "1.4.2",
      "resolved": "https://registry.npmjs.org/regenerate/-/regenerate-1.4.2.tgz",
      "integrity": "sha512-zrceR/XhGYU/d/opr2EKO7aRHUeiBI8qjtfHqADTwZd6Szfy16la6kqD0MIUs5z5hx6AaKa+PixpPrR289+I0A==",
      "dev": true
    },
    "node_modules/regenerate-unicode-properties": {
      "version": "8.2.0",
      "resolved": "https://registry.npmjs.org/regenerate-unicode-properties/-/regenerate-unicode-properties-8.2.0.tgz",
      "integrity": "sha512-F9DjY1vKLo/tPePDycuH3dn9H1OTPIkVD9Kz4LODu+F2C75mgjAJ7x/gwy6ZcSNRAAkhNlJSOHRe8k3p+K9WhA==",
      "dev": true,
      "dependencies": {
        "regenerate": "^1.4.0"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/regenerator-runtime": {
      "version": "0.13.7",
      "resolved": "https://registry.npmjs.org/regenerator-runtime/-/regenerator-runtime-0.13.7.tgz",
      "integrity": "sha512-a54FxoJDIr27pgf7IgeQGxmqUNYrcV338lf/6gH456HZ/PhX+5BcwHXG9ajESmwe6WRO0tAzRUrRmNONWgkrew==",
      "dev": true
    },
    "node_modules/regenerator-transform": {
      "version": "0.14.5",
      "resolved": "https://registry.npmjs.org/regenerator-transform/-/regenerator-transform-0.14.5.tgz",
      "integrity": "sha512-eOf6vka5IO151Jfsw2NO9WpGX58W6wWmefK3I1zEGr0lOD0u8rwPaNqQL1aRxUaxLeKO3ArNh3VYg1KbaD+FFw==",
      "dev": true,
      "dependencies": {
        "@babel/runtime": "^7.8.4"
      }
    },
    "node_modules/regex-not": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/regex-not/-/regex-not-1.0.2.tgz",
      "integrity": "sha512-J6SDjUgDxQj5NusnOtdFxDwN/+HWykR8GELwctJ7mdqhcyy1xEc4SRFHUXvxTp661YaVKAjfRLZ9cCqS6tn32A==",
      "dev": true,
      "dependencies": {
        "extend-shallow": "^3.0.2",
        "safe-regex": "^1.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/regex-not/node_modules/extend-shallow": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
      "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
      "dev": true,
      "dependencies": {
        "assign-symbols": "^1.0.0",
        "is-extendable": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/regex-not/node_modules/is-extendable": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
      "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
      "dev": true,
      "dependencies": {
        "is-plain-object": "^2.0.4"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/regex-not/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/regexpp": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/regexpp/-/regexpp-3.1.0.tgz",
      "integrity": "sha512-ZOIzd8yVsQQA7j8GCSlPGXwg5PfmA1mrq0JP4nGhh54LaKN3xdai/vHUDu74pKwV8OxseMS65u2NImosQcSD0Q==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/mysticatea"
      }
    },
    "node_modules/regexpu-core": {
      "version": "4.7.1",
      "resolved": "https://registry.npmjs.org/regexpu-core/-/regexpu-core-4.7.1.tgz",
      "integrity": "sha512-ywH2VUraA44DZQuRKzARmw6S66mr48pQVva4LBeRhcOltJ6hExvWly5ZjFLYo67xbIxb6W1q4bAGtgfEl20zfQ==",
      "dev": true,
      "dependencies": {
        "regenerate": "^1.4.0",
        "regenerate-unicode-properties": "^8.2.0",
        "regjsgen": "^0.5.1",
        "regjsparser": "^0.6.4",
        "unicode-match-property-ecmascript": "^1.0.4",
        "unicode-match-property-value-ecmascript": "^1.2.0"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/regjsgen": {
      "version": "0.5.2",
      "resolved": "https://registry.npmjs.org/regjsgen/-/regjsgen-0.5.2.tgz",
      "integrity": "sha512-OFFT3MfrH90xIW8OOSyUrk6QHD5E9JOTeGodiJeBS3J6IwlgzJMNE/1bZklWz5oTg+9dCMyEetclvCVXOPoN3A==",
      "dev": true
    },
    "node_modules/regjsparser": {
      "version": "0.6.9",
      "resolved": "https://registry.npmjs.org/regjsparser/-/regjsparser-0.6.9.tgz",
      "integrity": "sha512-ZqbNRz1SNjLAiYuwY0zoXW8Ne675IX5q+YHioAGbCw4X96Mjl2+dcX9B2ciaeyYjViDAfvIjFpQjJgLttTEERQ==",
      "dev": true,
      "dependencies": {
        "jsesc": "~0.5.0"
      },
      "bin": {
        "regjsparser": "bin/parser"
      }
    },
    "node_modules/regjsparser/node_modules/jsesc": {
      "version": "0.5.0",
      "resolved": "https://registry.npmjs.org/jsesc/-/jsesc-0.5.0.tgz",
      "integrity": "sha1-597mbjXW/Bb3EP6R1c9p9w8IkR0=",
      "dev": true,
      "bin": {
        "jsesc": "bin/jsesc"
      }
    },
    "node_modules/remove-bom-buffer": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/remove-bom-buffer/-/remove-bom-buffer-3.0.0.tgz",
      "integrity": "sha512-8v2rWhaakv18qcvNeli2mZ/TMTL2nEyAKRvzo1WtnZBl15SHyEhrCu2/xKlJyUFKHiHgfXIyuY6g2dObJJycXQ==",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5",
        "is-utf8": "^0.2.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/remove-bom-stream": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/remove-bom-stream/-/remove-bom-stream-1.2.0.tgz",
      "integrity": "sha1-BfGlk/FuQuH7kOv1nejlaVJflSM=",
      "dev": true,
      "dependencies": {
        "remove-bom-buffer": "^3.0.0",
        "safe-buffer": "^5.1.0",
        "through2": "^2.0.3"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/remove-trailing-separator": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/remove-trailing-separator/-/remove-trailing-separator-1.1.0.tgz",
      "integrity": "sha1-wkvOKig62tW8P1jg1IJJuSN52O8=",
      "dev": true
    },
    "node_modules/repeat-element": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/repeat-element/-/repeat-element-1.1.4.tgz",
      "integrity": "sha512-LFiNfRcSu7KK3evMyYOuCzv3L10TW7yC1G2/+StMjK8Y6Vqd2MG7r/Qjw4ghtuCOjFvlnms/iMmLqpvW/ES/WQ==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/repeat-string": {
      "version": "1.6.1",
      "resolved": "https://registry.npmjs.org/repeat-string/-/repeat-string-1.6.1.tgz",
      "integrity": "sha1-jcrkcOHIirwtYA//Sndihtp15jc=",
      "dev": true,
      "engines": {
        "node": ">=0.10"
      }
    },
    "node_modules/replace-ext": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/replace-ext/-/replace-ext-1.0.1.tgz",
      "integrity": "sha512-yD5BHCe7quCgBph4rMQ+0KkIRKwWCrHDOX1p1Gp6HwjPM5kVoCdKGNhN7ydqqsX6lJEnQDKZ/tFMiEdQ1dvPEw==",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/replace-homedir": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/replace-homedir/-/replace-homedir-1.0.0.tgz",
      "integrity": "sha1-6H9tUTuSjd6AgmDBK+f+xv9ueYw=",
      "dev": true,
      "dependencies": {
        "homedir-polyfill": "^1.0.1",
        "is-absolute": "^1.0.0",
        "remove-trailing-separator": "^1.1.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/require-directory": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/require-directory/-/require-directory-2.1.1.tgz",
      "integrity": "sha1-jGStX9MNqxyXbiNE/+f3kqam30I=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/require-from-string": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/require-from-string/-/require-from-string-2.0.2.tgz",
      "integrity": "sha512-Xf0nWe6RseziFMu+Ap9biiUbmplq6S9/p+7w7YXP/JBHhrUDDUhwa+vANyubuqfZWTveU//DYVGsDG7RKL/vEw==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/require-main-filename": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/require-main-filename/-/require-main-filename-2.0.0.tgz",
      "integrity": "sha512-NKN5kMDylKuldxYLSUfrbo5Tuzh4hd+2E8NPPX02mZtn1VuREQToYe/ZdlJy+J3uCpfaiGF05e7B8W0iXbQHmg==",
      "dev": true
    },
    "node_modules/resolve": {
      "version": "1.20.0",
      "resolved": "https://registry.npmjs.org/resolve/-/resolve-1.20.0.tgz",
      "integrity": "sha512-wENBPt4ySzg4ybFQW2TT1zMQucPK95HSh/nq2CFTZVOGut2+pQvSsgtda4d26YrYcr067wjbmzOG8byDPBX63A==",
      "dev": true,
      "dependencies": {
        "is-core-module": "^2.2.0",
        "path-parse": "^1.0.6"
      },
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/resolve-dir": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/resolve-dir/-/resolve-dir-1.0.1.tgz",
      "integrity": "sha1-eaQGRMNivoLybv/nOcm7U4IEb0M=",
      "dev": true,
      "dependencies": {
        "expand-tilde": "^2.0.0",
        "global-modules": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/resolve-from": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/resolve-from/-/resolve-from-4.0.0.tgz",
      "integrity": "sha512-pb/MYmXstAkysRFx8piNI1tGFNQIFA3vkE3Gq4EuA1dF6gHp/+vgZqsCGJapvy8N3Q+4o7FwvquPJcnZ7RYy4g==",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/resolve-options": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/resolve-options/-/resolve-options-1.1.0.tgz",
      "integrity": "sha1-MrueOcBtZzONyTeMDW1gdFZq0TE=",
      "dev": true,
      "dependencies": {
        "value-or-function": "^3.0.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/resolve-url": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/resolve-url/-/resolve-url-0.2.1.tgz",
      "integrity": "sha1-LGN/53yJOv0qZj/iGqkIAGjiBSo=",
      "deprecated": "https://github.com/lydell/resolve-url#deprecated",
      "dev": true
    },
    "node_modules/restore-cursor": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/restore-cursor/-/restore-cursor-3.1.0.tgz",
      "integrity": "sha512-l+sSefzHpj5qimhFSE5a8nufZYAM3sBSVMAPtYkmC+4EH2anSGaEMXSD0izRQbu9nfyQ9y5JrVmp7E8oZrUjvA==",
      "dev": true,
      "dependencies": {
        "onetime": "^5.1.0",
        "signal-exit": "^3.0.2"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/ret": {
      "version": "0.1.15",
      "resolved": "https://registry.npmjs.org/ret/-/ret-0.1.15.tgz",
      "integrity": "sha512-TTlYpa+OL+vMMNG24xSlQGEJ3B/RzEfUlLct7b5G/ytav+wPrplCpVMFuwzXbkecJrb6IYo1iFb0S9v37754mg==",
      "dev": true,
      "engines": {
        "node": ">=0.12"
      }
    },
    "node_modules/rimraf": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/rimraf/-/rimraf-3.0.2.tgz",
      "integrity": "sha512-JZkJMZkAGFFPP2YqXZXPbMlMBgsxzE8ILs4lMIX/2o0L9UBw9O/Y3o6wFw/i9YLapcUJWwqbi3kdxIPdC62TIA==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "glob": "^7.1.3"
      },
      "bin": {
        "rimraf": "bin.js"
      },
      "funding": {
        "url": "https://github.com/sponsors/isaacs"
      }
    },
    "node_modules/rollup": {
      "version": "2.48.0",
      "resolved": "https://registry.npmjs.org/rollup/-/rollup-2.48.0.tgz",
      "integrity": "sha512-wl9ZSSSsi5579oscSDYSzGn092tCS076YB+TQrzsGuSfYyJeep8eEWj0eaRjuC5McuMNmcnR8icBqiE/FWNB1A==",
      "dev": true,
      "bin": {
        "rollup": "dist/bin/rollup"
      },
      "engines": {
        "node": ">=10.0.0"
      },
      "optionalDependencies": {
        "fsevents": "~2.3.1"
      }
    },
    "node_modules/rollup-plugin-terser": {
      "version": "7.0.2",
      "resolved": "https://registry.npmjs.org/rollup-plugin-terser/-/rollup-plugin-terser-7.0.2.tgz",
      "integrity": "sha512-w3iIaU4OxcF52UUXiZNsNeuXIMDvFrr+ZXK6bFZ0Q60qyVfq4uLptoS4bbq3paG3x216eQllFZX7zt6TIImguQ==",
      "dev": true,
      "dependencies": {
        "@babel/code-frame": "^7.10.4",
        "jest-worker": "^26.2.1",
        "serialize-javascript": "^4.0.0",
        "terser": "^5.0.0"
      },
      "peerDependencies": {
        "rollup": "^2.0.0"
      }
    },
    "node_modules/rollup/node_modules/fsevents": {
      "version": "2.3.2",
      "resolved": "https://registry.npmjs.org/fsevents/-/fsevents-2.3.2.tgz",
      "integrity": "sha512-xiqMQR4xAeHTuB9uWm+fFRcIOgKBMiOBP+eXiyT7jsgVCq1bkVygt00oASowB7EdtpOHaaPgKt812P9ab+DDKA==",
      "dev": true,
      "hasInstallScript": true,
      "optional": true,
      "os": [
        "darwin"
      ],
      "engines": {
        "node": "^8.16.0 || ^10.6.0 || >=11.0.0"
      }
    },
    "node_modules/run-async": {
      "version": "2.4.1",
      "resolved": "https://registry.npmjs.org/run-async/-/run-async-2.4.1.tgz",
      "integrity": "sha512-tvVnVv01b8c1RrA6Ep7JkStj85Guv/YrMcwqYQnwjsAS2cTmmPGBBjAjpCW7RrSodNSoE2/qg9O4bceNvUuDgQ==",
      "dev": true,
      "engines": {
        "node": ">=0.12.0"
      }
    },
    "node_modules/rxjs": {
      "version": "6.6.7",
      "resolved": "https://registry.npmjs.org/rxjs/-/rxjs-6.6.7.tgz",
      "integrity": "sha512-hTdwr+7yYNIT5n4AMYp85KA6yw2Va0FLa3Rguvbpa4W3I5xynaBZo41cM3XM+4Q6fRMj3sBYIR1VAmZMXYJvRQ==",
      "dev": true,
      "dependencies": {
        "tslib": "^1.9.0"
      },
      "engines": {
        "npm": ">=2.0.0"
      }
    },
    "node_modules/safe-buffer": {
      "version": "5.1.2",
      "resolved": "https://registry.npmjs.org/safe-buffer/-/safe-buffer-5.1.2.tgz",
      "integrity": "sha512-Gd2UZBJDkXlY7GbJxfsE8/nvKkUEU1G38c1siN6QP6a9PT9MmHB8GnpscSmMJSoF8LOIrt8ud/wPtojys4G6+g==",
      "dev": true
    },
    "node_modules/safe-json-parse": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/safe-json-parse/-/safe-json-parse-1.0.1.tgz",
      "integrity": "sha1-PnZyPjjf3aE8mx0poeB//uSzC1c=",
      "dev": true
    },
    "node_modules/safe-regex": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/safe-regex/-/safe-regex-1.1.0.tgz",
      "integrity": "sha1-QKNmnzsHfR6UPURinhV91IAjvy4=",
      "dev": true,
      "dependencies": {
        "ret": "~0.1.10"
      }
    },
    "node_modules/safer-buffer": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/safer-buffer/-/safer-buffer-2.1.2.tgz",
      "integrity": "sha512-YZo3K82SD7Riyi0E1EQPojLz7kpepnSQI9IyPbHHg1XXXevb5dJI7tpyN2ADxGcQbHG7vcyRHk0cbwqcQriUtg==",
      "dev": true
    },
    "node_modules/sass": {
      "version": "1.42.1",
      "resolved": "https://registry.npmjs.org/sass/-/sass-1.42.1.tgz",
      "integrity": "sha512-/zvGoN8B7dspKc5mC6HlaygyCBRvnyzzgD5khiaCfglWztY99cYoiTUksVx11NlnemrcfH5CEaCpsUKoW0cQqg==",
      "dev": true,
      "dependencies": {
        "chokidar": ">=3.0.0 <4.0.0"
      },
      "bin": {
        "sass": "sass.js"
      },
      "engines": {
        "node": ">=8.9.0"
      }
    },
    "node_modules/sass/node_modules/anymatch": {
      "version": "3.1.2",
      "resolved": "https://registry.npmjs.org/anymatch/-/anymatch-3.1.2.tgz",
      "integrity": "sha512-P43ePfOAIupkguHUycrc4qJ9kz8ZiuOUijaETwX7THt0Y/GNK7v0aa8rY816xWjZ7rJdA5XdMcpVFTKMq+RvWg==",
      "dev": true,
      "dependencies": {
        "normalize-path": "^3.0.0",
        "picomatch": "^2.0.4"
      },
      "engines": {
        "node": ">= 8"
      }
    },
    "node_modules/sass/node_modules/binary-extensions": {
      "version": "2.2.0",
      "resolved": "https://registry.npmjs.org/binary-extensions/-/binary-extensions-2.2.0.tgz",
      "integrity": "sha512-jDctJ/IVQbZoJykoeHbhXpOlNBqGNcwXJKJog42E5HDPUwQTSdjCHdihjj0DlnheQ7blbT6dHOafNAiS8ooQKA==",
      "dev": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/sass/node_modules/braces": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/braces/-/braces-3.0.2.tgz",
      "integrity": "sha512-b8um+L1RzM3WDSzvhm6gIz1yfTbBt6YTlcEKAvsmqCZZFw46z626lVj9j1yEPW33H5H+lBQpZMP1k8l+78Ha0A==",
      "dev": true,
      "dependencies": {
        "fill-range": "^7.0.1"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/sass/node_modules/chokidar": {
      "version": "3.5.1",
      "resolved": "https://registry.npmjs.org/chokidar/-/chokidar-3.5.1.tgz",
      "integrity": "sha512-9+s+Od+W0VJJzawDma/gvBNQqkTiqYTWLuZoyAsivsI4AaWTCzHG06/TMjsf1cYe9Cb97UCEhjz7HvnPk2p/tw==",
      "dev": true,
      "dependencies": {
        "anymatch": "~3.1.1",
        "braces": "~3.0.2",
        "glob-parent": "~5.1.0",
        "is-binary-path": "~2.1.0",
        "is-glob": "~4.0.1",
        "normalize-path": "~3.0.0",
        "readdirp": "~3.5.0"
      },
      "engines": {
        "node": ">= 8.10.0"
      },
      "optionalDependencies": {
        "fsevents": "~2.3.1"
      }
    },
    "node_modules/sass/node_modules/fill-range": {
      "version": "7.0.1",
      "resolved": "https://registry.npmjs.org/fill-range/-/fill-range-7.0.1.tgz",
      "integrity": "sha512-qOo9F+dMUmC2Lcb4BbVvnKJxTPjCm+RRpe4gDuGrzkL7mEVl/djYSu2OdQ2Pa302N4oqkSg9ir6jaLWJ2USVpQ==",
      "dev": true,
      "dependencies": {
        "to-regex-range": "^5.0.1"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/sass/node_modules/fsevents": {
      "version": "2.3.2",
      "resolved": "https://registry.npmjs.org/fsevents/-/fsevents-2.3.2.tgz",
      "integrity": "sha512-xiqMQR4xAeHTuB9uWm+fFRcIOgKBMiOBP+eXiyT7jsgVCq1bkVygt00oASowB7EdtpOHaaPgKt812P9ab+DDKA==",
      "dev": true,
      "hasInstallScript": true,
      "optional": true,
      "os": [
        "darwin"
      ],
      "engines": {
        "node": "^8.16.0 || ^10.6.0 || >=11.0.0"
      }
    },
    "node_modules/sass/node_modules/is-binary-path": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/is-binary-path/-/is-binary-path-2.1.0.tgz",
      "integrity": "sha512-ZMERYes6pDydyuGidse7OsHxtbI7WVeUEozgR/g7rd0xUimYNlvZRE/K2MgZTjWy725IfelLeVcEM97mmtRGXw==",
      "dev": true,
      "dependencies": {
        "binary-extensions": "^2.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/sass/node_modules/is-number": {
      "version": "7.0.0",
      "resolved": "https://registry.npmjs.org/is-number/-/is-number-7.0.0.tgz",
      "integrity": "sha512-41Cifkg6e8TylSpdtTpeLVMqvSBEVzTttHvERD741+pnZ8ANv0004MRL43QKPDlK9cGvNp6NZWZUBlbGXYxxng==",
      "dev": true,
      "engines": {
        "node": ">=0.12.0"
      }
    },
    "node_modules/sass/node_modules/readdirp": {
      "version": "3.5.0",
      "resolved": "https://registry.npmjs.org/readdirp/-/readdirp-3.5.0.tgz",
      "integrity": "sha512-cMhu7c/8rdhkHXWsY+osBhfSy0JikwpHK/5+imo+LpeasTF8ouErHrlYkwT0++njiyuDvc7OFY5T3ukvZ8qmFQ==",
      "dev": true,
      "dependencies": {
        "picomatch": "^2.2.1"
      },
      "engines": {
        "node": ">=8.10.0"
      }
    },
    "node_modules/sass/node_modules/to-regex-range": {
      "version": "5.0.1",
      "resolved": "https://registry.npmjs.org/to-regex-range/-/to-regex-range-5.0.1.tgz",
      "integrity": "sha512-65P7iz6X5yEr1cwcgvQxbbIw7Uk3gOy5dIdtZ4rDveLqhrdJP+Li/Hx6tyK0NEb+2GCyneCMJiGqrADCSNk8sQ==",
      "dev": true,
      "dependencies": {
        "is-number": "^7.0.0"
      },
      "engines": {
        "node": ">=8.0"
      }
    },
    "node_modules/semver": {
      "version": "6.3.0",
      "resolved": "https://registry.npmjs.org/semver/-/semver-6.3.0.tgz",
      "integrity": "sha512-b39TBaTSfV6yBrapU89p5fKekE2m/NwnDocOVruQFS1/veMgdzuPcnOM34M6CwxW8jH/lxEa5rBoDeUwu5HHTw==",
      "dev": true,
      "bin": {
        "semver": "bin/semver.js"
      }
    },
    "node_modules/semver-greatest-satisfied-range": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/semver-greatest-satisfied-range/-/semver-greatest-satisfied-range-1.1.0.tgz",
      "integrity": "sha1-E+jCZYq5aRywzXEJMkAoDTb3els=",
      "dev": true,
      "dependencies": {
        "sver-compat": "^1.5.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/send": {
      "version": "0.16.2",
      "resolved": "https://registry.npmjs.org/send/-/send-0.16.2.tgz",
      "integrity": "sha512-E64YFPUssFHEFBvpbbjr44NCLtI1AohxQ8ZSiJjQLskAdKuriYEP6VyGEsRDH8ScozGpkaX1BGvhanqCwkcEZw==",
      "dev": true,
      "dependencies": {
        "debug": "2.6.9",
        "depd": "~1.1.2",
        "destroy": "~1.0.4",
        "encodeurl": "~1.0.2",
        "escape-html": "~1.0.3",
        "etag": "~1.8.1",
        "fresh": "0.5.2",
        "http-errors": "~1.6.2",
        "mime": "1.4.1",
        "ms": "2.0.0",
        "on-finished": "~2.3.0",
        "range-parser": "~1.2.0",
        "statuses": "~1.4.0"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/send/node_modules/debug": {
      "version": "2.6.9",
      "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
      "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
      "dev": true,
      "dependencies": {
        "ms": "2.0.0"
      }
    },
    "node_modules/send/node_modules/mime": {
      "version": "1.4.1",
      "resolved": "https://registry.npmjs.org/mime/-/mime-1.4.1.tgz",
      "integrity": "sha512-KI1+qOZu5DcW6wayYHSzR/tXKCDC5Om4s1z2QJjDULzLcmf3DvzS7oluY4HCTrc+9FiKmWUgeNLg7W3uIQvxtQ==",
      "dev": true,
      "bin": {
        "mime": "cli.js"
      }
    },
    "node_modules/send/node_modules/ms": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
      "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
      "dev": true
    },
    "node_modules/send/node_modules/statuses": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/statuses/-/statuses-1.4.0.tgz",
      "integrity": "sha512-zhSCtt8v2NDrRlPQpCNtw/heZLtfUDqxBM1udqikb/Hbk52LK4nQSwr10u77iopCW5LsyHpuXS0GnEc48mLeew==",
      "dev": true,
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/serialize-javascript": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/serialize-javascript/-/serialize-javascript-4.0.0.tgz",
      "integrity": "sha512-GaNA54380uFefWghODBWEGisLZFj00nS5ACs6yHa9nLqlLpVLO8ChDGeKRjZnV4Nh4n0Qi7nhYZD/9fCPzEqkw==",
      "dev": true,
      "dependencies": {
        "randombytes": "^2.1.0"
      }
    },
    "node_modules/serve-index": {
      "version": "1.9.1",
      "resolved": "https://registry.npmjs.org/serve-index/-/serve-index-1.9.1.tgz",
      "integrity": "sha1-03aNabHn2C5c4FD/9bRTvqEqkjk=",
      "dev": true,
      "dependencies": {
        "accepts": "~1.3.4",
        "batch": "0.6.1",
        "debug": "2.6.9",
        "escape-html": "~1.0.3",
        "http-errors": "~1.6.2",
        "mime-types": "~2.1.17",
        "parseurl": "~1.3.2"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/serve-index/node_modules/debug": {
      "version": "2.6.9",
      "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
      "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
      "dev": true,
      "dependencies": {
        "ms": "2.0.0"
      }
    },
    "node_modules/serve-index/node_modules/ms": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
      "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
      "dev": true
    },
    "node_modules/serve-static": {
      "version": "1.14.1",
      "resolved": "https://registry.npmjs.org/serve-static/-/serve-static-1.14.1.tgz",
      "integrity": "sha512-JMrvUwE54emCYWlTI+hGrGv5I8dEwmco/00EvkzIIsR7MqrHonbD9pO2MOfFnpFntl7ecpZs+3mW+XbQZu9QCg==",
      "dev": true,
      "dependencies": {
        "encodeurl": "~1.0.2",
        "escape-html": "~1.0.3",
        "parseurl": "~1.3.3",
        "send": "0.17.1"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/serve-static/node_modules/debug": {
      "version": "2.6.9",
      "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
      "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
      "dev": true,
      "dependencies": {
        "ms": "2.0.0"
      }
    },
    "node_modules/serve-static/node_modules/debug/node_modules/ms": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
      "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
      "dev": true
    },
    "node_modules/serve-static/node_modules/http-errors": {
      "version": "1.7.3",
      "resolved": "https://registry.npmjs.org/http-errors/-/http-errors-1.7.3.tgz",
      "integrity": "sha512-ZTTX0MWrsQ2ZAhA1cejAwDLycFsd7I7nVtnkT3Ol0aqodaKW+0CTZDQ1uBv5whptCnc8e8HeRRJxRs0kmm/Qfw==",
      "dev": true,
      "dependencies": {
        "depd": "~1.1.2",
        "inherits": "2.0.4",
        "setprototypeof": "1.1.1",
        "statuses": ">= 1.5.0 < 2",
        "toidentifier": "1.0.0"
      },
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/serve-static/node_modules/mime": {
      "version": "1.6.0",
      "resolved": "https://registry.npmjs.org/mime/-/mime-1.6.0.tgz",
      "integrity": "sha512-x0Vn8spI+wuJ1O6S7gnbaQg8Pxh4NNHb7KSINmEWKiPE4RKOplvijn+NkmYmmRgP68mc70j2EbeTFRsrswaQeg==",
      "dev": true,
      "bin": {
        "mime": "cli.js"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/serve-static/node_modules/ms": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.1.1.tgz",
      "integrity": "sha512-tgp+dl5cGk28utYktBsrFqA7HKgrhgPsg6Z/EfhWI4gl1Hwq8B/GmY/0oXZ6nF8hDVesS/FpnYaD/kOWhYQvyg==",
      "dev": true
    },
    "node_modules/serve-static/node_modules/send": {
      "version": "0.17.1",
      "resolved": "https://registry.npmjs.org/send/-/send-0.17.1.tgz",
      "integrity": "sha512-BsVKsiGcQMFwT8UxypobUKyv7irCNRHk1T0G680vk88yf6LBByGcZJOTJCrTP2xVN6yI+XjPJcNuE3V4fT9sAg==",
      "dev": true,
      "dependencies": {
        "debug": "2.6.9",
        "depd": "~1.1.2",
        "destroy": "~1.0.4",
        "encodeurl": "~1.0.2",
        "escape-html": "~1.0.3",
        "etag": "~1.8.1",
        "fresh": "0.5.2",
        "http-errors": "~1.7.2",
        "mime": "1.6.0",
        "ms": "2.1.1",
        "on-finished": "~2.3.0",
        "range-parser": "~1.2.1",
        "statuses": "~1.5.0"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/serve-static/node_modules/setprototypeof": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/setprototypeof/-/setprototypeof-1.1.1.tgz",
      "integrity": "sha512-JvdAWfbXeIGaZ9cILp38HntZSFSo3mWg6xGcJJsd+d4aRMOqauag1C63dJfDw7OaMYwEbHMOxEZ1lqVRYP2OAw==",
      "dev": true
    },
    "node_modules/set-blocking": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/set-blocking/-/set-blocking-2.0.0.tgz",
      "integrity": "sha1-BF+XgtARrppoA93TgrJDkrPYkPc=",
      "dev": true
    },
    "node_modules/set-value": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/set-value/-/set-value-2.0.1.tgz",
      "integrity": "sha512-JxHc1weCN68wRY0fhCoXpyK55m/XPHafOmK4UWD7m2CI14GMcFypt4w/0+NV5f/ZMby2F6S2wwA7fgynh9gWSw==",
      "dev": true,
      "dependencies": {
        "extend-shallow": "^2.0.1",
        "is-extendable": "^0.1.1",
        "is-plain-object": "^2.0.3",
        "split-string": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/set-value/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/setprototypeof": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/setprototypeof/-/setprototypeof-1.1.0.tgz",
      "integrity": "sha512-BvE/TwpZX4FXExxOxZyRGQQv651MSwmWKZGqvmPcRIjDqWub67kTKuIMx43cZZrS/cBBzwBcNDWoFxt2XEFIpQ==",
      "dev": true
    },
    "node_modules/shebang-command": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/shebang-command/-/shebang-command-2.0.0.tgz",
      "integrity": "sha512-kHxr2zZpYtdmrN1qDjrrX/Z1rR1kG8Dx+gkpK1G4eXmvXswmcE1hTWBWYUzlraYw1/yZp6YuDY77YtvbN0dmDA==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "shebang-regex": "^3.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/shebang-regex": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/shebang-regex/-/shebang-regex-3.0.0.tgz",
      "integrity": "sha512-7++dFhtcx3353uBaq8DDR4NuxBetBzC7ZQOhmTQInHEd6bSrXdiEyzCvG07Z44UYdLShWUyXt5M/yhz8ekcb1A==",
      "dev": true,
      "peer": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/side-channel": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/side-channel/-/side-channel-1.0.4.tgz",
      "integrity": "sha512-q5XPytqFEIKHkGdiMIrY10mvLRvnQh42/+GoBlFW3b2LXLE2xxJpZFdm94we0BaoV3RwJyGqg5wS7epxTv0Zvw==",
      "dev": true,
      "dependencies": {
        "call-bind": "^1.0.0",
        "get-intrinsic": "^1.0.2",
        "object-inspect": "^1.9.0"
      },
      "funding": {
        "url": "https://github.com/sponsors/ljharb"
      }
    },
    "node_modules/signal-exit": {
      "version": "3.0.3",
      "resolved": "https://registry.npmjs.org/signal-exit/-/signal-exit-3.0.3.tgz",
      "integrity": "sha512-VUJ49FC8U1OxwZLxIbTTrDvLnf/6TDgxZcK8wxR8zs13xpx7xbG60ndBlhNrFi2EMuFRoeDoJO7wthSLq42EjA==",
      "dev": true
    },
    "node_modules/slice-ansi": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/slice-ansi/-/slice-ansi-4.0.0.tgz",
      "integrity": "sha512-qMCMfhY040cVHT43K9BFygqYbUPFZKHOg7K73mtTWJRb8pyP3fzf4Ixd5SzdEJQ6MRUg/WBnOLxghZtKKurENQ==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "ansi-styles": "^4.0.0",
        "astral-regex": "^2.0.0",
        "is-fullwidth-code-point": "^3.0.0"
      },
      "engines": {
        "node": ">=10"
      },
      "funding": {
        "url": "https://github.com/chalk/slice-ansi?sponsor=1"
      }
    },
    "node_modules/slice-ansi/node_modules/ansi-styles": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
      "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "color-convert": "^2.0.1"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/chalk/ansi-styles?sponsor=1"
      }
    },
    "node_modules/slice-ansi/node_modules/color-convert": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
      "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "color-name": "~1.1.4"
      },
      "engines": {
        "node": ">=7.0.0"
      }
    },
    "node_modules/slice-ansi/node_modules/color-name": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
      "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA==",
      "dev": true,
      "peer": true
    },
    "node_modules/snapdragon": {
      "version": "0.8.2",
      "resolved": "https://registry.npmjs.org/snapdragon/-/snapdragon-0.8.2.tgz",
      "integrity": "sha512-FtyOnWN/wCHTVXOMwvSv26d+ko5vWlIDD6zoUJ7LW8vh+ZBC8QdljveRP+crNrtBwioEUWy/4dMtbBjA4ioNlg==",
      "dev": true,
      "dependencies": {
        "base": "^0.11.1",
        "debug": "^2.2.0",
        "define-property": "^0.2.5",
        "extend-shallow": "^2.0.1",
        "map-cache": "^0.2.2",
        "source-map": "^0.5.6",
        "source-map-resolve": "^0.5.0",
        "use": "^3.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon-node": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/snapdragon-node/-/snapdragon-node-2.1.1.tgz",
      "integrity": "sha512-O27l4xaMYt/RSQ5TR3vpWCAB5Kb/czIcqUFOM/C4fYcLnbZUc1PkjTAMjof2pBWaSTwOUd6qUHcFGVGj7aIwnw==",
      "dev": true,
      "dependencies": {
        "define-property": "^1.0.0",
        "isobject": "^3.0.0",
        "snapdragon-util": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon-node/node_modules/define-property": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-1.0.0.tgz",
      "integrity": "sha1-dp66rz9KY6rTr56NMEybvnm/sOY=",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon-util": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/snapdragon-util/-/snapdragon-util-3.0.1.tgz",
      "integrity": "sha512-mbKkMdQKsjX4BAL4bRYTj21edOf8cN7XHdYUJEe+Zn99hVEYcMvKPct1IqNe7+AZPirn8BCDOQBHQZknqmKlZQ==",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.2.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon-util/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon/node_modules/debug": {
      "version": "2.6.9",
      "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
      "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
      "dev": true,
      "dependencies": {
        "ms": "2.0.0"
      }
    },
    "node_modules/snapdragon/node_modules/define-property": {
      "version": "0.2.5",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
      "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon/node_modules/is-accessor-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
      "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon/node_modules/is-accessor-descriptor/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon/node_modules/is-data-descriptor": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
      "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon/node_modules/is-data-descriptor/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon/node_modules/is-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
      "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
      "dev": true,
      "dependencies": {
        "is-accessor-descriptor": "^0.1.6",
        "is-data-descriptor": "^0.1.4",
        "kind-of": "^5.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/snapdragon/node_modules/ms": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
      "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
      "dev": true
    },
    "node_modules/source-map": {
      "version": "0.5.7",
      "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.5.7.tgz",
      "integrity": "sha1-igOdLRAh0i0eoUyA2OpGi6LvP8w=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/source-map-js": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/source-map-js/-/source-map-js-1.0.2.tgz",
      "integrity": "sha512-R0XvVJ9WusLiqTCEiGCmICCMplcCkIwwR11mOSD9CR5u+IXYdiseeEuXCVAjS54zqwkLcPNnmU4OeJ6tUrWhDw==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/source-map-resolve": {
      "version": "0.5.3",
      "resolved": "https://registry.npmjs.org/source-map-resolve/-/source-map-resolve-0.5.3.tgz",
      "integrity": "sha512-Htz+RnsXWk5+P2slx5Jh3Q66vhQj1Cllm0zvnaY98+NFx+Dv2CF/f5O/t8x+KaNdrdIAsruNzoh/KpialbqAnw==",
      "dev": true,
      "dependencies": {
        "atob": "^2.1.2",
        "decode-uri-component": "^0.2.0",
        "resolve-url": "^0.2.1",
        "source-map-url": "^0.4.0",
        "urix": "^0.1.0"
      }
    },
    "node_modules/source-map-support": {
      "version": "0.5.19",
      "resolved": "https://registry.npmjs.org/source-map-support/-/source-map-support-0.5.19.tgz",
      "integrity": "sha512-Wonm7zOCIJzBGQdB+thsPar0kYuCIzYvxZwlBa87yi/Mdjv7Tip2cyVbLj5o0cFPN4EVkuTwb3GDDyUx2DGnGw==",
      "dev": true,
      "dependencies": {
        "buffer-from": "^1.0.0",
        "source-map": "^0.6.0"
      }
    },
    "node_modules/source-map-support/node_modules/source-map": {
      "version": "0.6.1",
      "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.6.1.tgz",
      "integrity": "sha512-UjgapumWlbMhkBgzT7Ykc5YXUT46F0iKu8SGXq0bcwP5dz/h0Plj6enJqjz1Zbq2l5WaqYnrVbwWOWMyF3F47g==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/source-map-url": {
      "version": "0.4.1",
      "resolved": "https://registry.npmjs.org/source-map-url/-/source-map-url-0.4.1.tgz",
      "integrity": "sha512-cPiFOTLUKvJFIg4SKVScy4ilPPW6rFgMgfuZJPNoDuMs3nC1HbMUycBoJw77xFIp6z1UJQJOfx6C9GMH80DiTw==",
      "dev": true
    },
    "node_modules/sourcemap-codec": {
      "version": "1.4.8",
      "resolved": "https://registry.npmjs.org/sourcemap-codec/-/sourcemap-codec-1.4.8.tgz",
      "integrity": "sha512-9NykojV5Uih4lgo5So5dtw+f0JgJX30KCNI8gwhz2J9A15wD0Ml6tjHKwf6fTSa6fAdVBdZeNOs9eJ71qCk8vA==",
      "dev": true
    },
    "node_modules/sparkles": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/sparkles/-/sparkles-1.0.1.tgz",
      "integrity": "sha512-dSO0DDYUahUt/0/pD/Is3VIm5TGJjludZ0HVymmhYF6eNA53PVLhnUk0znSYbH8IYBuJdCE+1luR22jNLMaQdw==",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/spdx-correct": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/spdx-correct/-/spdx-correct-3.1.1.tgz",
      "integrity": "sha512-cOYcUWwhCuHCXi49RhFRCyJEK3iPj1Ziz9DpViV3tbZOwXD49QzIN3MpOLJNxh2qwq2lJJZaKMVw9qNi4jTC0w==",
      "dev": true,
      "dependencies": {
        "spdx-expression-parse": "^3.0.0",
        "spdx-license-ids": "^3.0.0"
      }
    },
    "node_modules/spdx-exceptions": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/spdx-exceptions/-/spdx-exceptions-2.3.0.tgz",
      "integrity": "sha512-/tTrYOC7PPI1nUAgx34hUpqXuyJG+DTHJTnIULG4rDygi4xu/tfgmq1e1cIRwRzwZgo4NLySi+ricLkZkw4i5A==",
      "dev": true
    },
    "node_modules/spdx-expression-parse": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/spdx-expression-parse/-/spdx-expression-parse-3.0.1.tgz",
      "integrity": "sha512-cbqHunsQWnJNE6KhVSMsMeH5H/L9EpymbzqTQ3uLwNCLZ1Q481oWaofqH7nO6V07xlXwY6PhQdQ2IedWx/ZK4Q==",
      "dev": true,
      "dependencies": {
        "spdx-exceptions": "^2.1.0",
        "spdx-license-ids": "^3.0.0"
      }
    },
    "node_modules/spdx-license-ids": {
      "version": "3.0.8",
      "resolved": "https://registry.npmjs.org/spdx-license-ids/-/spdx-license-ids-3.0.8.tgz",
      "integrity": "sha512-NDgA96EnaLSvtbM7trJj+t1LUR3pirkDCcz9nOUlPb5DMBGsH7oES6C3hs3j7R9oHEa1EMvReS/BUAIT5Tcr0g==",
      "dev": true
    },
    "node_modules/split-string": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/split-string/-/split-string-3.1.0.tgz",
      "integrity": "sha512-NzNVhJDYpwceVVii8/Hu6DKfD2G+NrQHlS/V/qgv763EYudVwEcMQNxd2lh+0VrUByXN/oJkl5grOhYWvQUYiw==",
      "dev": true,
      "dependencies": {
        "extend-shallow": "^3.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/split-string/node_modules/extend-shallow": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
      "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
      "dev": true,
      "dependencies": {
        "assign-symbols": "^1.0.0",
        "is-extendable": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/split-string/node_modules/is-extendable": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
      "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
      "dev": true,
      "dependencies": {
        "is-plain-object": "^2.0.4"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/split-string/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/sprintf-js": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/sprintf-js/-/sprintf-js-1.0.3.tgz",
      "integrity": "sha1-BOaSb2YolTVPPdAVIDYzuFcpfiw=",
      "dev": true
    },
    "node_modules/stack-trace": {
      "version": "0.0.10",
      "resolved": "https://registry.npmjs.org/stack-trace/-/stack-trace-0.0.10.tgz",
      "integrity": "sha1-VHxws0fo0ytOEI6hoqFZ5f3eGcA=",
      "dev": true,
      "engines": {
        "node": "*"
      }
    },
    "node_modules/static-extend": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/static-extend/-/static-extend-0.1.2.tgz",
      "integrity": "sha1-YICcOcv/VTNyJv1eC1IPNB8ftcY=",
      "dev": true,
      "dependencies": {
        "define-property": "^0.2.5",
        "object-copy": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/static-extend/node_modules/define-property": {
      "version": "0.2.5",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
      "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
      "dev": true,
      "dependencies": {
        "is-descriptor": "^0.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/static-extend/node_modules/is-accessor-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
      "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/static-extend/node_modules/is-accessor-descriptor/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/static-extend/node_modules/is-data-descriptor": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
      "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/static-extend/node_modules/is-data-descriptor/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/static-extend/node_modules/is-descriptor": {
      "version": "0.1.6",
      "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
      "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
      "dev": true,
      "dependencies": {
        "is-accessor-descriptor": "^0.1.6",
        "is-data-descriptor": "^0.1.4",
        "kind-of": "^5.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/statuses": {
      "version": "1.5.0",
      "resolved": "https://registry.npmjs.org/statuses/-/statuses-1.5.0.tgz",
      "integrity": "sha1-Fhx9rBd2Wf2YEfQ3cfqZOBR4Yow=",
      "dev": true,
      "engines": {
        "node": ">= 0.6"
      }
    },
    "node_modules/stream-exhaust": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/stream-exhaust/-/stream-exhaust-1.0.2.tgz",
      "integrity": "sha512-b/qaq/GlBK5xaq1yrK9/zFcyRSTNxmcZwFLGSTG0mXgZl/4Z6GgiyYOXOvY7N3eEvFRAG1bkDRz5EPGSvPYQlw==",
      "dev": true
    },
    "node_modules/stream-shift": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/stream-shift/-/stream-shift-1.0.1.tgz",
      "integrity": "sha512-AiisoFqQ0vbGcZgQPY1cdP2I76glaVA/RauYR4G4thNFgkTqr90yXTo4LYX60Jl+sIlPNHHdGSwo01AvbKUSVQ==",
      "dev": true
    },
    "node_modules/string_decoder": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/string_decoder/-/string_decoder-1.1.1.tgz",
      "integrity": "sha512-n/ShnvDi6FHbbVfviro+WojiFzv+s8MPMHBczVePfUpDJLwoLT0ht1l4YwBCbi8pJAveEEdnkHyPyTP/mzRfwg==",
      "dev": true,
      "dependencies": {
        "safe-buffer": "~5.1.0"
      }
    },
    "node_modules/string-template": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/string-template/-/string-template-0.2.1.tgz",
      "integrity": "sha1-QpMuWYo1LQH8IuwzZ9nYTuxsmt0=",
      "dev": true
    },
    "node_modules/string-width": {
      "version": "4.2.2",
      "resolved": "https://registry.npmjs.org/string-width/-/string-width-4.2.2.tgz",
      "integrity": "sha512-XBJbT3N4JhVumXE0eoLU9DCjcaF92KLNqTmFCnG1pf8duUxFGwtP6AD6nkjw9a3IdiRtL3E2w3JDiE/xi3vOeA==",
      "dev": true,
      "dependencies": {
        "emoji-regex": "^8.0.0",
        "is-fullwidth-code-point": "^3.0.0",
        "strip-ansi": "^6.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/strip-ansi": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-6.0.0.tgz",
      "integrity": "sha512-AuvKTrTfQNYNIctbR1K/YGTR1756GycPsg7b9bdV9Duqur4gv6aKqHXah67Z8ImS7WEz5QVcOtlfW2rZEugt6w==",
      "dev": true,
      "dependencies": {
        "ansi-regex": "^5.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/strip-bom": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/strip-bom/-/strip-bom-2.0.0.tgz",
      "integrity": "sha1-YhmoVhZSBJHzV4i9vxRHqZx+aw4=",
      "dev": true,
      "dependencies": {
        "is-utf8": "^0.2.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/strip-json-comments": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/strip-json-comments/-/strip-json-comments-3.1.1.tgz",
      "integrity": "sha512-6fPc+R4ihwqP6N/aIv2f1gMH8lOVtWQHoqC4yK6oSDVVocumAsfCqjkXnqiYMhmMwS/mEHLp7Vehlt3ql6lEig==",
      "dev": true,
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/sponsors/sindresorhus"
      }
    },
    "node_modules/supports-color": {
      "version": "5.5.0",
      "resolved": "https://registry.npmjs.org/supports-color/-/supports-color-5.5.0.tgz",
      "integrity": "sha512-QjVjwdXIt408MIiAqCX4oUKsgU2EqAGzs2Ppkm4aQYbjm+ZEWEcW4SfFNTr4uMNZma0ey4f5lgLrkB0aX0QMow==",
      "dev": true,
      "dependencies": {
        "has-flag": "^3.0.0"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/sver-compat": {
      "version": "1.5.0",
      "resolved": "https://registry.npmjs.org/sver-compat/-/sver-compat-1.5.0.tgz",
      "integrity": "sha1-PPh9/rTQe0o/FIJ7wYaz/QxkXNg=",
      "dev": true,
      "dependencies": {
        "es6-iterator": "^2.0.1",
        "es6-symbol": "^3.1.1"
      }
    },
    "node_modules/table": {
      "version": "6.7.1",
      "resolved": "https://registry.npmjs.org/table/-/table-6.7.1.tgz",
      "integrity": "sha512-ZGum47Yi6KOOFDE8m223td53ath2enHcYLgOCjGr5ngu8bdIARQk6mN/wRMv4yMRcHnCSnHbCEha4sobQx5yWg==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "ajv": "^8.0.1",
        "lodash.clonedeep": "^4.5.0",
        "lodash.truncate": "^4.4.2",
        "slice-ansi": "^4.0.0",
        "string-width": "^4.2.0",
        "strip-ansi": "^6.0.0"
      },
      "engines": {
        "node": ">=10.0.0"
      }
    },
    "node_modules/table/node_modules/ajv": {
      "version": "8.4.0",
      "resolved": "https://registry.npmjs.org/ajv/-/ajv-8.4.0.tgz",
      "integrity": "sha512-7QD2l6+KBSLwf+7MuYocbWvRPdOu63/trReTLu2KFwkgctnub1auoF+Y1WYcm09CTM7quuscrzqmASaLHC/K4Q==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "fast-deep-equal": "^3.1.1",
        "json-schema-traverse": "^1.0.0",
        "require-from-string": "^2.0.2",
        "uri-js": "^4.2.2"
      },
      "funding": {
        "type": "github",
        "url": "https://github.com/sponsors/epoberezkin"
      }
    },
    "node_modules/table/node_modules/json-schema-traverse": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/json-schema-traverse/-/json-schema-traverse-1.0.0.tgz",
      "integrity": "sha512-NM8/P9n3XjXhIZn1lLhkFaACTOURQXjWhV4BA/RnOv8xvgqtqpAX9IO4mRQxSx1Rlo4tqzeqb0sOlruaOy3dug==",
      "dev": true,
      "peer": true
    },
    "node_modules/terser": {
      "version": "5.7.0",
      "resolved": "https://registry.npmjs.org/terser/-/terser-5.7.0.tgz",
      "integrity": "sha512-HP5/9hp2UaZt5fYkuhNBR8YyRcT8juw8+uFbAme53iN9hblvKnLUTKkmwJG6ocWpIKf8UK4DoeWG4ty0J6S6/g==",
      "dev": true,
      "dependencies": {
        "commander": "^2.20.0",
        "source-map": "~0.7.2",
        "source-map-support": "~0.5.19"
      },
      "bin": {
        "terser": "bin/terser"
      },
      "engines": {
        "node": ">=10"
      }
    },
    "node_modules/terser/node_modules/commander": {
      "version": "2.20.3",
      "resolved": "https://registry.npmjs.org/commander/-/commander-2.20.3.tgz",
      "integrity": "sha512-GpVkmM8vF2vQUkj2LvZmD35JxeJOLCwJ9cUkugyk2nuhbv3+mJvpLYYt+0+USMxE+oj+ey/lJEnhZw75x/OMcQ==",
      "dev": true
    },
    "node_modules/terser/node_modules/source-map": {
      "version": "0.7.3",
      "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.7.3.tgz",
      "integrity": "sha512-CkCj6giN3S+n9qrYiBTX5gystlENnRW5jZeNLHpe6aue+SrHcG5VYwujhW9s4dY31mEGsxBDrHR6oI69fTXsaQ==",
      "dev": true,
      "engines": {
        "node": ">= 8"
      }
    },
    "node_modules/text-table": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/text-table/-/text-table-0.2.0.tgz",
      "integrity": "sha1-f17oI66AUgfACvLfSoTsP8+lcLQ=",
      "dev": true
    },
    "node_modules/through": {
      "version": "2.3.8",
      "resolved": "https://registry.npmjs.org/through/-/through-2.3.8.tgz",
      "integrity": "sha1-DdTJ/6q8NXlgsbckEV1+Doai4fU=",
      "dev": true
    },
    "node_modules/through2": {
      "version": "2.0.5",
      "resolved": "https://registry.npmjs.org/through2/-/through2-2.0.5.tgz",
      "integrity": "sha512-/mrRod8xqpA+IHSLyGCQ2s8SPHiCDEeQJSep1jqLYeEUClOFG2Qsh+4FU6G9VeqpZnGW/Su8LQGc4YKni5rYSQ==",
      "dev": true,
      "dependencies": {
        "readable-stream": "~2.3.6",
        "xtend": "~4.0.1"
      }
    },
    "node_modules/through2-filter": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/through2-filter/-/through2-filter-3.0.0.tgz",
      "integrity": "sha512-jaRjI2WxN3W1V8/FMZ9HKIBXixtiqs3SQSX4/YGIiP3gL6djW48VoZq9tDqeCWs3MT8YY5wb/zli8VW8snY1CA==",
      "dev": true,
      "dependencies": {
        "through2": "~2.0.0",
        "xtend": "~4.0.0"
      }
    },
    "node_modules/time-stamp": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/time-stamp/-/time-stamp-1.1.0.tgz",
      "integrity": "sha1-dkpaEa9QVhkhsTPztE5hhofg9cM=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/tiny-glob": {
      "version": "0.2.9",
      "resolved": "https://registry.npmjs.org/tiny-glob/-/tiny-glob-0.2.9.tgz",
      "integrity": "sha512-g/55ssRPUjShh+xkfx9UPDXqhckHEsHr4Vd9zX55oSdGZc/MD0m3sferOkwWtp98bv+kcVfEHtRJgBVJzelrzg==",
      "dev": true,
      "dependencies": {
        "globalyzer": "0.1.0",
        "globrex": "^0.1.2"
      }
    },
    "node_modules/tiny-lr": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/tiny-lr/-/tiny-lr-1.1.1.tgz",
      "integrity": "sha512-44yhA3tsaRoMOjQQ+5v5mVdqef+kH6Qze9jTpqtVufgYjYt08zyZAwNwwVBj3i1rJMnR52IxOW0LK0vBzgAkuA==",
      "dev": true,
      "dependencies": {
        "body": "^5.1.0",
        "debug": "^3.1.0",
        "faye-websocket": "~0.10.0",
        "livereload-js": "^2.3.0",
        "object-assign": "^4.1.0",
        "qs": "^6.4.0"
      }
    },
    "node_modules/tiny-lr/node_modules/debug": {
      "version": "3.2.7",
      "resolved": "https://registry.npmjs.org/debug/-/debug-3.2.7.tgz",
      "integrity": "sha512-CFjzYYAi4ThfiQvizrFQevTTXHtnCqWfe7x1AhgEscTz6ZbLbfoLRLPugTQyBth6f8ZERVUSyWHFD/7Wu4t1XQ==",
      "dev": true,
      "dependencies": {
        "ms": "^2.1.1"
      }
    },
    "node_modules/tmp": {
      "version": "0.0.33",
      "resolved": "https://registry.npmjs.org/tmp/-/tmp-0.0.33.tgz",
      "integrity": "sha512-jRCJlojKnZ3addtTOjdIqoRuPEKBvNXcGYqzO6zWZX8KfKEpnGY5jfggJQ3EjKuu8D4bJRr0y+cYJFmYbImXGw==",
      "dev": true,
      "dependencies": {
        "os-tmpdir": "~1.0.2"
      },
      "engines": {
        "node": ">=0.6.0"
      }
    },
    "node_modules/to-absolute-glob": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/to-absolute-glob/-/to-absolute-glob-2.0.2.tgz",
      "integrity": "sha1-GGX0PZ50sIItufFFt4z/fQ98hJs=",
      "dev": true,
      "dependencies": {
        "is-absolute": "^1.0.0",
        "is-negated-glob": "^1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/to-fast-properties": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/to-fast-properties/-/to-fast-properties-2.0.0.tgz",
      "integrity": "sha1-3F5pjL0HkmW8c+A3doGk5Og/YW4=",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/to-object-path": {
      "version": "0.3.0",
      "resolved": "https://registry.npmjs.org/to-object-path/-/to-object-path-0.3.0.tgz",
      "integrity": "sha1-KXWIt7Dn4KwI4E5nL4XB9JmeF68=",
      "dev": true,
      "dependencies": {
        "kind-of": "^3.0.2"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/to-object-path/node_modules/kind-of": {
      "version": "3.2.2",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
      "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
      "dev": true,
      "dependencies": {
        "is-buffer": "^1.1.5"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/to-regex": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/to-regex/-/to-regex-3.0.2.tgz",
      "integrity": "sha512-FWtleNAtZ/Ki2qtqej2CXTOayOH9bHDQF+Q48VpWyDXjbYxA4Yz8iDB31zXOBUlOHHKidDbqGVrTUvQMPmBGBw==",
      "dev": true,
      "dependencies": {
        "define-property": "^2.0.2",
        "extend-shallow": "^3.0.2",
        "regex-not": "^1.0.2",
        "safe-regex": "^1.1.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/to-regex-range": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/to-regex-range/-/to-regex-range-2.1.1.tgz",
      "integrity": "sha1-fIDBe53+vlmeJzZ+DU3VWQFB2zg=",
      "dev": true,
      "dependencies": {
        "is-number": "^3.0.0",
        "repeat-string": "^1.6.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/to-regex/node_modules/extend-shallow": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
      "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
      "dev": true,
      "dependencies": {
        "assign-symbols": "^1.0.0",
        "is-extendable": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/to-regex/node_modules/is-extendable": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
      "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
      "dev": true,
      "dependencies": {
        "is-plain-object": "^2.0.4"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/to-regex/node_modules/is-plain-object": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
      "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
      "dev": true,
      "dependencies": {
        "isobject": "^3.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/to-through": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/to-through/-/to-through-2.0.0.tgz",
      "integrity": "sha1-/JKtq6ByZHvAtn1rA2ZKoZUJOvY=",
      "dev": true,
      "dependencies": {
        "through2": "^2.0.3"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/toidentifier": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/toidentifier/-/toidentifier-1.0.0.tgz",
      "integrity": "sha512-yaOH/Pk/VEhBWWTlhI+qXxDFXlejDGcQipMlyxda9nthulaxLZUNcUqFxokp0vcYnvteJln5FNQDRrxj3YcbVw==",
      "dev": true,
      "engines": {
        "node": ">=0.6"
      }
    },
    "node_modules/tslib": {
      "version": "1.14.1",
      "resolved": "https://registry.npmjs.org/tslib/-/tslib-1.14.1.tgz",
      "integrity": "sha512-Xni35NKzjgMrwevysHTCArtLDpPvye8zV/0E4EyYn43P7/7qvQwPh9BGkHewbMulVntbigmcT7rdX3BNo9wRJg==",
      "dev": true
    },
    "node_modules/type": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/type/-/type-1.2.0.tgz",
      "integrity": "sha512-+5nt5AAniqsCnu2cEQQdpzCAh33kVx8n0VoFidKpB1dVVLAN/F+bgVOqOJqOnEnrhp222clB5p3vUlD+1QAnfg==",
      "dev": true
    },
    "node_modules/type-check": {
      "version": "0.4.0",
      "resolved": "https://registry.npmjs.org/type-check/-/type-check-0.4.0.tgz",
      "integrity": "sha512-XleUoc9uwGXqjWwXaUTZAmzMcFZ5858QA2vvx1Ur5xIcixXIP+8LnFDgRplU30us6teqdlskFfu+ae4K79Ooew==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "prelude-ls": "^1.2.1"
      },
      "engines": {
        "node": ">= 0.8.0"
      }
    },
    "node_modules/type-fest": {
      "version": "0.8.1",
      "resolved": "https://registry.npmjs.org/type-fest/-/type-fest-0.8.1.tgz",
      "integrity": "sha512-4dbzIzqvjtgiM5rw1k5rEHtBANKmdudhGyBEajN01fEyhaAIhsoKNy6y7+IN93IfpFtwY9iqi7kD+xwKhQsNJA==",
      "dev": true,
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/typedarray": {
      "version": "0.0.6",
      "resolved": "https://registry.npmjs.org/typedarray/-/typedarray-0.0.6.tgz",
      "integrity": "sha1-hnrHTjhkGHsdPUfZlqeOxciDB3c=",
      "dev": true
    },
    "node_modules/unc-path-regex": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/unc-path-regex/-/unc-path-regex-0.1.2.tgz",
      "integrity": "sha1-5z3T17DXxe2G+6xrCufYxqadUPo=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/undertaker": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/undertaker/-/undertaker-1.3.0.tgz",
      "integrity": "sha512-/RXwi5m/Mu3H6IHQGww3GNt1PNXlbeCuclF2QYR14L/2CHPz3DFZkvB5hZ0N/QUkiXWCACML2jXViIQEQc2MLg==",
      "dev": true,
      "dependencies": {
        "arr-flatten": "^1.0.1",
        "arr-map": "^2.0.0",
        "bach": "^1.0.0",
        "collection-map": "^1.0.0",
        "es6-weak-map": "^2.0.1",
        "fast-levenshtein": "^1.0.0",
        "last-run": "^1.1.0",
        "object.defaults": "^1.0.0",
        "object.reduce": "^1.0.0",
        "undertaker-registry": "^1.0.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/undertaker-registry": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/undertaker-registry/-/undertaker-registry-1.0.1.tgz",
      "integrity": "sha1-XkvaMI5KiirlhPm5pDWaSZglzFA=",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/undertaker/node_modules/fast-levenshtein": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/fast-levenshtein/-/fast-levenshtein-1.1.4.tgz",
      "integrity": "sha1-5qdUzI8V5YmHqpy9J69m/W9OWvk=",
      "dev": true
    },
    "node_modules/unicode-canonical-property-names-ecmascript": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/unicode-canonical-property-names-ecmascript/-/unicode-canonical-property-names-ecmascript-1.0.4.tgz",
      "integrity": "sha512-jDrNnXWHd4oHiTZnx/ZG7gtUTVp+gCcTTKr8L0HjlwphROEW3+Him+IpvC+xcJEFegapiMZyZe02CyuOnRmbnQ==",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/unicode-match-property-ecmascript": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/unicode-match-property-ecmascript/-/unicode-match-property-ecmascript-1.0.4.tgz",
      "integrity": "sha512-L4Qoh15vTfntsn4P1zqnHulG0LdXgjSO035fEpdtp6YxXhMT51Q6vgM5lYdG/5X3MjS+k/Y9Xw4SFCY9IkR0rg==",
      "dev": true,
      "dependencies": {
        "unicode-canonical-property-names-ecmascript": "^1.0.4",
        "unicode-property-aliases-ecmascript": "^1.0.4"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/unicode-match-property-value-ecmascript": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/unicode-match-property-value-ecmascript/-/unicode-match-property-value-ecmascript-1.2.0.tgz",
      "integrity": "sha512-wjuQHGQVofmSJv1uVISKLE5zO2rNGzM/KCYZch/QQvez7C1hUhBIuZ701fYXExuufJFMPhv2SyL8CyoIfMLbIQ==",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/unicode-property-aliases-ecmascript": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/unicode-property-aliases-ecmascript/-/unicode-property-aliases-ecmascript-1.1.0.tgz",
      "integrity": "sha512-PqSoPh/pWetQ2phoj5RLiaqIk4kCNwoV3CI+LfGmWLKI3rE3kl1h59XpX2BjgDrmbxD9ARtQobPGU1SguCYuQg==",
      "dev": true,
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/union-value": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/union-value/-/union-value-1.0.1.tgz",
      "integrity": "sha512-tJfXmxMeWYnczCVs7XAEvIV7ieppALdyepWMkHkwciRpZraG/xwT+s2JN8+pr1+8jCRf80FFzvr+MpQeeoF4Xg==",
      "dev": true,
      "dependencies": {
        "arr-union": "^3.1.0",
        "get-value": "^2.0.6",
        "is-extendable": "^0.1.1",
        "set-value": "^2.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/unique-stream": {
      "version": "2.3.1",
      "resolved": "https://registry.npmjs.org/unique-stream/-/unique-stream-2.3.1.tgz",
      "integrity": "sha512-2nY4TnBE70yoxHkDli7DMazpWiP7xMdCYqU2nBRO0UB+ZpEkGsSija7MvmvnZFUeC+mrgiUfcHSr3LmRFIg4+A==",
      "dev": true,
      "dependencies": {
        "json-stable-stringify-without-jsonify": "^1.0.1",
        "through2-filter": "^3.0.0"
      }
    },
    "node_modules/unpipe": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/unpipe/-/unpipe-1.0.0.tgz",
      "integrity": "sha1-sr9O6FFKrmFltIF4KdIbLvSZBOw=",
      "dev": true,
      "engines": {
        "node": ">= 0.8"
      }
    },
    "node_modules/unset-value": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/unset-value/-/unset-value-1.0.0.tgz",
      "integrity": "sha1-g3aHP30jNRef+x5vw6jtDfyKtVk=",
      "dev": true,
      "dependencies": {
        "has-value": "^0.3.1",
        "isobject": "^3.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/unset-value/node_modules/has-value": {
      "version": "0.3.1",
      "resolved": "https://registry.npmjs.org/has-value/-/has-value-0.3.1.tgz",
      "integrity": "sha1-ex9YutpiyoJ+wKIHgCVlSEWZXh8=",
      "dev": true,
      "dependencies": {
        "get-value": "^2.0.3",
        "has-values": "^0.1.4",
        "isobject": "^2.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/unset-value/node_modules/has-value/node_modules/isobject": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/isobject/-/isobject-2.1.0.tgz",
      "integrity": "sha1-8GVWEJaj8dou9GJy+BXIQNh+DIk=",
      "dev": true,
      "dependencies": {
        "isarray": "1.0.0"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/unset-value/node_modules/has-values": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/has-values/-/has-values-0.1.4.tgz",
      "integrity": "sha1-bWHeldkd/Km5oCCJrThL/49it3E=",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/upath": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/upath/-/upath-1.2.0.tgz",
      "integrity": "sha512-aZwGpamFO61g3OlfT7OQCHqhGnW43ieH9WZeP7QxN/G/jS4jfqUkZxoryvJgVPEcrl5NL/ggHsSmLMHuH64Lhg==",
      "dev": true,
      "engines": {
        "node": ">=4",
        "yarn": "*"
      }
    },
    "node_modules/uri-js": {
      "version": "4.4.1",
      "resolved": "https://registry.npmjs.org/uri-js/-/uri-js-4.4.1.tgz",
      "integrity": "sha512-7rKUyy33Q1yc98pQ1DAmLtwX109F7TIfWlW1Ydo8Wl1ii1SeHieeh0HHfPeL2fMXK6z0s8ecKs9frCuLJvndBg==",
      "dev": true,
      "dependencies": {
        "punycode": "^2.1.0"
      }
    },
    "node_modules/urix": {
      "version": "0.1.0",
      "resolved": "https://registry.npmjs.org/urix/-/urix-0.1.0.tgz",
      "integrity": "sha1-2pN/emLiH+wf0Y1Js1wpNQZ6bHI=",
      "deprecated": "Please see https://github.com/lydell/urix#deprecated",
      "dev": true
    },
    "node_modules/use": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/use/-/use-3.1.1.tgz",
      "integrity": "sha512-cwESVXlO3url9YWlFW/TA9cshCEhtu7IKJ/p5soJ/gGpj7vbvFrAY/eIioQ6Dw23KjZhYgiIo8HOs1nQ2vr/oQ==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/util-deprecate": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/util-deprecate/-/util-deprecate-1.0.2.tgz",
      "integrity": "sha1-RQ1Nyfpw3nMnYvvS1KKJgUGaDM8=",
      "dev": true
    },
    "node_modules/utils-merge": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/utils-merge/-/utils-merge-1.0.1.tgz",
      "integrity": "sha1-n5VxD1CiZ5R7LMwSR0HBAoQn5xM=",
      "dev": true,
      "engines": {
        "node": ">= 0.4.0"
      }
    },
    "node_modules/v8-compile-cache": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/v8-compile-cache/-/v8-compile-cache-2.3.0.tgz",
      "integrity": "sha512-l8lCEmLcLYZh4nbunNZvQCJc5pv7+RCwa8q/LdUx8u7lsWvPDKmpodJAJNwkAhJC//dFY48KuIEmjtd4RViDrA==",
      "dev": true
    },
    "node_modules/v8flags": {
      "version": "3.2.0",
      "resolved": "https://registry.npmjs.org/v8flags/-/v8flags-3.2.0.tgz",
      "integrity": "sha512-mH8etigqMfiGWdeXpaaqGfs6BndypxusHHcv2qSHyZkGEznCd/qAXCWWRzeowtL54147cktFOC4P5y+kl8d8Jg==",
      "dev": true,
      "dependencies": {
        "homedir-polyfill": "^1.0.1"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/validate-npm-package-license": {
      "version": "3.0.4",
      "resolved": "https://registry.npmjs.org/validate-npm-package-license/-/validate-npm-package-license-3.0.4.tgz",
      "integrity": "sha512-DpKm2Ui/xN7/HQKCtpZxoRWBhZ9Z0kqtygG8XCgNQ8ZlDnxuQmWhj566j8fN4Cu3/JmbhsDo7fcAJq4s9h27Ew==",
      "dev": true,
      "dependencies": {
        "spdx-correct": "^3.0.0",
        "spdx-expression-parse": "^3.0.0"
      }
    },
    "node_modules/value-or-function": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/value-or-function/-/value-or-function-3.0.0.tgz",
      "integrity": "sha1-HCQ6ULWVwb5Up1S/7OhWO5/42BM=",
      "dev": true,
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/vinyl": {
      "version": "2.2.1",
      "resolved": "https://registry.npmjs.org/vinyl/-/vinyl-2.2.1.tgz",
      "integrity": "sha512-LII3bXRFBZLlezoG5FfZVcXflZgWP/4dCwKtxd5ky9+LOtM4CS3bIRQsmR1KMnMW07jpE8fqR2lcxPZ+8sJIcw==",
      "dev": true,
      "dependencies": {
        "clone": "^2.1.1",
        "clone-buffer": "^1.0.0",
        "clone-stats": "^1.0.0",
        "cloneable-readable": "^1.0.0",
        "remove-trailing-separator": "^1.0.1",
        "replace-ext": "^1.0.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/vinyl-fs": {
      "version": "3.0.3",
      "resolved": "https://registry.npmjs.org/vinyl-fs/-/vinyl-fs-3.0.3.tgz",
      "integrity": "sha512-vIu34EkyNyJxmP0jscNzWBSygh7VWhqun6RmqVfXePrOwi9lhvRs//dOaGOTRUQr4tx7/zd26Tk5WeSVZitgng==",
      "dev": true,
      "dependencies": {
        "fs-mkdirp-stream": "^1.0.0",
        "glob-stream": "^6.1.0",
        "graceful-fs": "^4.0.0",
        "is-valid-glob": "^1.0.0",
        "lazystream": "^1.0.0",
        "lead": "^1.0.0",
        "object.assign": "^4.0.4",
        "pumpify": "^1.3.5",
        "readable-stream": "^2.3.3",
        "remove-bom-buffer": "^3.0.0",
        "remove-bom-stream": "^1.2.0",
        "resolve-options": "^1.1.0",
        "through2": "^2.0.0",
        "to-through": "^2.0.0",
        "value-or-function": "^3.0.0",
        "vinyl": "^2.0.0",
        "vinyl-sourcemap": "^1.1.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/vinyl-sourcemap": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/vinyl-sourcemap/-/vinyl-sourcemap-1.1.0.tgz",
      "integrity": "sha1-kqgAWTo4cDqM2xHYswCtS+Y7PhY=",
      "dev": true,
      "dependencies": {
        "append-buffer": "^1.0.2",
        "convert-source-map": "^1.5.0",
        "graceful-fs": "^4.1.6",
        "normalize-path": "^2.1.1",
        "now-and-later": "^2.0.0",
        "remove-bom-buffer": "^3.0.0",
        "vinyl": "^2.0.0"
      },
      "engines": {
        "node": ">= 0.10"
      }
    },
    "node_modules/vinyl-sourcemap/node_modules/normalize-path": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/normalize-path/-/normalize-path-2.1.1.tgz",
      "integrity": "sha1-GrKLVW4Zg2Oowab35vogE3/mrtk=",
      "dev": true,
      "dependencies": {
        "remove-trailing-separator": "^1.0.1"
      },
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/vinyl-sourcemaps-apply": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/vinyl-sourcemaps-apply/-/vinyl-sourcemaps-apply-0.2.1.tgz",
      "integrity": "sha1-q2VJ1h0XLCsbh75cUI0jnI74dwU=",
      "dev": true,
      "dependencies": {
        "source-map": "^0.5.1"
      }
    },
    "node_modules/websocket-driver": {
      "version": "0.7.4",
      "resolved": "https://registry.npmjs.org/websocket-driver/-/websocket-driver-0.7.4.tgz",
      "integrity": "sha512-b17KeDIQVjvb0ssuSDF2cYXSg2iztliJ4B9WdsuB6J952qCPKmnVq4DyW5motImXHDC1cBT/1UezrJVsKw5zjg==",
      "dev": true,
      "dependencies": {
        "http-parser-js": ">=0.5.1",
        "safe-buffer": ">=5.1.0",
        "websocket-extensions": ">=0.1.1"
      },
      "engines": {
        "node": ">=0.8.0"
      }
    },
    "node_modules/websocket-extensions": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/websocket-extensions/-/websocket-extensions-0.1.4.tgz",
      "integrity": "sha512-OqedPIGOfsDlo31UNwYbCFMSaO9m9G/0faIHj5/dZFDMFqPTcx6UwqyOy3COEaEOg/9VsGIpdqn62W5KhoKSpg==",
      "dev": true,
      "engines": {
        "node": ">=0.8.0"
      }
    },
    "node_modules/which": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/which/-/which-2.0.2.tgz",
      "integrity": "sha512-BLI3Tl1TW3Pvl70l3yq3Y64i+awpwXqsGBYWkkqMtnbXgrMD+yj7rhW0kuEDxzJaYXGjEW5ogapKNMEKNMjibA==",
      "dev": true,
      "peer": true,
      "dependencies": {
        "isexe": "^2.0.0"
      },
      "bin": {
        "node-which": "bin/node-which"
      },
      "engines": {
        "node": ">= 8"
      }
    },
    "node_modules/which-module": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/which-module/-/which-module-2.0.0.tgz",
      "integrity": "sha1-2e8H3Od7mQK4o6j6SzHD4/fm6Ho=",
      "dev": true
    },
    "node_modules/word-wrap": {
      "version": "1.2.3",
      "resolved": "https://registry.npmjs.org/word-wrap/-/word-wrap-1.2.3.tgz",
      "integrity": "sha512-Hz/mrNwitNRh/HUAtM/VT/5VH+ygD6DV7mYKZAtHOrbs8U7lvPS6xf7EJKMF0uW1KJCl0H701g3ZGus+muE5vQ==",
      "dev": true,
      "engines": {
        "node": ">=0.10.0"
      }
    },
    "node_modules/wrap-ansi": {
      "version": "6.2.0",
      "resolved": "https://registry.npmjs.org/wrap-ansi/-/wrap-ansi-6.2.0.tgz",
      "integrity": "sha512-r6lPcBGxZXlIcymEu7InxDMhdW0KDxpLgoFLcguasxCaJ/SOIZwINatK9KY/tf+ZrlywOKU0UDj3ATXUBfxJXA==",
      "dev": true,
      "dependencies": {
        "ansi-styles": "^4.0.0",
        "string-width": "^4.1.0",
        "strip-ansi": "^6.0.0"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/wrap-ansi/node_modules/ansi-styles": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
      "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
      "dev": true,
      "dependencies": {
        "color-convert": "^2.0.1"
      },
      "engines": {
        "node": ">=8"
      },
      "funding": {
        "url": "https://github.com/chalk/ansi-styles?sponsor=1"
      }
    },
    "node_modules/wrap-ansi/node_modules/color-convert": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
      "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
      "dev": true,
      "dependencies": {
        "color-name": "~1.1.4"
      },
      "engines": {
        "node": ">=7.0.0"
      }
    },
    "node_modules/wrap-ansi/node_modules/color-name": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
      "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA==",
      "dev": true
    },
    "node_modules/wrappy": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/wrappy/-/wrappy-1.0.2.tgz",
      "integrity": "sha1-tSQ9jz7BqjXxNkYFvA0QNuMKtp8=",
      "dev": true
    },
    "node_modules/write": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/write/-/write-1.0.3.tgz",
      "integrity": "sha512-/lg70HAjtkUgWPVZhZcm+T4hkL8Zbtp1nFNOn3lRrxnlv50SRBv7cR7RqR+GMsd3hUXy9hWBo4CHTbFTcOYwig==",
      "dev": true,
      "dependencies": {
        "mkdirp": "^0.5.1"
      },
      "engines": {
        "node": ">=4"
      }
    },
    "node_modules/ws": {
      "version": "6.2.2",
      "resolved": "https://registry.npmjs.org/ws/-/ws-6.2.2.tgz",
      "integrity": "sha512-zmhltoSR8u1cnDsD43TX59mzoMZsLKqUweyYBAIvTngR3shc0W6aOZylZmq/7hqyVxPdi+5Ud2QInblgyE72fw==",
      "dev": true,
      "dependencies": {
        "async-limiter": "~1.0.0"
      }
    },
    "node_modules/xtend": {
      "version": "4.0.2",
      "resolved": "https://registry.npmjs.org/xtend/-/xtend-4.0.2.tgz",
      "integrity": "sha512-LKYU1iAXJXUgAXn9URjiu+MWhyUXHsvfp7mcuYm9dSUKK0/CjtrUwFAxD82/mCWbtLsGjFIad0wIsod4zrTAEQ==",
      "dev": true,
      "engines": {
        "node": ">=0.4"
      }
    },
    "node_modules/y18n": {
      "version": "4.0.3",
      "resolved": "https://registry.npmjs.org/y18n/-/y18n-4.0.3.tgz",
      "integrity": "sha512-JKhqTOwSrqNA1NY5lSztJ1GrBiUodLMmIZuLiDaMRJ+itFd+ABVE8XBjOvIWL+rSqNDC74LCSFmlb/U4UZ4hJQ==",
      "dev": true
    },
    "node_modules/yallist": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/yallist/-/yallist-4.0.0.tgz",
      "integrity": "sha512-3wdGidZyq5PB084XLES5TpOSRA3wjXAlIWMhum2kRcv/41Sn2emQ0dycQW4uZXLejwKvg6EsvbdlVL+FYEct7A==",
      "dev": true,
      "peer": true
    },
    "node_modules/yargs": {
      "version": "15.4.1",
      "resolved": "https://registry.npmjs.org/yargs/-/yargs-15.4.1.tgz",
      "integrity": "sha512-aePbxDmcYW++PaqBsJ+HYUFwCdv4LVvdnhBy78E57PIor8/OVvhMrADFFEDh8DHDFRv/O9i3lPhsENjO7QX0+A==",
      "dev": true,
      "dependencies": {
        "cliui": "^6.0.0",
        "decamelize": "^1.2.0",
        "find-up": "^4.1.0",
        "get-caller-file": "^2.0.1",
        "require-directory": "^2.1.1",
        "require-main-filename": "^2.0.0",
        "set-blocking": "^2.0.0",
        "string-width": "^4.2.0",
        "which-module": "^2.0.0",
        "y18n": "^4.0.0",
        "yargs-parser": "^18.1.2"
      },
      "engines": {
        "node": ">=8"
      }
    },
    "node_modules/yargs-parser": {
      "version": "18.1.3",
      "resolved": "https://registry.npmjs.org/yargs-parser/-/yargs-parser-18.1.3.tgz",
      "integrity": "sha512-o50j0JeToy/4K6OZcaQmW6lyXXKhq7csREXcDwk2omFPJEwUNOVtJKvmDr9EI1fAJZUyZcRF7kxGBWmRXudrCQ==",
      "dev": true,
      "dependencies": {
        "camelcase": "^5.0.0",
        "decamelize": "^1.2.0"
      },
      "engines": {
        "node": ">=6"
      }
    },
    "node_modules/yauzl": {
      "version": "2.10.0",
      "resolved": "https://registry.npmjs.org/yauzl/-/yauzl-2.10.0.tgz",
      "integrity": "sha1-x+sXyT4RLLEIb6bY5R+wZnt5pfk=",
      "dev": true,
      "dependencies": {
        "buffer-crc32": "~0.2.3",
        "fd-slicer": "~1.1.0"
      }
    },
    "node_modules/yazl": {
      "version": "2.5.1",
      "resolved": "https://registry.npmjs.org/yazl/-/yazl-2.5.1.tgz",
      "integrity": "sha512-phENi2PLiHnHb6QBVot+dJnaAZ0xosj7p3fWl+znIjBDlnMI2PsZCJZ306BPTFOaHf5qdDEI8x5qFrSOBN5vrw==",
      "dev": true,
      "dependencies": {
        "buffer-crc32": "~0.2.3"
      }
    }
  },
  "dependencies": {
    "@babel/code-frame": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/code-frame/-/code-frame-7.12.13.tgz",
      "integrity": "sha512-HV1Cm0Q3ZrpCR93tkWOYiuYIgLxZXZFVG2VgK+MBWjUqZTundupbfx2aXarXuw5Ko5aMcjtJgbSs4vUGBS5v6g==",
      "dev": true,
      "requires": {
        "@babel/highlight": "^7.12.13"
      }
    },
    "@babel/compat-data": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/compat-data/-/compat-data-7.14.0.tgz",
      "integrity": "sha512-vu9V3uMM/1o5Hl5OekMUowo3FqXLJSw+s+66nt0fSWVWTtmosdzn45JHOB3cPtZoe6CTBDzvSw0RdOY85Q37+Q==",
      "dev": true
    },
    "@babel/core": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/core/-/core-7.14.3.tgz",
      "integrity": "sha512-jB5AmTKOCSJIZ72sd78ECEhuPiDMKlQdDI/4QRI6lzYATx5SSogS1oQA2AoPecRCknm30gHi2l+QVvNUu3wZAg==",
      "dev": true,
      "requires": {
        "@babel/code-frame": "^7.12.13",
        "@babel/generator": "^7.14.3",
        "@babel/helper-compilation-targets": "^7.13.16",
        "@babel/helper-module-transforms": "^7.14.2",
        "@babel/helpers": "^7.14.0",
        "@babel/parser": "^7.14.3",
        "@babel/template": "^7.12.13",
        "@babel/traverse": "^7.14.2",
        "@babel/types": "^7.14.2",
        "convert-source-map": "^1.7.0",
        "debug": "^4.1.0",
        "gensync": "^1.0.0-beta.2",
        "json5": "^2.1.2",
        "semver": "^6.3.0",
        "source-map": "^0.5.0"
      }
    },
    "@babel/eslint-parser": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/eslint-parser/-/eslint-parser-7.14.3.tgz",
      "integrity": "sha512-IfJXKEVRV/Gisvgmih/+05gkBzzg4Dy0gcxkZ84iFiLK8+O+fI1HLnGJv3UrUMPpsMmmThNa69v+UnF80XP+kA==",
      "dev": true,
      "requires": {
        "eslint-scope": "^5.1.0",
        "eslint-visitor-keys": "^2.1.0",
        "semver": "^6.3.0"
      }
    },
    "@babel/generator": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/generator/-/generator-7.14.3.tgz",
      "integrity": "sha512-bn0S6flG/j0xtQdz3hsjJ624h3W0r3llttBMfyHX3YrZ/KtLYr15bjA0FXkgW7FpvrDuTuElXeVjiKlYRpnOFA==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.14.2",
        "jsesc": "^2.5.1",
        "source-map": "^0.5.0"
      }
    },
    "@babel/helper-annotate-as-pure": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-annotate-as-pure/-/helper-annotate-as-pure-7.12.13.tgz",
      "integrity": "sha512-7YXfX5wQ5aYM/BOlbSccHDbuXXFPxeoUmfWtz8le2yTkTZc+BxsiEnENFoi2SlmA8ewDkG2LgIMIVzzn2h8kfw==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.12.13"
      }
    },
    "@babel/helper-builder-binary-assignment-operator-visitor": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-builder-binary-assignment-operator-visitor/-/helper-builder-binary-assignment-operator-visitor-7.12.13.tgz",
      "integrity": "sha512-CZOv9tGphhDRlVjVkAgm8Nhklm9RzSmWpX2my+t7Ua/KT616pEzXsQCjinzvkRvHWJ9itO4f296efroX23XCMA==",
      "dev": true,
      "requires": {
        "@babel/helper-explode-assignable-expression": "^7.12.13",
        "@babel/types": "^7.12.13"
      }
    },
    "@babel/helper-compilation-targets": {
      "version": "7.13.16",
      "resolved": "https://registry.npmjs.org/@babel/helper-compilation-targets/-/helper-compilation-targets-7.13.16.tgz",
      "integrity": "sha512-3gmkYIrpqsLlieFwjkGgLaSHmhnvlAYzZLlYVjlW+QwI+1zE17kGxuJGmIqDQdYp56XdmGeD+Bswx0UTyG18xA==",
      "dev": true,
      "requires": {
        "@babel/compat-data": "^7.13.15",
        "@babel/helper-validator-option": "^7.12.17",
        "browserslist": "^4.14.5",
        "semver": "^6.3.0"
      }
    },
    "@babel/helper-create-class-features-plugin": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/helper-create-class-features-plugin/-/helper-create-class-features-plugin-7.14.3.tgz",
      "integrity": "sha512-BnEfi5+6J2Lte9LeiL6TxLWdIlEv9Woacc1qXzXBgbikcOzMRM2Oya5XGg/f/ngotv1ej2A/b+3iJH8wbS1+lQ==",
      "dev": true,
      "requires": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "@babel/helper-function-name": "^7.14.2",
        "@babel/helper-member-expression-to-functions": "^7.13.12",
        "@babel/helper-optimise-call-expression": "^7.12.13",
        "@babel/helper-replace-supers": "^7.14.3",
        "@babel/helper-split-export-declaration": "^7.12.13"
      }
    },
    "@babel/helper-create-regexp-features-plugin": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/helper-create-regexp-features-plugin/-/helper-create-regexp-features-plugin-7.14.3.tgz",
      "integrity": "sha512-JIB2+XJrb7v3zceV2XzDhGIB902CmKGSpSl4q2C6agU9SNLG/2V1RtFRGPG1Ajh9STj3+q6zJMOC+N/pp2P9DA==",
      "dev": true,
      "requires": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "regexpu-core": "^4.7.1"
      }
    },
    "@babel/helper-define-polyfill-provider": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-define-polyfill-provider/-/helper-define-polyfill-provider-0.2.0.tgz",
      "integrity": "sha512-JT8tHuFjKBo8NnaUbblz7mIu1nnvUDiHVjXXkulZULyidvo/7P6TY7+YqpV37IfF+KUFxmlK04elKtGKXaiVgw==",
      "dev": true,
      "requires": {
        "@babel/helper-compilation-targets": "^7.13.0",
        "@babel/helper-module-imports": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/traverse": "^7.13.0",
        "debug": "^4.1.1",
        "lodash.debounce": "^4.0.8",
        "resolve": "^1.14.2",
        "semver": "^6.1.2"
      }
    },
    "@babel/helper-explode-assignable-expression": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-explode-assignable-expression/-/helper-explode-assignable-expression-7.13.0.tgz",
      "integrity": "sha512-qS0peLTDP8kOisG1blKbaoBg/o9OSa1qoumMjTK5pM+KDTtpxpsiubnCGP34vK8BXGcb2M9eigwgvoJryrzwWA==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.13.0"
      }
    },
    "@babel/helper-function-name": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/helper-function-name/-/helper-function-name-7.14.2.tgz",
      "integrity": "sha512-NYZlkZRydxw+YT56IlhIcS8PAhb+FEUiOzuhFTfqDyPmzAhRge6ua0dQYT/Uh0t/EDHq05/i+e5M2d4XvjgarQ==",
      "dev": true,
      "requires": {
        "@babel/helper-get-function-arity": "^7.12.13",
        "@babel/template": "^7.12.13",
        "@babel/types": "^7.14.2"
      }
    },
    "@babel/helper-get-function-arity": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-get-function-arity/-/helper-get-function-arity-7.12.13.tgz",
      "integrity": "sha512-DjEVzQNz5LICkzN0REdpD5prGoidvbdYk1BVgRUOINaWJP2t6avB27X1guXK1kXNrX0WMfsrm1A/ZBthYuIMQg==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.12.13"
      }
    },
    "@babel/helper-hoist-variables": {
      "version": "7.13.16",
      "resolved": "https://registry.npmjs.org/@babel/helper-hoist-variables/-/helper-hoist-variables-7.13.16.tgz",
      "integrity": "sha512-1eMtTrXtrwscjcAeO4BVK+vvkxaLJSPFz1w1KLawz6HLNi9bPFGBNwwDyVfiu1Tv/vRRFYfoGaKhmAQPGPn5Wg==",
      "dev": true,
      "requires": {
        "@babel/traverse": "^7.13.15",
        "@babel/types": "^7.13.16"
      }
    },
    "@babel/helper-member-expression-to-functions": {
      "version": "7.13.12",
      "resolved": "https://registry.npmjs.org/@babel/helper-member-expression-to-functions/-/helper-member-expression-to-functions-7.13.12.tgz",
      "integrity": "sha512-48ql1CLL59aKbU94Y88Xgb2VFy7a95ykGRbJJaaVv+LX5U8wFpLfiGXJJGUozsmA1oEh/o5Bp60Voq7ACyA/Sw==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.13.12"
      }
    },
    "@babel/helper-module-imports": {
      "version": "7.13.12",
      "resolved": "https://registry.npmjs.org/@babel/helper-module-imports/-/helper-module-imports-7.13.12.tgz",
      "integrity": "sha512-4cVvR2/1B693IuOvSI20xqqa/+bl7lqAMR59R4iu39R9aOX8/JoYY1sFaNvUMyMBGnHdwvJgUrzNLoUZxXypxA==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.13.12"
      }
    },
    "@babel/helper-module-transforms": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/helper-module-transforms/-/helper-module-transforms-7.14.2.tgz",
      "integrity": "sha512-OznJUda/soKXv0XhpvzGWDnml4Qnwp16GN+D/kZIdLsWoHj05kyu8Rm5kXmMef+rVJZ0+4pSGLkeixdqNUATDA==",
      "dev": true,
      "requires": {
        "@babel/helper-module-imports": "^7.13.12",
        "@babel/helper-replace-supers": "^7.13.12",
        "@babel/helper-simple-access": "^7.13.12",
        "@babel/helper-split-export-declaration": "^7.12.13",
        "@babel/helper-validator-identifier": "^7.14.0",
        "@babel/template": "^7.12.13",
        "@babel/traverse": "^7.14.2",
        "@babel/types": "^7.14.2"
      }
    },
    "@babel/helper-optimise-call-expression": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-optimise-call-expression/-/helper-optimise-call-expression-7.12.13.tgz",
      "integrity": "sha512-BdWQhoVJkp6nVjB7nkFWcn43dkprYauqtk++Py2eaf/GRDFm5BxRqEIZCiHlZUGAVmtwKcsVL1dC68WmzeFmiA==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.12.13"
      }
    },
    "@babel/helper-plugin-utils": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-plugin-utils/-/helper-plugin-utils-7.13.0.tgz",
      "integrity": "sha512-ZPafIPSwzUlAoWT8DKs1W2VyF2gOWthGd5NGFMsBcMMol+ZhK+EQY/e6V96poa6PA/Bh+C9plWN0hXO1uB8AfQ==",
      "dev": true
    },
    "@babel/helper-remap-async-to-generator": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-remap-async-to-generator/-/helper-remap-async-to-generator-7.13.0.tgz",
      "integrity": "sha512-pUQpFBE9JvC9lrQbpX0TmeNIy5s7GnZjna2lhhcHC7DzgBs6fWn722Y5cfwgrtrqc7NAJwMvOa0mKhq6XaE4jg==",
      "dev": true,
      "requires": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "@babel/helper-wrap-function": "^7.13.0",
        "@babel/types": "^7.13.0"
      }
    },
    "@babel/helper-replace-supers": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/helper-replace-supers/-/helper-replace-supers-7.14.3.tgz",
      "integrity": "sha512-Rlh8qEWZSTfdz+tgNV/N4gz1a0TMNwCUcENhMjHTHKp3LseYH5Jha0NSlyTQWMnjbYcwFt+bqAMqSLHVXkQ6UA==",
      "dev": true,
      "requires": {
        "@babel/helper-member-expression-to-functions": "^7.13.12",
        "@babel/helper-optimise-call-expression": "^7.12.13",
        "@babel/traverse": "^7.14.2",
        "@babel/types": "^7.14.2"
      }
    },
    "@babel/helper-simple-access": {
      "version": "7.13.12",
      "resolved": "https://registry.npmjs.org/@babel/helper-simple-access/-/helper-simple-access-7.13.12.tgz",
      "integrity": "sha512-7FEjbrx5SL9cWvXioDbnlYTppcZGuCY6ow3/D5vMggb2Ywgu4dMrpTJX0JdQAIcRRUElOIxF3yEooa9gUb9ZbA==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.13.12"
      }
    },
    "@babel/helper-skip-transparent-expression-wrappers": {
      "version": "7.12.1",
      "resolved": "https://registry.npmjs.org/@babel/helper-skip-transparent-expression-wrappers/-/helper-skip-transparent-expression-wrappers-7.12.1.tgz",
      "integrity": "sha512-Mf5AUuhG1/OCChOJ/HcADmvcHM42WJockombn8ATJG3OnyiSxBK/Mm5x78BQWvmtXZKHgbjdGL2kin/HOLlZGA==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.12.1"
      }
    },
    "@babel/helper-split-export-declaration": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/helper-split-export-declaration/-/helper-split-export-declaration-7.12.13.tgz",
      "integrity": "sha512-tCJDltF83htUtXx5NLcaDqRmknv652ZWCHyoTETf1CXYJdPC7nohZohjUgieXhv0hTJdRf2FjDueFehdNucpzg==",
      "dev": true,
      "requires": {
        "@babel/types": "^7.12.13"
      }
    },
    "@babel/helper-validator-identifier": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-validator-identifier/-/helper-validator-identifier-7.14.0.tgz",
      "integrity": "sha512-V3ts7zMSu5lfiwWDVWzRDGIN+lnCEUdaXgtVHJgLb1rGaA6jMrtB9EmE7L18foXJIE8Un/A/h6NJfGQp/e1J4A==",
      "dev": true
    },
    "@babel/helper-validator-option": {
      "version": "7.12.17",
      "resolved": "https://registry.npmjs.org/@babel/helper-validator-option/-/helper-validator-option-7.12.17.tgz",
      "integrity": "sha512-TopkMDmLzq8ngChwRlyjR6raKD6gMSae4JdYDB8bByKreQgG0RBTuKe9LRxW3wFtUnjxOPRKBDwEH6Mg5KeDfw==",
      "dev": true
    },
    "@babel/helper-wrap-function": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/helper-wrap-function/-/helper-wrap-function-7.13.0.tgz",
      "integrity": "sha512-1UX9F7K3BS42fI6qd2A4BjKzgGjToscyZTdp1DjknHLCIvpgne6918io+aL5LXFcER/8QWiwpoY902pVEqgTXA==",
      "dev": true,
      "requires": {
        "@babel/helper-function-name": "^7.12.13",
        "@babel/template": "^7.12.13",
        "@babel/traverse": "^7.13.0",
        "@babel/types": "^7.13.0"
      }
    },
    "@babel/helpers": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/helpers/-/helpers-7.14.0.tgz",
      "integrity": "sha512-+ufuXprtQ1D1iZTO/K9+EBRn+qPWMJjZSw/S0KlFrxCw4tkrzv9grgpDHkY9MeQTjTY8i2sp7Jep8DfU6tN9Mg==",
      "dev": true,
      "requires": {
        "@babel/template": "^7.12.13",
        "@babel/traverse": "^7.14.0",
        "@babel/types": "^7.14.0"
      }
    },
    "@babel/highlight": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/highlight/-/highlight-7.14.0.tgz",
      "integrity": "sha512-YSCOwxvTYEIMSGaBQb5kDDsCopDdiUGsqpatp3fOlI4+2HQSkTmEVWnVuySdAC5EWCqSWWTv0ib63RjR7dTBdg==",
      "dev": true,
      "requires": {
        "@babel/helper-validator-identifier": "^7.14.0",
        "chalk": "^2.0.0",
        "js-tokens": "^4.0.0"
      }
    },
    "@babel/parser": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/parser/-/parser-7.14.3.tgz",
      "integrity": "sha512-7MpZDIfI7sUC5zWo2+foJ50CSI5lcqDehZ0lVgIhSi4bFEk94fLAKlF3Q0nzSQQ+ca0lm+O6G9ztKVBeu8PMRQ==",
      "dev": true
    },
    "@babel/plugin-bugfix-v8-spread-parameters-in-optional-chaining": {
      "version": "7.13.12",
      "resolved": "https://registry.npmjs.org/@babel/plugin-bugfix-v8-spread-parameters-in-optional-chaining/-/plugin-bugfix-v8-spread-parameters-in-optional-chaining-7.13.12.tgz",
      "integrity": "sha512-d0u3zWKcoZf379fOeJdr1a5WPDny4aOFZ6hlfKivgK0LY7ZxNfoaHL2fWwdGtHyVvra38FC+HVYkO+byfSA8AQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-skip-transparent-expression-wrappers": "^7.12.1",
        "@babel/plugin-proposal-optional-chaining": "^7.13.12"
      }
    },
    "@babel/plugin-proposal-async-generator-functions": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-async-generator-functions/-/plugin-proposal-async-generator-functions-7.14.2.tgz",
      "integrity": "sha512-b1AM4F6fwck4N8ItZ/AtC4FP/cqZqmKRQ4FaTDutwSYyjuhtvsGEMLK4N/ztV/ImP40BjIDyMgBQAeAMsQYVFQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-remap-async-to-generator": "^7.13.0",
        "@babel/plugin-syntax-async-generators": "^7.8.4"
      }
    },
    "@babel/plugin-proposal-class-properties": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-class-properties/-/plugin-proposal-class-properties-7.13.0.tgz",
      "integrity": "sha512-KnTDjFNC1g+45ka0myZNvSBFLhNCLN+GeGYLDEA8Oq7MZ6yMgfLoIRh86GRT0FjtJhZw8JyUskP9uvj5pHM9Zg==",
      "dev": true,
      "requires": {
        "@babel/helper-create-class-features-plugin": "^7.13.0",
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-proposal-class-static-block": {
      "version": "7.14.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-class-static-block/-/plugin-proposal-class-static-block-7.14.3.tgz",
      "integrity": "sha512-HEjzp5q+lWSjAgJtSluFDrGGosmwTgKwCXdDQZvhKsRlwv3YdkUEqxNrrjesJd+B9E9zvr1PVPVBvhYZ9msjvQ==",
      "dev": true,
      "requires": {
        "@babel/helper-create-class-features-plugin": "^7.14.3",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-class-static-block": "^7.12.13"
      }
    },
    "@babel/plugin-proposal-dynamic-import": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-dynamic-import/-/plugin-proposal-dynamic-import-7.14.2.tgz",
      "integrity": "sha512-oxVQZIWFh91vuNEMKltqNsKLFWkOIyJc95k2Gv9lWVyDfPUQGSSlbDEgWuJUU1afGE9WwlzpucMZ3yDRHIItkA==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-dynamic-import": "^7.8.3"
      }
    },
    "@babel/plugin-proposal-export-namespace-from": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-export-namespace-from/-/plugin-proposal-export-namespace-from-7.14.2.tgz",
      "integrity": "sha512-sRxW3z3Zp3pFfLAgVEvzTFutTXax837oOatUIvSG9o5gRj9mKwm3br1Se5f4QalTQs9x4AzlA/HrCWbQIHASUQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-export-namespace-from": "^7.8.3"
      }
    },
    "@babel/plugin-proposal-json-strings": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-json-strings/-/plugin-proposal-json-strings-7.14.2.tgz",
      "integrity": "sha512-w2DtsfXBBJddJacXMBhElGEYqCZQqN99Se1qeYn8DVLB33owlrlLftIbMzn5nz1OITfDVknXF433tBrLEAOEjA==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-json-strings": "^7.8.3"
      }
    },
    "@babel/plugin-proposal-logical-assignment-operators": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-logical-assignment-operators/-/plugin-proposal-logical-assignment-operators-7.14.2.tgz",
      "integrity": "sha512-1JAZtUrqYyGsS7IDmFeaem+/LJqujfLZ2weLR9ugB0ufUPjzf8cguyVT1g5im7f7RXxuLq1xUxEzvm68uYRtGg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-logical-assignment-operators": "^7.10.4"
      }
    },
    "@babel/plugin-proposal-nullish-coalescing-operator": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-nullish-coalescing-operator/-/plugin-proposal-nullish-coalescing-operator-7.14.2.tgz",
      "integrity": "sha512-ebR0zU9OvI2N4qiAC38KIAK75KItpIPTpAtd2r4OZmMFeKbKJpUFLYP2EuDut82+BmYi8sz42B+TfTptJ9iG5Q==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-nullish-coalescing-operator": "^7.8.3"
      }
    },
    "@babel/plugin-proposal-numeric-separator": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-numeric-separator/-/plugin-proposal-numeric-separator-7.14.2.tgz",
      "integrity": "sha512-DcTQY9syxu9BpU3Uo94fjCB3LN9/hgPS8oUL7KrSW3bA2ePrKZZPJcc5y0hoJAM9dft3pGfErtEUvxXQcfLxUg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-numeric-separator": "^7.10.4"
      }
    },
    "@babel/plugin-proposal-object-rest-spread": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-object-rest-spread/-/plugin-proposal-object-rest-spread-7.14.2.tgz",
      "integrity": "sha512-hBIQFxwZi8GIp934+nj5uV31mqclC1aYDhctDu5khTi9PCCUOczyy0b34W0oE9U/eJXiqQaKyVsmjeagOaSlbw==",
      "dev": true,
      "requires": {
        "@babel/compat-data": "^7.14.0",
        "@babel/helper-compilation-targets": "^7.13.16",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-object-rest-spread": "^7.8.3",
        "@babel/plugin-transform-parameters": "^7.14.2"
      }
    },
    "@babel/plugin-proposal-optional-catch-binding": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-optional-catch-binding/-/plugin-proposal-optional-catch-binding-7.14.2.tgz",
      "integrity": "sha512-XtkJsmJtBaUbOxZsNk0Fvrv8eiqgneug0A6aqLFZ4TSkar2L5dSXWcnUKHgmjJt49pyB/6ZHvkr3dPgl9MOWRQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-optional-catch-binding": "^7.8.3"
      }
    },
    "@babel/plugin-proposal-optional-chaining": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-optional-chaining/-/plugin-proposal-optional-chaining-7.14.2.tgz",
      "integrity": "sha512-qQByMRPwMZJainfig10BoaDldx/+VDtNcrA7qdNaEOAj6VXud+gfrkA8j4CRAU5HjnWREXqIpSpH30qZX1xivA==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-skip-transparent-expression-wrappers": "^7.12.1",
        "@babel/plugin-syntax-optional-chaining": "^7.8.3"
      }
    },
    "@babel/plugin-proposal-private-methods": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-private-methods/-/plugin-proposal-private-methods-7.13.0.tgz",
      "integrity": "sha512-MXyyKQd9inhx1kDYPkFRVOBXQ20ES8Pto3T7UZ92xj2mY0EVD8oAVzeyYuVfy/mxAdTSIayOvg+aVzcHV2bn6Q==",
      "dev": true,
      "requires": {
        "@babel/helper-create-class-features-plugin": "^7.13.0",
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-proposal-private-property-in-object": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-private-property-in-object/-/plugin-proposal-private-property-in-object-7.14.0.tgz",
      "integrity": "sha512-59ANdmEwwRUkLjB7CRtwJxxwtjESw+X2IePItA+RGQh+oy5RmpCh/EvVVvh5XQc3yxsm5gtv0+i9oBZhaDNVTg==",
      "dev": true,
      "requires": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "@babel/helper-create-class-features-plugin": "^7.14.0",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/plugin-syntax-private-property-in-object": "^7.14.0"
      }
    },
    "@babel/plugin-proposal-unicode-property-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-proposal-unicode-property-regex/-/plugin-proposal-unicode-property-regex-7.12.13.tgz",
      "integrity": "sha512-XyJmZidNfofEkqFV5VC/bLabGmO5QzenPO/YOfGuEbgU+2sSwMmio3YLb4WtBgcmmdwZHyVyv8on77IUjQ5Gvg==",
      "dev": true,
      "requires": {
        "@babel/helper-create-regexp-features-plugin": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-syntax-async-generators": {
      "version": "7.8.4",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-async-generators/-/plugin-syntax-async-generators-7.8.4.tgz",
      "integrity": "sha512-tycmZxkGfZaxhMRbXlPXuVFpdWlXpir2W4AMhSJgRKzk/eDlIXOhb2LHWoLpDF7TEHylV5zNhykX6KAgHJmTNw==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.8.0"
      }
    },
    "@babel/plugin-syntax-class-properties": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-class-properties/-/plugin-syntax-class-properties-7.12.13.tgz",
      "integrity": "sha512-fm4idjKla0YahUNgFNLCB0qySdsoPiZP3iQE3rky0mBUtMZ23yDJ9SJdg6dXTSDnulOVqiF3Hgr9nbXvXTQZYA==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-syntax-class-static-block": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-class-static-block/-/plugin-syntax-class-static-block-7.12.13.tgz",
      "integrity": "sha512-ZmKQ0ZXR0nYpHZIIuj9zE7oIqCx2hw9TKi+lIo73NNrMPAZGHfS92/VRV0ZmPj6H2ffBgyFHXvJ5NYsNeEaP2A==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-syntax-dynamic-import": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-dynamic-import/-/plugin-syntax-dynamic-import-7.8.3.tgz",
      "integrity": "sha512-5gdGbFon+PszYzqs83S3E5mpi7/y/8M9eC90MRTZfduQOYW76ig6SOSPNe41IG5LoP3FGBn2N0RjVDSQiS94kQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.8.0"
      }
    },
    "@babel/plugin-syntax-export-namespace-from": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-export-namespace-from/-/plugin-syntax-export-namespace-from-7.8.3.tgz",
      "integrity": "sha512-MXf5laXo6c1IbEbegDmzGPwGNTsHZmEy6QGznu5Sh2UCWvueywb2ee+CCE4zQiZstxU9BMoQO9i6zUFSY0Kj0Q==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.8.3"
      }
    },
    "@babel/plugin-syntax-json-strings": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-json-strings/-/plugin-syntax-json-strings-7.8.3.tgz",
      "integrity": "sha512-lY6kdGpWHvjoe2vk4WrAapEuBR69EMxZl+RoGRhrFGNYVK8mOPAW8VfbT/ZgrFbXlDNiiaxQnAtgVCZ6jv30EA==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.8.0"
      }
    },
    "@babel/plugin-syntax-logical-assignment-operators": {
      "version": "7.10.4",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-logical-assignment-operators/-/plugin-syntax-logical-assignment-operators-7.10.4.tgz",
      "integrity": "sha512-d8waShlpFDinQ5MtvGU9xDAOzKH47+FFoney2baFIoMr952hKOLp1HR7VszoZvOsV/4+RRszNY7D17ba0te0ig==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.10.4"
      }
    },
    "@babel/plugin-syntax-nullish-coalescing-operator": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-nullish-coalescing-operator/-/plugin-syntax-nullish-coalescing-operator-7.8.3.tgz",
      "integrity": "sha512-aSff4zPII1u2QD7y+F8oDsz19ew4IGEJg9SVW+bqwpwtfFleiQDMdzA/R+UlWDzfnHFCxxleFT0PMIrR36XLNQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.8.0"
      }
    },
    "@babel/plugin-syntax-numeric-separator": {
      "version": "7.10.4",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-numeric-separator/-/plugin-syntax-numeric-separator-7.10.4.tgz",
      "integrity": "sha512-9H6YdfkcK/uOnY/K7/aA2xpzaAgkQn37yzWUMRK7OaPOqOpGS1+n0H5hxT9AUw9EsSjPW8SVyMJwYRtWs3X3ug==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.10.4"
      }
    },
    "@babel/plugin-syntax-object-rest-spread": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-object-rest-spread/-/plugin-syntax-object-rest-spread-7.8.3.tgz",
      "integrity": "sha512-XoqMijGZb9y3y2XskN+P1wUGiVwWZ5JmoDRwx5+3GmEplNyVM2s2Dg8ILFQm8rWM48orGy5YpI5Bl8U1y7ydlA==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.8.0"
      }
    },
    "@babel/plugin-syntax-optional-catch-binding": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-optional-catch-binding/-/plugin-syntax-optional-catch-binding-7.8.3.tgz",
      "integrity": "sha512-6VPD0Pc1lpTqw0aKoeRTMiB+kWhAoT24PA+ksWSBrFtl5SIRVpZlwN3NNPQjehA2E/91FV3RjLWoVTglWcSV3Q==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.8.0"
      }
    },
    "@babel/plugin-syntax-optional-chaining": {
      "version": "7.8.3",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-optional-chaining/-/plugin-syntax-optional-chaining-7.8.3.tgz",
      "integrity": "sha512-KoK9ErH1MBlCPxV0VANkXW2/dw4vlbGDrFgz8bmUsBGYkFRcbRwMh6cIJubdPrkxRwuGdtCk0v/wPTKbQgBjkg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.8.0"
      }
    },
    "@babel/plugin-syntax-private-property-in-object": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-private-property-in-object/-/plugin-syntax-private-property-in-object-7.14.0.tgz",
      "integrity": "sha512-bda3xF8wGl5/5btF794utNOL0Jw+9jE5C1sLZcoK7c4uonE/y3iQiyG+KbkF3WBV/paX58VCpjhxLPkdj5Fe4w==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-syntax-top-level-await": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-syntax-top-level-await/-/plugin-syntax-top-level-await-7.12.13.tgz",
      "integrity": "sha512-A81F9pDwyS7yM//KwbCSDqy3Uj4NMIurtplxphWxoYtNPov7cJsDkAFNNyVlIZ3jwGycVsurZ+LtOA8gZ376iQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-arrow-functions": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-arrow-functions/-/plugin-transform-arrow-functions-7.13.0.tgz",
      "integrity": "sha512-96lgJagobeVmazXFaDrbmCLQxBysKu7U6Do3mLsx27gf5Dk85ezysrs2BZUpXD703U/Su1xTBDxxar2oa4jAGg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-transform-async-to-generator": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-async-to-generator/-/plugin-transform-async-to-generator-7.13.0.tgz",
      "integrity": "sha512-3j6E004Dx0K3eGmhxVJxwwI89CTJrce7lg3UrtFuDAVQ/2+SJ/h/aSFOeE6/n0WB1GsOffsJp6MnPQNQ8nmwhg==",
      "dev": true,
      "requires": {
        "@babel/helper-module-imports": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-remap-async-to-generator": "^7.13.0"
      }
    },
    "@babel/plugin-transform-block-scoped-functions": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-block-scoped-functions/-/plugin-transform-block-scoped-functions-7.12.13.tgz",
      "integrity": "sha512-zNyFqbc3kI/fVpqwfqkg6RvBgFpC4J18aKKMmv7KdQ/1GgREapSJAykLMVNwfRGO3BtHj3YQZl8kxCXPcVMVeg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-block-scoping": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-block-scoping/-/plugin-transform-block-scoping-7.14.2.tgz",
      "integrity": "sha512-neZZcP19NugZZqNwMTH+KoBjx5WyvESPSIOQb4JHpfd+zPfqcH65RMu5xJju5+6q/Y2VzYrleQTr+b6METyyxg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-transform-classes": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-classes/-/plugin-transform-classes-7.14.2.tgz",
      "integrity": "sha512-7oafAVcucHquA/VZCsXv/gmuiHeYd64UJyyTYU+MPfNu0KeNlxw06IeENBO8bJjXVbolu+j1MM5aKQtH1OMCNg==",
      "dev": true,
      "requires": {
        "@babel/helper-annotate-as-pure": "^7.12.13",
        "@babel/helper-function-name": "^7.14.2",
        "@babel/helper-optimise-call-expression": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-replace-supers": "^7.13.12",
        "@babel/helper-split-export-declaration": "^7.12.13",
        "globals": "^11.1.0"
      }
    },
    "@babel/plugin-transform-computed-properties": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-computed-properties/-/plugin-transform-computed-properties-7.13.0.tgz",
      "integrity": "sha512-RRqTYTeZkZAz8WbieLTvKUEUxZlUTdmL5KGMyZj7FnMfLNKV4+r5549aORG/mgojRmFlQMJDUupwAMiF2Q7OUg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-transform-destructuring": {
      "version": "7.13.17",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-destructuring/-/plugin-transform-destructuring-7.13.17.tgz",
      "integrity": "sha512-UAUqiLv+uRLO+xuBKKMEpC+t7YRNVRqBsWWq1yKXbBZBje/t3IXCiSinZhjn/DC3qzBfICeYd2EFGEbHsh5RLA==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-transform-dotall-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-dotall-regex/-/plugin-transform-dotall-regex-7.12.13.tgz",
      "integrity": "sha512-foDrozE65ZFdUC2OfgeOCrEPTxdB3yjqxpXh8CH+ipd9CHd4s/iq81kcUpyH8ACGNEPdFqbtzfgzbT/ZGlbDeQ==",
      "dev": true,
      "requires": {
        "@babel/helper-create-regexp-features-plugin": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-duplicate-keys": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-duplicate-keys/-/plugin-transform-duplicate-keys-7.12.13.tgz",
      "integrity": "sha512-NfADJiiHdhLBW3pulJlJI2NB0t4cci4WTZ8FtdIuNc2+8pslXdPtRRAEWqUY+m9kNOk2eRYbTAOipAxlrOcwwQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-exponentiation-operator": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-exponentiation-operator/-/plugin-transform-exponentiation-operator-7.12.13.tgz",
      "integrity": "sha512-fbUelkM1apvqez/yYx1/oICVnGo2KM5s63mhGylrmXUxK/IAXSIf87QIxVfZldWf4QsOafY6vV3bX8aMHSvNrA==",
      "dev": true,
      "requires": {
        "@babel/helper-builder-binary-assignment-operator-visitor": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-for-of": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-for-of/-/plugin-transform-for-of-7.13.0.tgz",
      "integrity": "sha512-IHKT00mwUVYE0zzbkDgNRP6SRzvfGCYsOxIRz8KsiaaHCcT9BWIkO+H9QRJseHBLOGBZkHUdHiqj6r0POsdytg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-transform-function-name": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-function-name/-/plugin-transform-function-name-7.12.13.tgz",
      "integrity": "sha512-6K7gZycG0cmIwwF7uMK/ZqeCikCGVBdyP2J5SKNCXO5EOHcqi+z7Jwf8AmyDNcBgxET8DrEtCt/mPKPyAzXyqQ==",
      "dev": true,
      "requires": {
        "@babel/helper-function-name": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-literals": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-literals/-/plugin-transform-literals-7.12.13.tgz",
      "integrity": "sha512-FW+WPjSR7hiUxMcKqyNjP05tQ2kmBCdpEpZHY1ARm96tGQCCBvXKnpjILtDplUnJ/eHZ0lALLM+d2lMFSpYJrQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-member-expression-literals": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-member-expression-literals/-/plugin-transform-member-expression-literals-7.12.13.tgz",
      "integrity": "sha512-kxLkOsg8yir4YeEPHLuO2tXP9R/gTjpuTOjshqSpELUN3ZAg2jfDnKUvzzJxObun38sw3wm4Uu69sX/zA7iRvg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-modules-amd": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-modules-amd/-/plugin-transform-modules-amd-7.14.2.tgz",
      "integrity": "sha512-hPC6XBswt8P3G2D1tSV2HzdKvkqOpmbyoy+g73JG0qlF/qx2y3KaMmXb1fLrpmWGLZYA0ojCvaHdzFWjlmV+Pw==",
      "dev": true,
      "requires": {
        "@babel/helper-module-transforms": "^7.14.2",
        "@babel/helper-plugin-utils": "^7.13.0",
        "babel-plugin-dynamic-import-node": "^2.3.3"
      }
    },
    "@babel/plugin-transform-modules-commonjs": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-modules-commonjs/-/plugin-transform-modules-commonjs-7.14.0.tgz",
      "integrity": "sha512-EX4QePlsTaRZQmw9BsoPeyh5OCtRGIhwfLquhxGp5e32w+dyL8htOcDwamlitmNFK6xBZYlygjdye9dbd9rUlQ==",
      "dev": true,
      "requires": {
        "@babel/helper-module-transforms": "^7.14.0",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-simple-access": "^7.13.12",
        "babel-plugin-dynamic-import-node": "^2.3.3"
      }
    },
    "@babel/plugin-transform-modules-systemjs": {
      "version": "7.13.8",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-modules-systemjs/-/plugin-transform-modules-systemjs-7.13.8.tgz",
      "integrity": "sha512-hwqctPYjhM6cWvVIlOIe27jCIBgHCsdH2xCJVAYQm7V5yTMoilbVMi9f6wKg0rpQAOn6ZG4AOyvCqFF/hUh6+A==",
      "dev": true,
      "requires": {
        "@babel/helper-hoist-variables": "^7.13.0",
        "@babel/helper-module-transforms": "^7.13.0",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-validator-identifier": "^7.12.11",
        "babel-plugin-dynamic-import-node": "^2.3.3"
      }
    },
    "@babel/plugin-transform-modules-umd": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-modules-umd/-/plugin-transform-modules-umd-7.14.0.tgz",
      "integrity": "sha512-nPZdnWtXXeY7I87UZr9VlsWme3Y0cfFFE41Wbxz4bbaexAjNMInXPFUpRRUJ8NoMm0Cw+zxbqjdPmLhcjfazMw==",
      "dev": true,
      "requires": {
        "@babel/helper-module-transforms": "^7.14.0",
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-transform-named-capturing-groups-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-named-capturing-groups-regex/-/plugin-transform-named-capturing-groups-regex-7.12.13.tgz",
      "integrity": "sha512-Xsm8P2hr5hAxyYblrfACXpQKdQbx4m2df9/ZZSQ8MAhsadw06+jW7s9zsSw6he+mJZXRlVMyEnVktJo4zjk1WA==",
      "dev": true,
      "requires": {
        "@babel/helper-create-regexp-features-plugin": "^7.12.13"
      }
    },
    "@babel/plugin-transform-new-target": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-new-target/-/plugin-transform-new-target-7.12.13.tgz",
      "integrity": "sha512-/KY2hbLxrG5GTQ9zzZSc3xWiOy379pIETEhbtzwZcw9rvuaVV4Fqy7BYGYOWZnaoXIQYbbJ0ziXLa/sKcGCYEQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-object-super": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-object-super/-/plugin-transform-object-super-7.12.13.tgz",
      "integrity": "sha512-JzYIcj3XtYspZDV8j9ulnoMPZZnF/Cj0LUxPOjR89BdBVx+zYJI9MdMIlUZjbXDX+6YVeS6I3e8op+qQ3BYBoQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13",
        "@babel/helper-replace-supers": "^7.12.13"
      }
    },
    "@babel/plugin-transform-parameters": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-parameters/-/plugin-transform-parameters-7.14.2.tgz",
      "integrity": "sha512-NxoVmA3APNCC1JdMXkdYXuQS+EMdqy0vIwyDHeKHiJKRxmp1qGSdb0JLEIoPRhkx6H/8Qi3RJ3uqOCYw8giy9A==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-transform-property-literals": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-property-literals/-/plugin-transform-property-literals-7.12.13.tgz",
      "integrity": "sha512-nqVigwVan+lR+g8Fj8Exl0UQX2kymtjcWfMOYM1vTYEKujeyv2SkMgazf2qNcK7l4SDiKyTA/nHCPqL4e2zo1A==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-regenerator": {
      "version": "7.13.15",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-regenerator/-/plugin-transform-regenerator-7.13.15.tgz",
      "integrity": "sha512-Bk9cOLSz8DiurcMETZ8E2YtIVJbFCPGW28DJWUakmyVWtQSm6Wsf0p4B4BfEr/eL2Nkhe/CICiUiMOCi1TPhuQ==",
      "dev": true,
      "requires": {
        "regenerator-transform": "^0.14.2"
      }
    },
    "@babel/plugin-transform-reserved-words": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-reserved-words/-/plugin-transform-reserved-words-7.12.13.tgz",
      "integrity": "sha512-xhUPzDXxZN1QfiOy/I5tyye+TRz6lA7z6xaT4CLOjPRMVg1ldRf0LHw0TDBpYL4vG78556WuHdyO9oi5UmzZBg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-shorthand-properties": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-shorthand-properties/-/plugin-transform-shorthand-properties-7.12.13.tgz",
      "integrity": "sha512-xpL49pqPnLtf0tVluuqvzWIgLEhuPpZzvs2yabUHSKRNlN7ScYU7aMlmavOeyXJZKgZKQRBlh8rHbKiJDraTSw==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-spread": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-spread/-/plugin-transform-spread-7.13.0.tgz",
      "integrity": "sha512-V6vkiXijjzYeFmQTr3dBxPtZYLPcUfY34DebOU27jIl2M/Y8Egm52Hw82CSjjPqd54GTlJs5x+CR7HeNr24ckg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-skip-transparent-expression-wrappers": "^7.12.1"
      }
    },
    "@babel/plugin-transform-sticky-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-sticky-regex/-/plugin-transform-sticky-regex-7.12.13.tgz",
      "integrity": "sha512-Jc3JSaaWT8+fr7GRvQP02fKDsYk4K/lYwWq38r/UGfaxo89ajud321NH28KRQ7xy1Ybc0VUE5Pz8psjNNDUglg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-template-literals": {
      "version": "7.13.0",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-template-literals/-/plugin-transform-template-literals-7.13.0.tgz",
      "integrity": "sha512-d67umW6nlfmr1iehCcBv69eSUSySk1EsIS8aTDX4Xo9qajAh6mYtcl4kJrBkGXuxZPEgVr7RVfAvNW6YQkd4Mw==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.13.0"
      }
    },
    "@babel/plugin-transform-typeof-symbol": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-typeof-symbol/-/plugin-transform-typeof-symbol-7.12.13.tgz",
      "integrity": "sha512-eKv/LmUJpMnu4npgfvs3LiHhJua5fo/CysENxa45YCQXZwKnGCQKAg87bvoqSW1fFT+HA32l03Qxsm8ouTY3ZQ==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-unicode-escapes": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-unicode-escapes/-/plugin-transform-unicode-escapes-7.12.13.tgz",
      "integrity": "sha512-0bHEkdwJ/sN/ikBHfSmOXPypN/beiGqjo+o4/5K+vxEFNPRPdImhviPakMKG4x96l85emoa0Z6cDflsdBusZbw==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/plugin-transform-unicode-regex": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/plugin-transform-unicode-regex/-/plugin-transform-unicode-regex-7.12.13.tgz",
      "integrity": "sha512-mDRzSNY7/zopwisPZ5kM9XKCfhchqIYwAKRERtEnhYscZB79VRekuRSoYbN0+KVe3y8+q1h6A4svXtP7N+UoCA==",
      "dev": true,
      "requires": {
        "@babel/helper-create-regexp-features-plugin": "^7.12.13",
        "@babel/helper-plugin-utils": "^7.12.13"
      }
    },
    "@babel/preset-env": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/preset-env/-/preset-env-7.14.2.tgz",
      "integrity": "sha512-7dD7lVT8GMrE73v4lvDEb85cgcQhdES91BSD7jS/xjC6QY8PnRhux35ac+GCpbiRhp8crexBvZZqnaL6VrY8TQ==",
      "dev": true,
      "requires": {
        "@babel/compat-data": "^7.14.0",
        "@babel/helper-compilation-targets": "^7.13.16",
        "@babel/helper-plugin-utils": "^7.13.0",
        "@babel/helper-validator-option": "^7.12.17",
        "@babel/plugin-bugfix-v8-spread-parameters-in-optional-chaining": "^7.13.12",
        "@babel/plugin-proposal-async-generator-functions": "^7.14.2",
        "@babel/plugin-proposal-class-properties": "^7.13.0",
        "@babel/plugin-proposal-class-static-block": "^7.13.11",
        "@babel/plugin-proposal-dynamic-import": "^7.14.2",
        "@babel/plugin-proposal-export-namespace-from": "^7.14.2",
        "@babel/plugin-proposal-json-strings": "^7.14.2",
        "@babel/plugin-proposal-logical-assignment-operators": "^7.14.2",
        "@babel/plugin-proposal-nullish-coalescing-operator": "^7.14.2",
        "@babel/plugin-proposal-numeric-separator": "^7.14.2",
        "@babel/plugin-proposal-object-rest-spread": "^7.14.2",
        "@babel/plugin-proposal-optional-catch-binding": "^7.14.2",
        "@babel/plugin-proposal-optional-chaining": "^7.14.2",
        "@babel/plugin-proposal-private-methods": "^7.13.0",
        "@babel/plugin-proposal-private-property-in-object": "^7.14.0",
        "@babel/plugin-proposal-unicode-property-regex": "^7.12.13",
        "@babel/plugin-syntax-async-generators": "^7.8.4",
        "@babel/plugin-syntax-class-properties": "^7.12.13",
        "@babel/plugin-syntax-class-static-block": "^7.12.13",
        "@babel/plugin-syntax-dynamic-import": "^7.8.3",
        "@babel/plugin-syntax-export-namespace-from": "^7.8.3",
        "@babel/plugin-syntax-json-strings": "^7.8.3",
        "@babel/plugin-syntax-logical-assignment-operators": "^7.10.4",
        "@babel/plugin-syntax-nullish-coalescing-operator": "^7.8.3",
        "@babel/plugin-syntax-numeric-separator": "^7.10.4",
        "@babel/plugin-syntax-object-rest-spread": "^7.8.3",
        "@babel/plugin-syntax-optional-catch-binding": "^7.8.3",
        "@babel/plugin-syntax-optional-chaining": "^7.8.3",
        "@babel/plugin-syntax-private-property-in-object": "^7.14.0",
        "@babel/plugin-syntax-top-level-await": "^7.12.13",
        "@babel/plugin-transform-arrow-functions": "^7.13.0",
        "@babel/plugin-transform-async-to-generator": "^7.13.0",
        "@babel/plugin-transform-block-scoped-functions": "^7.12.13",
        "@babel/plugin-transform-block-scoping": "^7.14.2",
        "@babel/plugin-transform-classes": "^7.14.2",
        "@babel/plugin-transform-computed-properties": "^7.13.0",
        "@babel/plugin-transform-destructuring": "^7.13.17",
        "@babel/plugin-transform-dotall-regex": "^7.12.13",
        "@babel/plugin-transform-duplicate-keys": "^7.12.13",
        "@babel/plugin-transform-exponentiation-operator": "^7.12.13",
        "@babel/plugin-transform-for-of": "^7.13.0",
        "@babel/plugin-transform-function-name": "^7.12.13",
        "@babel/plugin-transform-literals": "^7.12.13",
        "@babel/plugin-transform-member-expression-literals": "^7.12.13",
        "@babel/plugin-transform-modules-amd": "^7.14.2",
        "@babel/plugin-transform-modules-commonjs": "^7.14.0",
        "@babel/plugin-transform-modules-systemjs": "^7.13.8",
        "@babel/plugin-transform-modules-umd": "^7.14.0",
        "@babel/plugin-transform-named-capturing-groups-regex": "^7.12.13",
        "@babel/plugin-transform-new-target": "^7.12.13",
        "@babel/plugin-transform-object-super": "^7.12.13",
        "@babel/plugin-transform-parameters": "^7.14.2",
        "@babel/plugin-transform-property-literals": "^7.12.13",
        "@babel/plugin-transform-regenerator": "^7.13.15",
        "@babel/plugin-transform-reserved-words": "^7.12.13",
        "@babel/plugin-transform-shorthand-properties": "^7.12.13",
        "@babel/plugin-transform-spread": "^7.13.0",
        "@babel/plugin-transform-sticky-regex": "^7.12.13",
        "@babel/plugin-transform-template-literals": "^7.13.0",
        "@babel/plugin-transform-typeof-symbol": "^7.12.13",
        "@babel/plugin-transform-unicode-escapes": "^7.12.13",
        "@babel/plugin-transform-unicode-regex": "^7.12.13",
        "@babel/preset-modules": "^0.1.4",
        "@babel/types": "^7.14.2",
        "babel-plugin-polyfill-corejs2": "^0.2.0",
        "babel-plugin-polyfill-corejs3": "^0.2.0",
        "babel-plugin-polyfill-regenerator": "^0.2.0",
        "core-js-compat": "^3.9.0",
        "semver": "^6.3.0"
      }
    },
    "@babel/preset-modules": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/@babel/preset-modules/-/preset-modules-0.1.4.tgz",
      "integrity": "sha512-J36NhwnfdzpmH41M1DrnkkgAqhZaqr/NBdPfQ677mLzlaXo+oDiv1deyCDtgAhz8p328otdob0Du7+xgHGZbKg==",
      "dev": true,
      "requires": {
        "@babel/helper-plugin-utils": "^7.0.0",
        "@babel/plugin-proposal-unicode-property-regex": "^7.4.4",
        "@babel/plugin-transform-dotall-regex": "^7.4.4",
        "@babel/types": "^7.4.4",
        "esutils": "^2.0.2"
      }
    },
    "@babel/runtime": {
      "version": "7.14.0",
      "resolved": "https://registry.npmjs.org/@babel/runtime/-/runtime-7.14.0.tgz",
      "integrity": "sha512-JELkvo/DlpNdJ7dlyw/eY7E0suy5i5GQH+Vlxaq1nsNJ+H7f4Vtv3jMeCEgRhZZQFXTjldYfQgv2qmM6M1v5wA==",
      "dev": true,
      "requires": {
        "regenerator-runtime": "^0.13.4"
      }
    },
    "@babel/template": {
      "version": "7.12.13",
      "resolved": "https://registry.npmjs.org/@babel/template/-/template-7.12.13.tgz",
      "integrity": "sha512-/7xxiGA57xMo/P2GVvdEumr8ONhFOhfgq2ihK3h1e6THqzTAkHbkXgB0xI9yeTfIUoH3+oAeHhqm/I43OTbbjA==",
      "dev": true,
      "requires": {
        "@babel/code-frame": "^7.12.13",
        "@babel/parser": "^7.12.13",
        "@babel/types": "^7.12.13"
      }
    },
    "@babel/traverse": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/traverse/-/traverse-7.14.2.tgz",
      "integrity": "sha512-TsdRgvBFHMyHOOzcP9S6QU0QQtjxlRpEYOy3mcCO5RgmC305ki42aSAmfZEMSSYBla2oZ9BMqYlncBaKmD/7iA==",
      "dev": true,
      "requires": {
        "@babel/code-frame": "^7.12.13",
        "@babel/generator": "^7.14.2",
        "@babel/helper-function-name": "^7.14.2",
        "@babel/helper-split-export-declaration": "^7.12.13",
        "@babel/parser": "^7.14.2",
        "@babel/types": "^7.14.2",
        "debug": "^4.1.0",
        "globals": "^11.1.0"
      }
    },
    "@babel/types": {
      "version": "7.14.2",
      "resolved": "https://registry.npmjs.org/@babel/types/-/types-7.14.2.tgz",
      "integrity": "sha512-SdjAG/3DikRHpUOjxZgnkbR11xUlyDMUFJdvnIgZEE16mqmY0BINMmc4//JMJglEmn6i7sq6p+mGrFWyZ98EEw==",
      "dev": true,
      "requires": {
        "@babel/helper-validator-identifier": "^7.14.0",
        "to-fast-properties": "^2.0.0"
      }
    },
    "@eslint/eslintrc": {
      "version": "0.4.1",
      "resolved": "https://registry.npmjs.org/@eslint/eslintrc/-/eslintrc-0.4.1.tgz",
      "integrity": "sha512-5v7TDE9plVhvxQeWLXDTvFvJBdH6pEsdnl2g/dAptmuFEPedQ4Erq5rsDsX+mvAM610IhNaO2W5V1dOOnDKxkQ==",
      "dev": true,
      "peer": true,
      "requires": {
        "ajv": "^6.12.4",
        "debug": "^4.1.1",
        "espree": "^7.3.0",
        "globals": "^12.1.0",
        "ignore": "^4.0.6",
        "import-fresh": "^3.2.1",
        "js-yaml": "^3.13.1",
        "minimatch": "^3.0.4",
        "strip-json-comments": "^3.1.1"
      },
      "dependencies": {
        "globals": {
          "version": "12.4.0",
          "resolved": "https://registry.npmjs.org/globals/-/globals-12.4.0.tgz",
          "integrity": "sha512-BWICuzzDvDoH54NHKCseDanAhE3CeDorgDL5MT6LMXXj2WCnd9UC2szdk4AWLfjdgNBCXLUanXYcpBBKOSWGwg==",
          "dev": true,
          "peer": true,
          "requires": {
            "type-fest": "^0.8.1"
          }
        }
      }
    },
    "@rollup/plugin-babel": {
      "version": "5.3.0",
      "resolved": "https://registry.npmjs.org/@rollup/plugin-babel/-/plugin-babel-5.3.0.tgz",
      "integrity": "sha512-9uIC8HZOnVLrLHxayq/PTzw+uS25E14KPUBh5ktF+18Mjo5yK0ToMMx6epY0uEgkjwJw0aBW4x2horYXh8juWw==",
      "dev": true,
      "requires": {
        "@babel/helper-module-imports": "^7.10.4",
        "@rollup/pluginutils": "^3.1.0"
      }
    },
    "@rollup/plugin-commonjs": {
      "version": "19.0.0",
      "resolved": "https://registry.npmjs.org/@rollup/plugin-commonjs/-/plugin-commonjs-19.0.0.tgz",
      "integrity": "sha512-adTpD6ATGbehdaQoZQ6ipDFhdjqsTgpOAhFiPwl+dzre4pPshsecptDPyEFb61JMJ1+mGljktaC4jI8ARMSNyw==",
      "dev": true,
      "requires": {
        "@rollup/pluginutils": "^3.1.0",
        "commondir": "^1.0.1",
        "estree-walker": "^2.0.1",
        "glob": "^7.1.6",
        "is-reference": "^1.2.1",
        "magic-string": "^0.25.7",
        "resolve": "^1.17.0"
      }
    },
    "@rollup/plugin-node-resolve": {
      "version": "13.0.0",
      "resolved": "https://registry.npmjs.org/@rollup/plugin-node-resolve/-/plugin-node-resolve-13.0.0.tgz",
      "integrity": "sha512-41X411HJ3oikIDivT5OKe9EZ6ud6DXudtfNrGbC4nniaxx2esiWjkLOzgnZsWq1IM8YIeL2rzRGLZLBjlhnZtQ==",
      "dev": true,
      "requires": {
        "@rollup/pluginutils": "^3.1.0",
        "@types/resolve": "1.17.1",
        "builtin-modules": "^3.1.0",
        "deepmerge": "^4.2.2",
        "is-module": "^1.0.0",
        "resolve": "^1.19.0"
      }
    },
    "@rollup/pluginutils": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/@rollup/pluginutils/-/pluginutils-3.1.0.tgz",
      "integrity": "sha512-GksZ6pr6TpIjHm8h9lSQ8pi8BE9VeubNT0OMJ3B5uZJ8pz73NPiqOtCog/x2/QzM1ENChPKxMDhiQuRHsqc+lg==",
      "dev": true,
      "requires": {
        "@types/estree": "0.0.39",
        "estree-walker": "^1.0.1",
        "picomatch": "^2.2.2"
      },
      "dependencies": {
        "estree-walker": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/estree-walker/-/estree-walker-1.0.1.tgz",
          "integrity": "sha512-1fMXF3YP4pZZVozF8j/ZLfvnR8NSIljt56UhbZ5PeeDmmGHpgpdwQt7ITlGvYaQukCvuBRMLEiKiYC+oeIg4cg==",
          "dev": true
        }
      }
    },
    "@types/estree": {
      "version": "0.0.39",
      "resolved": "https://registry.npmjs.org/@types/estree/-/estree-0.0.39.tgz",
      "integrity": "sha512-EYNwp3bU+98cpU4lAWYYL7Zz+2gryWH1qbdDTidVd6hkiR6weksdbMadyXKXNPEkQFhXM+hVO9ZygomHXp+AIw==",
      "dev": true
    },
    "@types/mime-types": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/@types/mime-types/-/mime-types-2.1.0.tgz",
      "integrity": "sha1-nKUs2jY/aZxpRmwqbM2q2RPqenM=",
      "dev": true
    },
    "@types/node": {
      "version": "15.3.0",
      "resolved": "https://registry.npmjs.org/@types/node/-/node-15.3.0.tgz",
      "integrity": "sha512-8/bnjSZD86ZfpBsDlCIkNXIvm+h6wi9g7IqL+kmFkQ+Wvu3JrasgLElfiPgoo8V8vVfnEi0QVS12gbl94h9YsQ==",
      "dev": true
    },
    "@types/resolve": {
      "version": "1.17.1",
      "resolved": "https://registry.npmjs.org/@types/resolve/-/resolve-1.17.1.tgz",
      "integrity": "sha512-yy7HuzQhj0dhGpD8RLXSZWEkLsV9ibvxvi6EiJ3bkqLAO1RGo0WbkWQiwpRlSFymTJRz0d3k5LM3kkx8ArDbLw==",
      "dev": true,
      "requires": {
        "@types/node": "*"
      }
    },
    "accepts": {
      "version": "1.3.7",
      "resolved": "https://registry.npmjs.org/accepts/-/accepts-1.3.7.tgz",
      "integrity": "sha512-Il80Qs2WjYlJIBNzNkK6KYqlVMTbZLXgHx2oT0pU/fjRHyEp+PEfEPY0R3WCwAGVOtauxh1hOxNgIf5bv7dQpA==",
      "dev": true,
      "requires": {
        "mime-types": "~2.1.24",
        "negotiator": "0.6.2"
      }
    },
    "acorn": {
      "version": "7.4.1",
      "resolved": "https://registry.npmjs.org/acorn/-/acorn-7.4.1.tgz",
      "integrity": "sha512-nQyp0o1/mNdbTO1PO6kHkwSrmgZ0MT/jCCpNiwbUjGoRN4dlBhqJtoQuCnEOKzgTVwg0ZWiCoQy6SxMebQVh8A==",
      "dev": true
    },
    "acorn-jsx": {
      "version": "5.3.1",
      "resolved": "https://registry.npmjs.org/acorn-jsx/-/acorn-jsx-5.3.1.tgz",
      "integrity": "sha512-K0Ptm/47OKfQRpNQ2J/oIN/3QYiK6FwW+eJbILhsdxh2WTLdl+30o8aGdTbm5JbffpFFAg/g+zi1E+jvJha5ng==",
      "dev": true,
      "requires": {}
    },
    "agent-base": {
      "version": "5.1.1",
      "resolved": "https://registry.npmjs.org/agent-base/-/agent-base-5.1.1.tgz",
      "integrity": "sha512-TMeqbNl2fMW0nMjTEPOwe3J/PRFP4vqeoNuQMG0HlMrtm5QxKqdvAkZ1pRBQ/ulIyDD5Yq0nJ7YbdD8ey0TO3g==",
      "dev": true
    },
    "ajv": {
      "version": "6.12.6",
      "resolved": "https://registry.npmjs.org/ajv/-/ajv-6.12.6.tgz",
      "integrity": "sha512-j3fVLgvTo527anyYyJOGTYJbG+vnnQYvE0m5mmkc1TK+nxAppkCLMIL0aZ4dblVCNoGShhm+kzE4ZUykBoMg4g==",
      "dev": true,
      "requires": {
        "fast-deep-equal": "^3.1.1",
        "fast-json-stable-stringify": "^2.0.0",
        "json-schema-traverse": "^0.4.1",
        "uri-js": "^4.2.2"
      }
    },
    "ansi-colors": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/ansi-colors/-/ansi-colors-4.1.1.tgz",
      "integrity": "sha512-JoX0apGbHaUJBNl6yF+p6JAFYZ666/hhCGKN5t9QFjbJQKUU/g8MNbFDbvfrgKXvI1QpZplPOnwIo99lX/AAmA==",
      "dev": true,
      "peer": true
    },
    "ansi-cyan": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/ansi-cyan/-/ansi-cyan-0.1.1.tgz",
      "integrity": "sha1-U4rlKK+JgvKK4w2G8vF0VtJgmHM=",
      "dev": true,
      "requires": {
        "ansi-wrap": "0.1.0"
      }
    },
    "ansi-escapes": {
      "version": "4.3.2",
      "resolved": "https://registry.npmjs.org/ansi-escapes/-/ansi-escapes-4.3.2.tgz",
      "integrity": "sha512-gKXj5ALrKWQLsYG9jlTRmR/xKluxHV+Z9QEwNIgCfM1/uwPMCuzVVnh5mwTd+OuBZcwSIMbqssNWRm1lE51QaQ==",
      "dev": true,
      "requires": {
        "type-fest": "^0.21.3"
      },
      "dependencies": {
        "type-fest": {
          "version": "0.21.3",
          "resolved": "https://registry.npmjs.org/type-fest/-/type-fest-0.21.3.tgz",
          "integrity": "sha512-t0rzBq87m3fVcduHDUFhKmyyX+9eo6WQjZvf51Ea/M0Q7+T374Jp1aUiyUl0GKxp8M/OETVHSDvmkyPgvX+X2w==",
          "dev": true
        }
      }
    },
    "ansi-gray": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/ansi-gray/-/ansi-gray-0.1.1.tgz",
      "integrity": "sha1-KWLPVOyXksSFEKPetSRDaGHvclE=",
      "dev": true,
      "requires": {
        "ansi-wrap": "0.1.0"
      }
    },
    "ansi-red": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/ansi-red/-/ansi-red-0.1.1.tgz",
      "integrity": "sha1-jGOPnRCAgAo1PJwoyKgcpHBdlGw=",
      "dev": true,
      "requires": {
        "ansi-wrap": "0.1.0"
      }
    },
    "ansi-regex": {
      "version": "5.0.1",
      "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-5.0.1.tgz",
      "integrity": "sha512-quJQXlTSUGL2LH9SUXo8VwsY4soanhgo6LNSm84E1LBcE8s3O0wpdiRzyR9z/ZZJMlMWv37qOOb9pdJlMUEKFQ==",
      "dev": true
    },
    "ansi-styles": {
      "version": "3.2.1",
      "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-3.2.1.tgz",
      "integrity": "sha512-VT0ZI6kZRdTh8YyJw3SMbYm/u+NqfsAxEpWO0Pf9sq8/e94WxxOpPKx9FR1FlyCtOVDNOQ+8ntlqFxiRc+r5qA==",
      "dev": true,
      "requires": {
        "color-convert": "^1.9.0"
      }
    },
    "ansi-wrap": {
      "version": "0.1.0",
      "resolved": "https://registry.npmjs.org/ansi-wrap/-/ansi-wrap-0.1.0.tgz",
      "integrity": "sha1-qCJQ3bABXponyoLoLqYDu/pF768=",
      "dev": true
    },
    "anymatch": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/anymatch/-/anymatch-2.0.0.tgz",
      "integrity": "sha512-5teOsQWABXHHBFP9y3skS5P3d/WfWXpv3FUpy+LorMrNYaT9pI4oLMQX7jzQ2KklNpGpWHzdCXTDT2Y3XGlZBw==",
      "dev": true,
      "requires": {
        "micromatch": "^3.1.4",
        "normalize-path": "^2.1.1"
      },
      "dependencies": {
        "normalize-path": {
          "version": "2.1.1",
          "resolved": "https://registry.npmjs.org/normalize-path/-/normalize-path-2.1.1.tgz",
          "integrity": "sha1-GrKLVW4Zg2Oowab35vogE3/mrtk=",
          "dev": true,
          "requires": {
            "remove-trailing-separator": "^1.0.1"
          }
        }
      }
    },
    "append-buffer": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/append-buffer/-/append-buffer-1.0.2.tgz",
      "integrity": "sha1-2CIM9GYIFSXv6lBhTz3mUU36WPE=",
      "dev": true,
      "requires": {
        "buffer-equal": "^1.0.0"
      }
    },
    "archy": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/archy/-/archy-1.0.0.tgz",
      "integrity": "sha1-+cjBN1fMHde8N5rHeyxipcKGjEA=",
      "dev": true
    },
    "argparse": {
      "version": "1.0.10",
      "resolved": "https://registry.npmjs.org/argparse/-/argparse-1.0.10.tgz",
      "integrity": "sha512-o5Roy6tNG4SL/FOkCAN6RzjiakZS25RLYFrcMttJqbdd8BWrnA+fGz57iN5Pb06pvBGvl5gQ0B48dJlslXvoTg==",
      "dev": true,
      "requires": {
        "sprintf-js": "~1.0.2"
      }
    },
    "arr-diff": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/arr-diff/-/arr-diff-4.0.0.tgz",
      "integrity": "sha1-1kYQdP6/7HHn4VI1dhoyml3HxSA=",
      "dev": true
    },
    "arr-filter": {
      "version": "1.1.2",
      "resolved": "https://registry.npmjs.org/arr-filter/-/arr-filter-1.1.2.tgz",
      "integrity": "sha1-Q/3d0JHo7xGqTEXZzcGOLf8XEe4=",
      "dev": true,
      "requires": {
        "make-iterator": "^1.0.0"
      }
    },
    "arr-flatten": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/arr-flatten/-/arr-flatten-1.1.0.tgz",
      "integrity": "sha512-L3hKV5R/p5o81R7O02IGnwpDmkp6E982XhtbuwSe3O4qOtMMMtodicASA1Cny2U+aCXcNpml+m4dPsvsJ3jatg==",
      "dev": true
    },
    "arr-map": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/arr-map/-/arr-map-2.0.2.tgz",
      "integrity": "sha1-Onc0X/wc814qkYJWAfnljy4kysQ=",
      "dev": true,
      "requires": {
        "make-iterator": "^1.0.0"
      }
    },
    "arr-union": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/arr-union/-/arr-union-3.1.0.tgz",
      "integrity": "sha1-45sJrqne+Gao8gbiiK9jkZuuOcQ=",
      "dev": true
    },
    "array-each": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/array-each/-/array-each-1.0.1.tgz",
      "integrity": "sha1-p5SvDAWrF1KEbudTofIRoFugxE8=",
      "dev": true
    },
    "array-initial": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/array-initial/-/array-initial-1.1.0.tgz",
      "integrity": "sha1-L6dLJnOTccOUe9enrcc74zSz15U=",
      "dev": true,
      "requires": {
        "array-slice": "^1.0.0",
        "is-number": "^4.0.0"
      },
      "dependencies": {
        "is-number": {
          "version": "4.0.0",
          "resolved": "https://registry.npmjs.org/is-number/-/is-number-4.0.0.tgz",
          "integrity": "sha512-rSklcAIlf1OmFdyAqbnWTLVelsQ58uvZ66S/ZyawjWqIviTWCjg2PzVGw8WUA+nNuPTqb4wgA+NszrJ+08LlgQ==",
          "dev": true
        }
      }
    },
    "array-last": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/array-last/-/array-last-1.3.0.tgz",
      "integrity": "sha512-eOCut5rXlI6aCOS7Z7kCplKRKyiFQ6dHFBem4PwlwKeNFk2/XxTrhRh5T9PyaEWGy/NHTZWbY+nsZlNFJu9rYg==",
      "dev": true,
      "requires": {
        "is-number": "^4.0.0"
      },
      "dependencies": {
        "is-number": {
          "version": "4.0.0",
          "resolved": "https://registry.npmjs.org/is-number/-/is-number-4.0.0.tgz",
          "integrity": "sha512-rSklcAIlf1OmFdyAqbnWTLVelsQ58uvZ66S/ZyawjWqIviTWCjg2PzVGw8WUA+nNuPTqb4wgA+NszrJ+08LlgQ==",
          "dev": true
        }
      }
    },
    "array-slice": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/array-slice/-/array-slice-1.1.0.tgz",
      "integrity": "sha512-B1qMD3RBP7O8o0H2KbrXDyB0IccejMF15+87Lvlor12ONPRHP6gTjXMNkt/d3ZuOGbAe66hFmaCfECI24Ufp6w==",
      "dev": true
    },
    "array-sort": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/array-sort/-/array-sort-1.0.0.tgz",
      "integrity": "sha512-ihLeJkonmdiAsD7vpgN3CRcx2J2S0TiYW+IS/5zHBI7mKUq3ySvBdzzBfD236ubDBQFiiyG3SWCPc+msQ9KoYg==",
      "dev": true,
      "requires": {
        "default-compare": "^1.0.0",
        "get-value": "^2.0.6",
        "kind-of": "^5.0.2"
      }
    },
    "array-unique": {
      "version": "0.3.2",
      "resolved": "https://registry.npmjs.org/array-unique/-/array-unique-0.3.2.tgz",
      "integrity": "sha1-qJS3XUvE9s1nnvMkSp/Y9Gri1Cg=",
      "dev": true
    },
    "assign-symbols": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/assign-symbols/-/assign-symbols-1.0.0.tgz",
      "integrity": "sha1-WWZ/QfrdTyDMvCu5a41Pf3jsA2c=",
      "dev": true
    },
    "astral-regex": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/astral-regex/-/astral-regex-2.0.0.tgz",
      "integrity": "sha512-Z7tMw1ytTXt5jqMcOP+OQteU1VuNK9Y02uuJtKQ1Sv69jXQKKg5cibLwGJow8yzZP+eAc18EmLGPal0bp36rvQ==",
      "dev": true,
      "peer": true
    },
    "async-done": {
      "version": "1.3.2",
      "resolved": "https://registry.npmjs.org/async-done/-/async-done-1.3.2.tgz",
      "integrity": "sha512-uYkTP8dw2og1tu1nmza1n1CMW0qb8gWWlwqMmLb7MhBVs4BXrFziT6HXUd+/RlRA/i4H9AkofYloUbs1fwMqlw==",
      "dev": true,
      "requires": {
        "end-of-stream": "^1.1.0",
        "once": "^1.3.2",
        "process-nextick-args": "^2.0.0",
        "stream-exhaust": "^1.0.1"
      }
    },
    "async-each": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/async-each/-/async-each-1.0.3.tgz",
      "integrity": "sha512-z/WhQ5FPySLdvREByI2vZiTWwCnF0moMJ1hK9YQwDTHKh6I7/uSckMetoRGb5UBZPC1z0jlw+n/XCgjeH7y1AQ==",
      "dev": true
    },
    "async-limiter": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/async-limiter/-/async-limiter-1.0.1.tgz",
      "integrity": "sha512-csOlWGAcRFJaI6m+F2WKdnMKr4HhdhFVBk0H/QbJFMCr+uO2kwohwXQPxw/9OCxp05r5ghVBFSyioixx3gfkNQ==",
      "dev": true
    },
    "async-settle": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/async-settle/-/async-settle-1.0.0.tgz",
      "integrity": "sha1-HQqRS7Aldb7IqPOnTlCA9yssDGs=",
      "dev": true,
      "requires": {
        "async-done": "^1.2.2"
      }
    },
    "atob": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/atob/-/atob-2.1.2.tgz",
      "integrity": "sha512-Wm6ukoaOGJi/73p/cl2GvLjTI5JM1k/O14isD73YML8StrH/7/lRFgmg8nICZgD3bZZvjwCGxtMOD3wWNAu8cg==",
      "dev": true
    },
    "autoprefixer": {
      "version": "10.4.2",
      "resolved": "https://registry.npmjs.org/autoprefixer/-/autoprefixer-10.4.2.tgz",
      "integrity": "sha512-9fOPpHKuDW1w/0EKfRmVnxTDt8166MAnLI3mgZ1JCnhNtYWxcJ6Ud5CO/AVOZi/AvFa8DY9RTy3h3+tFBlrrdQ==",
      "dev": true,
      "requires": {
        "browserslist": "^4.19.1",
        "caniuse-lite": "^1.0.30001297",
        "fraction.js": "^4.1.2",
        "normalize-range": "^0.1.2",
        "picocolors": "^1.0.0",
        "postcss-value-parser": "^4.2.0"
      }
    },
    "babel-plugin-dynamic-import-node": {
      "version": "2.3.3",
      "resolved": "https://registry.npmjs.org/babel-plugin-dynamic-import-node/-/babel-plugin-dynamic-import-node-2.3.3.tgz",
      "integrity": "sha512-jZVI+s9Zg3IqA/kdi0i6UDCybUI3aSBLnglhYbSSjKlV7yF1F/5LWv8MakQmvYpnbJDS6fcBL2KzHSxNCMtWSQ==",
      "dev": true,
      "requires": {
        "object.assign": "^4.1.0"
      }
    },
    "babel-plugin-polyfill-corejs2": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/babel-plugin-polyfill-corejs2/-/babel-plugin-polyfill-corejs2-0.2.0.tgz",
      "integrity": "sha512-9bNwiR0dS881c5SHnzCmmGlMkJLl0OUZvxrxHo9w/iNoRuqaPjqlvBf4HrovXtQs/au5yKkpcdgfT1cC5PAZwg==",
      "dev": true,
      "requires": {
        "@babel/compat-data": "^7.13.11",
        "@babel/helper-define-polyfill-provider": "^0.2.0",
        "semver": "^6.1.1"
      }
    },
    "babel-plugin-polyfill-corejs3": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/babel-plugin-polyfill-corejs3/-/babel-plugin-polyfill-corejs3-0.2.0.tgz",
      "integrity": "sha512-zZyi7p3BCUyzNxLx8KV61zTINkkV65zVkDAFNZmrTCRVhjo1jAS+YLvDJ9Jgd/w2tsAviCwFHReYfxO3Iql8Yg==",
      "dev": true,
      "requires": {
        "@babel/helper-define-polyfill-provider": "^0.2.0",
        "core-js-compat": "^3.9.1"
      }
    },
    "babel-plugin-polyfill-regenerator": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/babel-plugin-polyfill-regenerator/-/babel-plugin-polyfill-regenerator-0.2.0.tgz",
      "integrity": "sha512-J7vKbCuD2Xi/eEHxquHN14bXAW9CXtecwuLrOIDJtcZzTaPzV1VdEfoUf9AzcRBMolKUQKM9/GVojeh0hFiqMg==",
      "dev": true,
      "requires": {
        "@babel/helper-define-polyfill-provider": "^0.2.0"
      }
    },
    "babel-plugin-transform-html-import-to-string": {
      "version": "0.0.1",
      "resolved": "https://registry.npmjs.org/babel-plugin-transform-html-import-to-string/-/babel-plugin-transform-html-import-to-string-0.0.1.tgz",
      "integrity": "sha1-lJFSUV2q12TPVcUasXh9IG3s+J0=",
      "dev": true
    },
    "bach": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/bach/-/bach-1.2.0.tgz",
      "integrity": "sha1-Szzpa/JxNPeaG0FKUcFONMO9mIA=",
      "dev": true,
      "requires": {
        "arr-filter": "^1.1.1",
        "arr-flatten": "^1.0.1",
        "arr-map": "^2.0.0",
        "array-each": "^1.0.0",
        "array-initial": "^1.0.0",
        "array-last": "^1.1.1",
        "async-done": "^1.2.2",
        "async-settle": "^1.0.0",
        "now-and-later": "^2.0.0"
      }
    },
    "balanced-match": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/balanced-match/-/balanced-match-1.0.2.tgz",
      "integrity": "sha512-3oSeUO0TMV67hN1AmbXsK4yaqU7tjiHlbxRDZOpH0KW9+CeX4bRAaX0Anxt0tx2MrpRpWwQaPwIlISEJhYU5Pw==",
      "dev": true
    },
    "base": {
      "version": "0.11.2",
      "resolved": "https://registry.npmjs.org/base/-/base-0.11.2.tgz",
      "integrity": "sha512-5T6P4xPgpp0YDFvSWwEZ4NoE3aM4QBQXDzmVbraCkFj8zHM+mba8SyqB5DbZWyR7mYHo6Y7BdQo3MoA4m0TeQg==",
      "dev": true,
      "requires": {
        "cache-base": "^1.0.1",
        "class-utils": "^0.3.5",
        "component-emitter": "^1.2.1",
        "define-property": "^1.0.0",
        "isobject": "^3.0.1",
        "mixin-deep": "^1.2.0",
        "pascalcase": "^0.1.1"
      },
      "dependencies": {
        "define-property": {
          "version": "1.0.0",
          "resolved": "https://registry.npmjs.org/define-property/-/define-property-1.0.0.tgz",
          "integrity": "sha1-dp66rz9KY6rTr56NMEybvnm/sOY=",
          "dev": true,
          "requires": {
            "is-descriptor": "^1.0.0"
          }
        }
      }
    },
    "batch": {
      "version": "0.6.1",
      "resolved": "https://registry.npmjs.org/batch/-/batch-0.6.1.tgz",
      "integrity": "sha1-3DQxT05nkxgJP8dgJyUl+UvyXBY=",
      "dev": true
    },
    "binary-extensions": {
      "version": "1.13.1",
      "resolved": "https://registry.npmjs.org/binary-extensions/-/binary-extensions-1.13.1.tgz",
      "integrity": "sha512-Un7MIEDdUC5gNpcGDV97op1Ywk748MpHcFTHoYs6qnj1Z3j7I53VG3nwZhKzoBZmbdRNnb6WRdFlwl7tSDuZGw==",
      "dev": true
    },
    "bindings": {
      "version": "1.5.0",
      "resolved": "https://registry.npmjs.org/bindings/-/bindings-1.5.0.tgz",
      "integrity": "sha512-p2q/t/mhvuOj/UeLlV6566GD/guowlr0hHxClI0W9m7MWYkL1F0hLo+0Aexs9HSPCtR1SXQ0TD3MMKrXZajbiQ==",
      "dev": true,
      "optional": true,
      "requires": {
        "file-uri-to-path": "1.0.0"
      }
    },
    "body": {
      "version": "5.1.0",
      "resolved": "https://registry.npmjs.org/body/-/body-5.1.0.tgz",
      "integrity": "sha1-5LoM5BCkaTYyM2dgnstOZVMSUGk=",
      "dev": true,
      "requires": {
        "continuable-cache": "^0.3.1",
        "error": "^7.0.0",
        "raw-body": "~1.1.0",
        "safe-json-parse": "~1.0.1"
      }
    },
    "brace-expansion": {
      "version": "1.1.11",
      "resolved": "https://registry.npmjs.org/brace-expansion/-/brace-expansion-1.1.11.tgz",
      "integrity": "sha512-iCuPHDFgrHX7H2vEI/5xpz07zSHB00TpugqhmYtVmMO6518mCuRMoOYFldEBl0g187ufozdaHgWKcYFb61qGiA==",
      "dev": true,
      "requires": {
        "balanced-match": "^1.0.0",
        "concat-map": "0.0.1"
      }
    },
    "braces": {
      "version": "2.3.2",
      "resolved": "https://registry.npmjs.org/braces/-/braces-2.3.2.tgz",
      "integrity": "sha512-aNdbnj9P8PjdXU4ybaWLK2IF3jc/EoDYbC7AazW6to3TRsfXxscC9UXOB5iDiEQrkyIbWp2SLQda4+QAa7nc3w==",
      "dev": true,
      "requires": {
        "arr-flatten": "^1.1.0",
        "array-unique": "^0.3.2",
        "extend-shallow": "^2.0.1",
        "fill-range": "^4.0.0",
        "isobject": "^3.0.1",
        "repeat-element": "^1.1.2",
        "snapdragon": "^0.8.1",
        "snapdragon-node": "^2.0.1",
        "split-string": "^3.0.2",
        "to-regex": "^3.0.1"
      }
    },
    "browserslist": {
      "version": "4.19.3",
      "resolved": "https://registry.npmjs.org/browserslist/-/browserslist-4.19.3.tgz",
      "integrity": "sha512-XK3X4xtKJ+Txj8G5c30B4gsm71s69lqXlkYui4s6EkKxuv49qjYlY6oVd+IFJ73d4YymtM3+djvvt/R/iJwwDg==",
      "dev": true,
      "requires": {
        "caniuse-lite": "^1.0.30001312",
        "electron-to-chromium": "^1.4.71",
        "escalade": "^3.1.1",
        "node-releases": "^2.0.2",
        "picocolors": "^1.0.0"
      }
    },
    "buffer-crc32": {
      "version": "0.2.13",
      "resolved": "https://registry.npmjs.org/buffer-crc32/-/buffer-crc32-0.2.13.tgz",
      "integrity": "sha1-DTM+PwDqxQqhRUq9MO+MKl2ackI=",
      "dev": true
    },
    "buffer-equal": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/buffer-equal/-/buffer-equal-1.0.0.tgz",
      "integrity": "sha1-WWFrSYME1Var1GaWayLu2j7KX74=",
      "dev": true
    },
    "buffer-from": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/buffer-from/-/buffer-from-1.1.1.tgz",
      "integrity": "sha512-MQcXEUbCKtEo7bhqEs6560Hyd4XaovZlO/k9V3hjVUF/zwW7KBVdSK4gIt/bzwS9MbR5qob+F5jusZsb0YQK2A==",
      "dev": true
    },
    "builtin-modules": {
      "version": "3.2.0",
      "resolved": "https://registry.npmjs.org/builtin-modules/-/builtin-modules-3.2.0.tgz",
      "integrity": "sha512-lGzLKcioL90C7wMczpkY0n/oART3MbBa8R9OFGE1rJxoVI86u4WAGfEk8Wjv10eKSyTHVGkSo3bvBylCEtk7LA==",
      "dev": true
    },
    "bytes": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/bytes/-/bytes-1.0.0.tgz",
      "integrity": "sha1-NWnt6Lo0MV+rmcPpLLBMciDeH6g=",
      "dev": true
    },
    "cache-base": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/cache-base/-/cache-base-1.0.1.tgz",
      "integrity": "sha512-AKcdTnFSWATd5/GCPRxr2ChwIJ85CeyrEyjRHlKxQ56d4XJMGym0uAiKn0xbLOGOl3+yRpOTi484dVCEc5AUzQ==",
      "dev": true,
      "requires": {
        "collection-visit": "^1.0.0",
        "component-emitter": "^1.2.1",
        "get-value": "^2.0.6",
        "has-value": "^1.0.0",
        "isobject": "^3.0.1",
        "set-value": "^2.0.0",
        "to-object-path": "^0.3.0",
        "union-value": "^1.0.0",
        "unset-value": "^1.0.0"
      }
    },
    "call-bind": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/call-bind/-/call-bind-1.0.2.tgz",
      "integrity": "sha512-7O+FbCihrB5WGbFYesctwmTKae6rOiIzmz1icreWJ+0aA7LJfuqhEso2T9ncpcFtzMQtzXf2QGGueWJGTYsqrA==",
      "dev": true,
      "requires": {
        "function-bind": "^1.1.1",
        "get-intrinsic": "^1.0.2"
      }
    },
    "callsites": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/callsites/-/callsites-3.1.0.tgz",
      "integrity": "sha512-P8BjAsXvZS+VIDUI11hHCQEv74YT67YUi5JJFNWIqL235sBmjX4+qx9Muvls5ivyNENctx46xQLQ3aTuE7ssaQ==",
      "dev": true
    },
    "camelcase": {
      "version": "5.3.1",
      "resolved": "https://registry.npmjs.org/camelcase/-/camelcase-5.3.1.tgz",
      "integrity": "sha512-L28STB170nwWS63UjtlEOE3dldQApaJXZkOI1uMFfzf3rRuPegHaHesyee+YxQ+W6SvRDQV6UrdOdRiR153wJg==",
      "dev": true
    },
    "caniuse-lite": {
      "version": "1.0.30001374",
      "resolved": "https://registry.npmjs.org/caniuse-lite/-/caniuse-lite-1.0.30001374.tgz",
      "integrity": "sha512-mWvzatRx3w+j5wx/mpFN5v5twlPrabG8NqX2c6e45LCpymdoGqNvRkRutFUqpRTXKFQFNQJasvK0YT7suW6/Hw==",
      "dev": true
    },
    "chalk": {
      "version": "2.4.2",
      "resolved": "https://registry.npmjs.org/chalk/-/chalk-2.4.2.tgz",
      "integrity": "sha512-Mti+f9lpJNcwF4tWV8/OrTTtF1gZi+f8FqlyAdouralcFWFQWF2+NgCHShjkCb+IFBLq9buZwE1xckQU4peSuQ==",
      "dev": true,
      "requires": {
        "ansi-styles": "^3.2.1",
        "escape-string-regexp": "^1.0.5",
        "supports-color": "^5.3.0"
      }
    },
    "chardet": {
      "version": "0.7.0",
      "resolved": "https://registry.npmjs.org/chardet/-/chardet-0.7.0.tgz",
      "integrity": "sha512-mT8iDcrh03qDGRRmoA2hmBJnxpllMR+0/0qlzjqZES6NdiWDcZkCNAk4rPFZ9Q85r27unkiNNg8ZOiwZXBHwcA==",
      "dev": true
    },
    "chokidar": {
      "version": "2.1.8",
      "resolved": "https://registry.npmjs.org/chokidar/-/chokidar-2.1.8.tgz",
      "integrity": "sha512-ZmZUazfOzf0Nve7duiCKD23PFSCs4JPoYyccjUFF3aQkQadqBhfzhjkwBH2mNOG9cTBwhamM37EIsIkZw3nRgg==",
      "dev": true,
      "requires": {
        "anymatch": "^2.0.0",
        "async-each": "^1.0.1",
        "braces": "^2.3.2",
        "fsevents": "^1.2.7",
        "glob-parent": "^3.1.0",
        "inherits": "^2.0.3",
        "is-binary-path": "^1.0.0",
        "is-glob": "^4.0.0",
        "normalize-path": "^3.0.0",
        "path-is-absolute": "^1.0.0",
        "readdirp": "^2.2.1",
        "upath": "^1.1.1"
      },
      "dependencies": {
        "glob-parent": {
          "version": "3.1.0",
          "resolved": "https://registry.npmjs.org/glob-parent/-/glob-parent-3.1.0.tgz",
          "integrity": "sha1-nmr2KZ2NO9K9QEMIMr0RPfkGxa4=",
          "dev": true,
          "requires": {
            "is-glob": "^3.1.0",
            "path-dirname": "^1.0.0"
          },
          "dependencies": {
            "is-glob": {
              "version": "3.1.0",
              "resolved": "https://registry.npmjs.org/is-glob/-/is-glob-3.1.0.tgz",
              "integrity": "sha1-e6WuJCF4BKxwcHuWkiVnSGzD6Eo=",
              "dev": true,
              "requires": {
                "is-extglob": "^2.1.0"
              }
            }
          }
        }
      }
    },
    "class-utils": {
      "version": "0.3.6",
      "resolved": "https://registry.npmjs.org/class-utils/-/class-utils-0.3.6.tgz",
      "integrity": "sha512-qOhPa/Fj7s6TY8H8esGu5QNpMMQxz79h+urzrNYN6mn+9BnxlDGf5QZ+XeCDsxSjPqsSR56XOZOJmpeurnLMeg==",
      "dev": true,
      "requires": {
        "arr-union": "^3.1.0",
        "define-property": "^0.2.5",
        "isobject": "^3.0.0",
        "static-extend": "^0.1.1"
      },
      "dependencies": {
        "define-property": {
          "version": "0.2.5",
          "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
          "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
          "dev": true,
          "requires": {
            "is-descriptor": "^0.1.0"
          }
        },
        "is-accessor-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
          "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          },
          "dependencies": {
            "kind-of": {
              "version": "3.2.2",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
              "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
              "dev": true,
              "requires": {
                "is-buffer": "^1.1.5"
              }
            }
          }
        },
        "is-data-descriptor": {
          "version": "0.1.4",
          "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
          "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          },
          "dependencies": {
            "kind-of": {
              "version": "3.2.2",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
              "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
              "dev": true,
              "requires": {
                "is-buffer": "^1.1.5"
              }
            }
          }
        },
        "is-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
          "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
          "dev": true,
          "requires": {
            "is-accessor-descriptor": "^0.1.6",
            "is-data-descriptor": "^0.1.4",
            "kind-of": "^5.0.0"
          }
        }
      }
    },
    "clean-css": {
      "version": "4.2.3",
      "resolved": "https://registry.npmjs.org/clean-css/-/clean-css-4.2.3.tgz",
      "integrity": "sha512-VcMWDN54ZN/DS+g58HYL5/n4Zrqe8vHJpGA8KdgUXFU4fuP/aHNw8eld9SyEIyabIMJX/0RaY/fplOo5hYLSFA==",
      "dev": true,
      "requires": {
        "source-map": "~0.6.0"
      },
      "dependencies": {
        "source-map": {
          "version": "0.6.1",
          "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.6.1.tgz",
          "integrity": "sha512-UjgapumWlbMhkBgzT7Ykc5YXUT46F0iKu8SGXq0bcwP5dz/h0Plj6enJqjz1Zbq2l5WaqYnrVbwWOWMyF3F47g==",
          "dev": true
        }
      }
    },
    "cli-cursor": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/cli-cursor/-/cli-cursor-3.1.0.tgz",
      "integrity": "sha512-I/zHAwsKf9FqGoXM4WWRACob9+SNukZTd94DWF57E4toouRulbCxcUh6RKUEOQlYTHJnzkPMySvPNaaSLNfLZw==",
      "dev": true,
      "requires": {
        "restore-cursor": "^3.1.0"
      }
    },
    "cli-width": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/cli-width/-/cli-width-3.0.0.tgz",
      "integrity": "sha512-FxqpkPPwu1HjuN93Omfm4h8uIanXofW0RxVEW3k5RKx+mJJYSthzNhp32Kzxxy3YAEZ/Dc/EWN1vZRY0+kOhbw==",
      "dev": true
    },
    "cliui": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/cliui/-/cliui-6.0.0.tgz",
      "integrity": "sha512-t6wbgtoCXvAzst7QgXxJYqPt0usEfbgQdftEPbLL/cvv6HPE5VgvqCuAIDR0NgU52ds6rFwqrgakNLrHEjCbrQ==",
      "dev": true,
      "requires": {
        "string-width": "^4.2.0",
        "strip-ansi": "^6.0.0",
        "wrap-ansi": "^6.2.0"
      }
    },
    "clone": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/clone/-/clone-2.1.2.tgz",
      "integrity": "sha1-G39Ln1kfHo+DZwQBYANFoCiHQ18=",
      "dev": true
    },
    "clone-buffer": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/clone-buffer/-/clone-buffer-1.0.0.tgz",
      "integrity": "sha1-4+JbIHrE5wGvch4staFnksrD3Fg=",
      "dev": true
    },
    "clone-stats": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/clone-stats/-/clone-stats-1.0.0.tgz",
      "integrity": "sha1-s3gt/4u1R04Yuba/D9/ngvh3doA=",
      "dev": true
    },
    "cloneable-readable": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/cloneable-readable/-/cloneable-readable-1.1.3.tgz",
      "integrity": "sha512-2EF8zTQOxYq70Y4XKtorQupqF0m49MBz2/yf5Bj+MHjvpG3Hy7sImifnqD6UA+TKYxeSV+u6qqQPawN5UvnpKQ==",
      "dev": true,
      "requires": {
        "inherits": "^2.0.1",
        "process-nextick-args": "^2.0.0",
        "readable-stream": "^2.3.5"
      }
    },
    "code-point-at": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/code-point-at/-/code-point-at-1.1.0.tgz",
      "integrity": "sha1-DQcLTQQ6W+ozovGkDi7bPZpMz3c=",
      "dev": true
    },
    "collection-map": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/collection-map/-/collection-map-1.0.0.tgz",
      "integrity": "sha1-rqDwb40mx4DCt1SUOFVEsiVa8Yw=",
      "dev": true,
      "requires": {
        "arr-map": "^2.0.2",
        "for-own": "^1.0.0",
        "make-iterator": "^1.0.0"
      }
    },
    "collection-visit": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/collection-visit/-/collection-visit-1.0.0.tgz",
      "integrity": "sha1-S8A3PBZLwykbTTaMgpzxqApZ3KA=",
      "dev": true,
      "requires": {
        "map-visit": "^1.0.0",
        "object-visit": "^1.0.0"
      }
    },
    "color-convert": {
      "version": "1.9.3",
      "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-1.9.3.tgz",
      "integrity": "sha512-QfAUtd+vFdAtFQcC8CCyYt1fYWxSqAiK2cSD6zDB8N3cpsEBAvRxp9zOGg6G/SHHJYAT88/az/IuDGALsNVbGg==",
      "dev": true,
      "requires": {
        "color-name": "1.1.3"
      }
    },
    "color-name": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.3.tgz",
      "integrity": "sha1-p9BVi9icQveV3UIyj3QIMcpTvCU=",
      "dev": true
    },
    "color-support": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/color-support/-/color-support-1.1.3.tgz",
      "integrity": "sha512-qiBjkpbMLO/HL68y+lh4q0/O1MZFj2RX6X/KmMa3+gJD3z+WwI1ZzDHysvqHGS3mP6mznPckpXmw1nI9cJjyRg==",
      "dev": true
    },
    "colors": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/colors/-/colors-1.4.0.tgz",
      "integrity": "sha512-a+UqTh4kgZg/SlGvfbzDHpgRu7AAQOmmqRHJnxhRZICKFUT91brVhNNt58CMWU9PsBbv3PDCZUHbVxuDiH2mtA==",
      "dev": true
    },
    "commander": {
      "version": "7.2.0",
      "resolved": "https://registry.npmjs.org/commander/-/commander-7.2.0.tgz",
      "integrity": "sha512-QrWXB+ZQSVPmIWIhtEO9H+gwHaMGYiF5ChvoJ+K9ZGHG/sVsa6yiesAD1GC/x46sET00Xlwo1u49RVVVzvcSkw==",
      "dev": true
    },
    "commondir": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/commondir/-/commondir-1.0.1.tgz",
      "integrity": "sha1-3dgA2gxmEnOTzKWVDqloo6rxJTs=",
      "dev": true
    },
    "component-emitter": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/component-emitter/-/component-emitter-1.3.0.tgz",
      "integrity": "sha512-Rd3se6QB+sO1TwqZjscQrurpEPIfO0/yYnSin6Q/rD3mOutHvUrCAhJub3r90uNb+SESBuE0QYoB90YdfatsRg==",
      "dev": true
    },
    "concat-map": {
      "version": "0.0.1",
      "resolved": "https://registry.npmjs.org/concat-map/-/concat-map-0.0.1.tgz",
      "integrity": "sha1-2Klr13/Wjfd5OnMDajug1UBdR3s=",
      "dev": true
    },
    "concat-stream": {
      "version": "1.6.2",
      "resolved": "https://registry.npmjs.org/concat-stream/-/concat-stream-1.6.2.tgz",
      "integrity": "sha512-27HBghJxjiZtIk3Ycvn/4kbJk/1uZuJFfuPEns6LaEvpvG1f0hTea8lilrouyo9mVc2GWdcEZ8OLoGmSADlrCw==",
      "dev": true,
      "requires": {
        "buffer-from": "^1.0.0",
        "inherits": "^2.0.3",
        "readable-stream": "^2.2.2",
        "typedarray": "^0.0.6"
      }
    },
    "concat-with-sourcemaps": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/concat-with-sourcemaps/-/concat-with-sourcemaps-1.1.0.tgz",
      "integrity": "sha512-4gEjHJFT9e+2W/77h/DS5SGUgwDaOwprX8L/gl5+3ixnzkVJJsZWDSelmN3Oilw3LNDZjZV0yqH1hLG3k6nghg==",
      "dev": true,
      "requires": {
        "source-map": "^0.6.1"
      },
      "dependencies": {
        "source-map": {
          "version": "0.6.1",
          "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.6.1.tgz",
          "integrity": "sha512-UjgapumWlbMhkBgzT7Ykc5YXUT46F0iKu8SGXq0bcwP5dz/h0Plj6enJqjz1Zbq2l5WaqYnrVbwWOWMyF3F47g==",
          "dev": true
        }
      }
    },
    "connect": {
      "version": "3.7.0",
      "resolved": "https://registry.npmjs.org/connect/-/connect-3.7.0.tgz",
      "integrity": "sha512-ZqRXc+tZukToSNmh5C2iWMSoV3X1YUcPbqEM4DkEG5tNQXrQUZCNVGGv3IuicnkMtPfGf3Xtp8WCXs295iQ1pQ==",
      "dev": true,
      "requires": {
        "debug": "2.6.9",
        "finalhandler": "1.1.2",
        "parseurl": "~1.3.3",
        "utils-merge": "1.0.1"
      },
      "dependencies": {
        "debug": {
          "version": "2.6.9",
          "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
          "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
          "dev": true,
          "requires": {
            "ms": "2.0.0"
          }
        },
        "ms": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
          "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
          "dev": true
        }
      }
    },
    "connect-livereload": {
      "version": "0.6.1",
      "resolved": "https://registry.npmjs.org/connect-livereload/-/connect-livereload-0.6.1.tgz",
      "integrity": "sha512-3R0kMOdL7CjJpU66fzAkCe6HNtd3AavCS4m+uW4KtJjrdGPT0SQEZieAYd+cm+lJoBznNQ4lqipYWkhBMgk00g==",
      "dev": true
    },
    "continuable-cache": {
      "version": "0.3.1",
      "resolved": "https://registry.npmjs.org/continuable-cache/-/continuable-cache-0.3.1.tgz",
      "integrity": "sha1-vXJ6f67XfnH/OYWskzUakSczrQ8=",
      "dev": true
    },
    "convert-source-map": {
      "version": "1.7.0",
      "resolved": "https://registry.npmjs.org/convert-source-map/-/convert-source-map-1.7.0.tgz",
      "integrity": "sha512-4FJkXzKXEDB1snCFZlLP4gpC3JILicCpGbzG9f9G7tGqGCzETQ2hWPrcinA9oU4wtf2biUaEH5065UnMeR33oA==",
      "dev": true,
      "requires": {
        "safe-buffer": "~5.1.1"
      }
    },
    "copy-descriptor": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/copy-descriptor/-/copy-descriptor-0.1.1.tgz",
      "integrity": "sha1-Z29us8OZl8LuGsOpJP1hJHSPV40=",
      "dev": true
    },
    "copy-props": {
      "version": "2.0.5",
      "resolved": "https://registry.npmjs.org/copy-props/-/copy-props-2.0.5.tgz",
      "integrity": "sha512-XBlx8HSqrT0ObQwmSzM7WE5k8FxTV75h1DX1Z3n6NhQ/UYYAvInWYmG06vFt7hQZArE2fuO62aihiWIVQwh1sw==",
      "dev": true,
      "requires": {
        "each-props": "^1.3.2",
        "is-plain-object": "^5.0.0"
      }
    },
    "core-js": {
      "version": "3.12.1",
      "resolved": "https://registry.npmjs.org/core-js/-/core-js-3.12.1.tgz",
      "integrity": "sha512-Ne9DKPHTObRuB09Dru5AjwKjY4cJHVGu+y5f7coGn1E9Grkc3p2iBwE9AI/nJzsE29mQF7oq+mhYYRqOMFN1Bw==",
      "dev": true
    },
    "core-js-compat": {
      "version": "3.12.1",
      "resolved": "https://registry.npmjs.org/core-js-compat/-/core-js-compat-3.12.1.tgz",
      "integrity": "sha512-i6h5qODpw6EsHAoIdQhKoZdWn+dGBF3dSS8m5tif36RlWvW3A6+yu2S16QHUo3CrkzrnEskMAt9f8FxmY9fhWQ==",
      "dev": true,
      "requires": {
        "browserslist": "^4.16.6",
        "semver": "7.0.0"
      },
      "dependencies": {
        "semver": {
          "version": "7.0.0",
          "resolved": "https://registry.npmjs.org/semver/-/semver-7.0.0.tgz",
          "integrity": "sha512-+GB6zVA9LWh6zovYQLALHwv5rb2PHGlJi3lfiqIHxR0uuwCgefcOJc59v9fv1w8GbStwxuuqqAjI9NMAOOgq1A==",
          "dev": true
        }
      }
    },
    "core-util-is": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/core-util-is/-/core-util-is-1.0.2.tgz",
      "integrity": "sha1-tf1UIgqivFq1eqtxQMlAdUUDwac=",
      "dev": true
    },
    "cross-spawn": {
      "version": "7.0.3",
      "resolved": "https://registry.npmjs.org/cross-spawn/-/cross-spawn-7.0.3.tgz",
      "integrity": "sha512-iRDPJKUPVEND7dHPO8rkbOnPpyDygcDFtWjpeWNCgy8WP2rXcxXL8TskReQl6OrB2G7+UJrags1q15Fudc7G6w==",
      "dev": true,
      "peer": true,
      "requires": {
        "path-key": "^3.1.0",
        "shebang-command": "^2.0.0",
        "which": "^2.0.1"
      }
    },
    "d": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/d/-/d-1.0.1.tgz",
      "integrity": "sha512-m62ShEObQ39CfralilEQRjH6oAMtNCV1xJyEx5LpRYUVN+EviphDgUc/F3hnYbADmkiNs67Y+3ylmlG7Lnu+FA==",
      "dev": true,
      "requires": {
        "es5-ext": "^0.10.50",
        "type": "^1.0.1"
      }
    },
    "debug": {
      "version": "4.3.1",
      "resolved": "https://registry.npmjs.org/debug/-/debug-4.3.1.tgz",
      "integrity": "sha512-doEwdvm4PCeK4K3RQN2ZC2BYUBaxwLARCqZmMjtF8a51J2Rb0xpVloFRnCODwqjpwnAoao4pelN8l3RJdv3gRQ==",
      "dev": true,
      "requires": {
        "ms": "2.1.2"
      }
    },
    "decamelize": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/decamelize/-/decamelize-1.2.0.tgz",
      "integrity": "sha1-9lNNFRSCabIDUue+4m9QH5oZEpA=",
      "dev": true
    },
    "decode-uri-component": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/decode-uri-component/-/decode-uri-component-0.2.0.tgz",
      "integrity": "sha1-6zkTMzRYd1y4TNGh+uBiEGu4dUU=",
      "dev": true
    },
    "deep-is": {
      "version": "0.1.3",
      "resolved": "https://registry.npmjs.org/deep-is/-/deep-is-0.1.3.tgz",
      "integrity": "sha1-s2nW+128E+7PUk+RsHD+7cNXzzQ=",
      "dev": true
    },
    "deepmerge": {
      "version": "4.2.2",
      "resolved": "https://registry.npmjs.org/deepmerge/-/deepmerge-4.2.2.tgz",
      "integrity": "sha512-FJ3UgI4gIl+PHZm53knsuSFpE+nESMr7M4v9QcgB7S63Kj/6WqMiFQJpBBYz1Pt+66bZpP3Q7Lye0Oo9MPKEdg==",
      "dev": true
    },
    "default-compare": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/default-compare/-/default-compare-1.0.0.tgz",
      "integrity": "sha512-QWfXlM0EkAbqOCbD/6HjdwT19j7WCkMyiRhWilc4H9/5h/RzTF9gv5LYh1+CmDV5d1rki6KAWLtQale0xt20eQ==",
      "dev": true,
      "requires": {
        "kind-of": "^5.0.2"
      }
    },
    "default-resolution": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/default-resolution/-/default-resolution-2.0.0.tgz",
      "integrity": "sha1-vLgrqnKtebQmp2cy8aga1t8m1oQ=",
      "dev": true
    },
    "define-properties": {
      "version": "1.1.3",
      "resolved": "https://registry.npmjs.org/define-properties/-/define-properties-1.1.3.tgz",
      "integrity": "sha512-3MqfYKj2lLzdMSf8ZIZE/V+Zuy+BgD6f164e8K2w7dgnpKArBDerGYpM46IYYcjnkdPNMjPk9A6VFB8+3SKlXQ==",
      "dev": true,
      "requires": {
        "object-keys": "^1.0.12"
      }
    },
    "define-property": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/define-property/-/define-property-2.0.2.tgz",
      "integrity": "sha512-jwK2UV4cnPpbcG7+VRARKTZPUWowwXA8bzH5NP6ud0oeAxyYPuGZUAC7hMugpCdz4BeSZl2Dl9k66CHJ/46ZYQ==",
      "dev": true,
      "requires": {
        "is-descriptor": "^1.0.2",
        "isobject": "^3.0.1"
      }
    },
    "depd": {
      "version": "1.1.2",
      "resolved": "https://registry.npmjs.org/depd/-/depd-1.1.2.tgz",
      "integrity": "sha1-m81S4UwJd2PnSbJ0xDRu0uVgtak=",
      "dev": true
    },
    "destroy": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/destroy/-/destroy-1.0.4.tgz",
      "integrity": "sha1-l4hXRCxEdJ5CBmE+N5RiBYJqvYA=",
      "dev": true
    },
    "detect-file": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/detect-file/-/detect-file-1.0.0.tgz",
      "integrity": "sha1-8NZtA2cqglyxtzvbP+YjEMjlUrc=",
      "dev": true
    },
    "doctrine": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/doctrine/-/doctrine-3.0.0.tgz",
      "integrity": "sha512-yS+Q5i3hBf7GBkd4KG8a7eBNNWNGLTaEwwYWUijIYM7zrlYDM0BFXHjjPWlWZ1Rg7UaddZeIDmi9jF3HmqiQ2w==",
      "dev": true,
      "requires": {
        "esutils": "^2.0.2"
      }
    },
    "duplexify": {
      "version": "3.7.1",
      "resolved": "https://registry.npmjs.org/duplexify/-/duplexify-3.7.1.tgz",
      "integrity": "sha512-07z8uv2wMyS51kKhD1KsdXJg5WQ6t93RneqRxUHnskXVtlYYkLqM0gqStQZ3pj073g687jPCHrqNfCzawLYh5g==",
      "dev": true,
      "requires": {
        "end-of-stream": "^1.0.0",
        "inherits": "^2.0.1",
        "readable-stream": "^2.0.0",
        "stream-shift": "^1.0.0"
      }
    },
    "each-props": {
      "version": "1.3.2",
      "resolved": "https://registry.npmjs.org/each-props/-/each-props-1.3.2.tgz",
      "integrity": "sha512-vV0Hem3zAGkJAyU7JSjixeU66rwdynTAa1vofCrSA5fEln+m67Az9CcnkVD776/fsN/UjIWmBDoNRS6t6G9RfA==",
      "dev": true,
      "requires": {
        "is-plain-object": "^2.0.1",
        "object.defaults": "^1.1.0"
      },
      "dependencies": {
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "ee-first": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/ee-first/-/ee-first-1.1.1.tgz",
      "integrity": "sha1-WQxhFWsK4vTwJVcyoViyZrxWsh0=",
      "dev": true
    },
    "electron-to-chromium": {
      "version": "1.4.73",
      "resolved": "https://registry.npmjs.org/electron-to-chromium/-/electron-to-chromium-1.4.73.tgz",
      "integrity": "sha512-RlCffXkE/LliqfA5m29+dVDPB2r72y2D2egMMfIy3Le8ODrxjuZNVo4NIC2yPL01N4xb4nZQLwzi6Z5tGIGLnA==",
      "dev": true
    },
    "emoji-regex": {
      "version": "8.0.0",
      "resolved": "https://registry.npmjs.org/emoji-regex/-/emoji-regex-8.0.0.tgz",
      "integrity": "sha512-MSjYzcWNOA0ewAHpz0MxpYFvwg6yjy1NG3xteoqz644VCo/RPgnr1/GGt+ic3iJTzQ8Eu3TdM14SawnVUmGE6A==",
      "dev": true
    },
    "encodeurl": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/encodeurl/-/encodeurl-1.0.2.tgz",
      "integrity": "sha1-rT/0yG7C0CkyL1oCw6mmBslbP1k=",
      "dev": true
    },
    "end-of-stream": {
      "version": "1.4.4",
      "resolved": "https://registry.npmjs.org/end-of-stream/-/end-of-stream-1.4.4.tgz",
      "integrity": "sha512-+uw1inIHVPQoaVuHzRyXd21icM+cnt4CzD5rW+NC1wjOUSTOs+Te7FOv7AhN7vS9x/oIyhLP5PR1H+phQAHu5Q==",
      "dev": true,
      "requires": {
        "once": "^1.4.0"
      }
    },
    "enquirer": {
      "version": "2.3.6",
      "resolved": "https://registry.npmjs.org/enquirer/-/enquirer-2.3.6.tgz",
      "integrity": "sha512-yjNnPr315/FjS4zIsUxYguYUPP2e1NK4d7E7ZOLiyYCcbFBiTMyID+2wvm2w6+pZ/odMA7cRkjhsPbltwBOrLg==",
      "dev": true,
      "peer": true,
      "requires": {
        "ansi-colors": "^4.1.1"
      }
    },
    "error": {
      "version": "7.2.1",
      "resolved": "https://registry.npmjs.org/error/-/error-7.2.1.tgz",
      "integrity": "sha512-fo9HBvWnx3NGUKMvMwB/CBCMMrfEJgbDTVDEkPygA3Bdd3lM1OyCd+rbQ8BwnpF6GdVeOLDNmyL4N5Bg80ZvdA==",
      "dev": true,
      "requires": {
        "string-template": "~0.2.1"
      }
    },
    "error-ex": {
      "version": "1.3.2",
      "resolved": "https://registry.npmjs.org/error-ex/-/error-ex-1.3.2.tgz",
      "integrity": "sha512-7dFHNmqeFSEt2ZBsCriorKnn3Z2pj+fd9kmI6QoWw4//DL+icEBfc0U7qJCisqrTsKTjw4fNFy2pW9OqStD84g==",
      "dev": true,
      "requires": {
        "is-arrayish": "^0.2.1"
      }
    },
    "es5-ext": {
      "version": "0.10.53",
      "resolved": "https://registry.npmjs.org/es5-ext/-/es5-ext-0.10.53.tgz",
      "integrity": "sha512-Xs2Stw6NiNHWypzRTY1MtaG/uJlwCk8kH81920ma8mvN8Xq1gsfhZvpkImLQArw8AHnv8MT2I45J3c0R8slE+Q==",
      "dev": true,
      "requires": {
        "es6-iterator": "~2.0.3",
        "es6-symbol": "~3.1.3",
        "next-tick": "~1.0.0"
      }
    },
    "es6-iterator": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/es6-iterator/-/es6-iterator-2.0.3.tgz",
      "integrity": "sha1-p96IkUGgWpSwhUQDstCg+/qY87c=",
      "dev": true,
      "requires": {
        "d": "1",
        "es5-ext": "^0.10.35",
        "es6-symbol": "^3.1.1"
      }
    },
    "es6-symbol": {
      "version": "3.1.3",
      "resolved": "https://registry.npmjs.org/es6-symbol/-/es6-symbol-3.1.3.tgz",
      "integrity": "sha512-NJ6Yn3FuDinBaBRWl/q5X/s4koRHBrgKAu+yGI6JCBeiu3qrcbJhwT2GeR/EXVfylRk8dpQVJoLEFhK+Mu31NA==",
      "dev": true,
      "requires": {
        "d": "^1.0.1",
        "ext": "^1.1.2"
      }
    },
    "es6-weak-map": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/es6-weak-map/-/es6-weak-map-2.0.3.tgz",
      "integrity": "sha512-p5um32HOTO1kP+w7PRnB+5lQ43Z6muuMuIMffvDN8ZB4GcnjLBV6zGStpbASIMk4DCAvEaamhe2zhyCb/QXXsA==",
      "dev": true,
      "requires": {
        "d": "1",
        "es5-ext": "^0.10.46",
        "es6-iterator": "^2.0.3",
        "es6-symbol": "^3.1.1"
      }
    },
    "escalade": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/escalade/-/escalade-3.1.1.tgz",
      "integrity": "sha512-k0er2gUkLf8O0zKJiAhmkTnJlTvINGv7ygDNPbeIsX/TJjGJZHuh9B2UxbsaEkmlEo9MfhrSzmhIlhRlI2GXnw==",
      "dev": true
    },
    "escape-html": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/escape-html/-/escape-html-1.0.3.tgz",
      "integrity": "sha1-Aljq5NPQwJdN4cFpGI7wBR0dGYg=",
      "dev": true
    },
    "escape-string-regexp": {
      "version": "1.0.5",
      "resolved": "https://registry.npmjs.org/escape-string-regexp/-/escape-string-regexp-1.0.5.tgz",
      "integrity": "sha1-G2HAViGQqN/2rjuyzwIAyhMLhtQ=",
      "dev": true
    },
    "eslint": {
      "version": "7.26.0",
      "resolved": "https://registry.npmjs.org/eslint/-/eslint-7.26.0.tgz",
      "integrity": "sha512-4R1ieRf52/izcZE7AlLy56uIHHDLT74Yzz2Iv2l6kDaYvEu9x+wMB5dZArVL8SYGXSYV2YAg70FcW5Y5nGGNIg==",
      "dev": true,
      "peer": true,
      "requires": {
        "@babel/code-frame": "7.12.11",
        "@eslint/eslintrc": "^0.4.1",
        "ajv": "^6.10.0",
        "chalk": "^4.0.0",
        "cross-spawn": "^7.0.2",
        "debug": "^4.0.1",
        "doctrine": "^3.0.0",
        "enquirer": "^2.3.5",
        "eslint-scope": "^5.1.1",
        "eslint-utils": "^2.1.0",
        "eslint-visitor-keys": "^2.0.0",
        "espree": "^7.3.1",
        "esquery": "^1.4.0",
        "esutils": "^2.0.2",
        "file-entry-cache": "^6.0.1",
        "functional-red-black-tree": "^1.0.1",
        "glob-parent": "^5.0.0",
        "globals": "^13.6.0",
        "ignore": "^4.0.6",
        "import-fresh": "^3.0.0",
        "imurmurhash": "^0.1.4",
        "is-glob": "^4.0.0",
        "js-yaml": "^3.13.1",
        "json-stable-stringify-without-jsonify": "^1.0.1",
        "levn": "^0.4.1",
        "lodash": "^4.17.21",
        "minimatch": "^3.0.4",
        "natural-compare": "^1.4.0",
        "optionator": "^0.9.1",
        "progress": "^2.0.0",
        "regexpp": "^3.1.0",
        "semver": "^7.2.1",
        "strip-ansi": "^6.0.0",
        "strip-json-comments": "^3.1.0",
        "table": "^6.0.4",
        "text-table": "^0.2.0",
        "v8-compile-cache": "^2.0.3"
      },
      "dependencies": {
        "@babel/code-frame": {
          "version": "7.12.11",
          "resolved": "https://registry.npmjs.org/@babel/code-frame/-/code-frame-7.12.11.tgz",
          "integrity": "sha512-Zt1yodBx1UcyiePMSkWnU4hPqhwq7hGi2nFL1LeA3EUl+q2LQx16MISgJ0+z7dnmgvP9QtIleuETGOiOH1RcIw==",
          "dev": true,
          "peer": true,
          "requires": {
            "@babel/highlight": "^7.10.4"
          }
        },
        "ansi-styles": {
          "version": "4.3.0",
          "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
          "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
          "dev": true,
          "peer": true,
          "requires": {
            "color-convert": "^2.0.1"
          }
        },
        "chalk": {
          "version": "4.1.1",
          "resolved": "https://registry.npmjs.org/chalk/-/chalk-4.1.1.tgz",
          "integrity": "sha512-diHzdDKxcU+bAsUboHLPEDQiw0qEe0qd7SYUn3HgcFlWgbDcfLGswOHYeGrHKzG9z6UYf01d9VFMfZxPM1xZSg==",
          "dev": true,
          "peer": true,
          "requires": {
            "ansi-styles": "^4.1.0",
            "supports-color": "^7.1.0"
          }
        },
        "color-convert": {
          "version": "2.0.1",
          "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
          "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
          "dev": true,
          "peer": true,
          "requires": {
            "color-name": "~1.1.4"
          }
        },
        "color-name": {
          "version": "1.1.4",
          "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
          "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA==",
          "dev": true,
          "peer": true
        },
        "globals": {
          "version": "13.8.0",
          "resolved": "https://registry.npmjs.org/globals/-/globals-13.8.0.tgz",
          "integrity": "sha512-rHtdA6+PDBIjeEvA91rpqzEvk/k3/i7EeNQiryiWuJH0Hw9cpyJMAt2jtbAwUaRdhD+573X4vWw6IcjKPasi9Q==",
          "dev": true,
          "peer": true,
          "requires": {
            "type-fest": "^0.20.2"
          }
        },
        "has-flag": {
          "version": "4.0.0",
          "resolved": "https://registry.npmjs.org/has-flag/-/has-flag-4.0.0.tgz",
          "integrity": "sha512-EykJT/Q1KjTWctppgIAgfSO0tKVuZUjhgMr17kqTumMl6Afv3EISleU7qZUzoXDFTAHTDC4NOoG/ZxU3EvlMPQ==",
          "dev": true,
          "peer": true
        },
        "semver": {
          "version": "7.3.5",
          "resolved": "https://registry.npmjs.org/semver/-/semver-7.3.5.tgz",
          "integrity": "sha512-PoeGJYh8HK4BTO/a9Tf6ZG3veo/A7ZVsYrSA6J8ny9nb3B1VrpkuN+z9OE5wfE5p6H4LchYZsegiQgbJD94ZFQ==",
          "dev": true,
          "peer": true,
          "requires": {
            "lru-cache": "^6.0.0"
          }
        },
        "supports-color": {
          "version": "7.2.0",
          "resolved": "https://registry.npmjs.org/supports-color/-/supports-color-7.2.0.tgz",
          "integrity": "sha512-qpCAvRl9stuOHveKsn7HncJRvv501qIacKzQlO/+Lwxc9+0q2wLyv4Dfvt80/DPn2pqOBsJdDiogXGR9+OvwRw==",
          "dev": true,
          "peer": true,
          "requires": {
            "has-flag": "^4.0.0"
          }
        },
        "type-fest": {
          "version": "0.20.2",
          "resolved": "https://registry.npmjs.org/type-fest/-/type-fest-0.20.2.tgz",
          "integrity": "sha512-Ne+eE4r0/iWnpAxD852z3A+N0Bt5RN//NjJwRd2VFHEmrywxf5vsZlh4R6lixl6B+wz/8d+maTSAkN1FIkI3LQ==",
          "dev": true,
          "peer": true
        }
      }
    },
    "eslint-scope": {
      "version": "5.1.1",
      "resolved": "https://registry.npmjs.org/eslint-scope/-/eslint-scope-5.1.1.tgz",
      "integrity": "sha512-2NxwbF/hZ0KpepYN0cNbo+FN6XoK7GaHlQhgx/hIZl6Va0bF45RQOOwhLIy8lQDbuCiadSLCBnH2CFYquit5bw==",
      "dev": true,
      "requires": {
        "esrecurse": "^4.3.0",
        "estraverse": "^4.1.1"
      }
    },
    "eslint-utils": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/eslint-utils/-/eslint-utils-2.1.0.tgz",
      "integrity": "sha512-w94dQYoauyvlDc43XnGB8lU3Zt713vNChgt4EWwhXAP2XkBvndfxF0AgIqKOOasjPIPzj9JqgwkwbCYD0/V3Zg==",
      "dev": true,
      "peer": true,
      "requires": {
        "eslint-visitor-keys": "^1.1.0"
      },
      "dependencies": {
        "eslint-visitor-keys": {
          "version": "1.3.0",
          "resolved": "https://registry.npmjs.org/eslint-visitor-keys/-/eslint-visitor-keys-1.3.0.tgz",
          "integrity": "sha512-6J72N8UNa462wa/KFODt/PJ3IU60SDpC3QXC1Hjc1BXXpfL2C9R5+AU7jhe0F6GREqVMh4Juu+NY7xn+6dipUQ==",
          "dev": true,
          "peer": true
        }
      }
    },
    "eslint-visitor-keys": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/eslint-visitor-keys/-/eslint-visitor-keys-2.1.0.tgz",
      "integrity": "sha512-0rSmRBzXgDzIsD6mGdJgevzgezI534Cer5L/vyMX0kHzT/jiB43jRhd9YUlMGYLQy2zprNmoT8qasCGtY+QaKw==",
      "dev": true
    },
    "espree": {
      "version": "7.3.1",
      "resolved": "https://registry.npmjs.org/espree/-/espree-7.3.1.tgz",
      "integrity": "sha512-v3JCNCE64umkFpmkFGqzVKsOT0tN1Zr+ueqLZfpV1Ob8e+CEgPWa+OxCoGH3tnhimMKIaBm4m/vaRpJ/krRz2g==",
      "dev": true,
      "peer": true,
      "requires": {
        "acorn": "^7.4.0",
        "acorn-jsx": "^5.3.1",
        "eslint-visitor-keys": "^1.3.0"
      },
      "dependencies": {
        "eslint-visitor-keys": {
          "version": "1.3.0",
          "resolved": "https://registry.npmjs.org/eslint-visitor-keys/-/eslint-visitor-keys-1.3.0.tgz",
          "integrity": "sha512-6J72N8UNa462wa/KFODt/PJ3IU60SDpC3QXC1Hjc1BXXpfL2C9R5+AU7jhe0F6GREqVMh4Juu+NY7xn+6dipUQ==",
          "dev": true,
          "peer": true
        }
      }
    },
    "esprima": {
      "version": "4.0.1",
      "resolved": "https://registry.npmjs.org/esprima/-/esprima-4.0.1.tgz",
      "integrity": "sha512-eGuFFw7Upda+g4p+QHvnW0RyTX/SVeJBDM/gCtMARO0cLuT2HcEKnTPvhjV6aGeqrCB/sbNop0Kszm0jsaWU4A==",
      "dev": true
    },
    "esquery": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/esquery/-/esquery-1.4.0.tgz",
      "integrity": "sha512-cCDispWt5vHHtwMY2YrAQ4ibFkAL8RbH5YGBnZBc90MolvvfkkQcJro/aZiAQUlQ3qgrYS6D6v8Gc5G5CQsc9w==",
      "dev": true,
      "requires": {
        "estraverse": "^5.1.0"
      },
      "dependencies": {
        "estraverse": {
          "version": "5.2.0",
          "resolved": "https://registry.npmjs.org/estraverse/-/estraverse-5.2.0.tgz",
          "integrity": "sha512-BxbNGGNm0RyRYvUdHpIwv9IWzeM9XClbOxwoATuFdOE7ZE6wHL+HQ5T8hoPM+zHvmKzzsEqhgy0GrQ5X13afiQ==",
          "dev": true
        }
      }
    },
    "esrecurse": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/esrecurse/-/esrecurse-4.3.0.tgz",
      "integrity": "sha512-KmfKL3b6G+RXvP8N1vr3Tq1kL/oCFgn2NYXEtqP8/L3pKapUA4G8cFVaoF3SU323CD4XypR/ffioHmkti6/Tag==",
      "dev": true,
      "requires": {
        "estraverse": "^5.2.0"
      },
      "dependencies": {
        "estraverse": {
          "version": "5.2.0",
          "resolved": "https://registry.npmjs.org/estraverse/-/estraverse-5.2.0.tgz",
          "integrity": "sha512-BxbNGGNm0RyRYvUdHpIwv9IWzeM9XClbOxwoATuFdOE7ZE6wHL+HQ5T8hoPM+zHvmKzzsEqhgy0GrQ5X13afiQ==",
          "dev": true
        }
      }
    },
    "estraverse": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/estraverse/-/estraverse-4.3.0.tgz",
      "integrity": "sha512-39nnKffWz8xN1BU/2c79n9nB9HDzo0niYUqx6xyqUnyoAnQyyWpOTdZEeiCch8BBu515t4wp9ZmgVfVhn9EBpw==",
      "dev": true
    },
    "estree-walker": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/estree-walker/-/estree-walker-2.0.2.tgz",
      "integrity": "sha512-Rfkk/Mp/DL7JVje3u18FxFujQlTNR2q6QfMSMB7AvCBx91NGj/ba3kCfza0f6dVDbw7YlRf/nDrn7pQrCCyQ/w==",
      "dev": true
    },
    "esutils": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/esutils/-/esutils-2.0.3.tgz",
      "integrity": "sha512-kVscqXk4OCp68SZ0dkgEKVi6/8ij300KBWTJq32P/dYeWTSwK41WyTxalN1eRmA5Z9UU/LX9D7FWSmV9SAYx6g==",
      "dev": true
    },
    "etag": {
      "version": "1.8.1",
      "resolved": "https://registry.npmjs.org/etag/-/etag-1.8.1.tgz",
      "integrity": "sha1-Qa4u62XvpiJorr/qg6x9eSmbCIc=",
      "dev": true
    },
    "expand-brackets": {
      "version": "2.1.4",
      "resolved": "https://registry.npmjs.org/expand-brackets/-/expand-brackets-2.1.4.tgz",
      "integrity": "sha1-t3c14xXOMPa27/D4OwQVGiJEliI=",
      "dev": true,
      "requires": {
        "debug": "^2.3.3",
        "define-property": "^0.2.5",
        "extend-shallow": "^2.0.1",
        "posix-character-classes": "^0.1.0",
        "regex-not": "^1.0.0",
        "snapdragon": "^0.8.1",
        "to-regex": "^3.0.1"
      },
      "dependencies": {
        "debug": {
          "version": "2.6.9",
          "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
          "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
          "dev": true,
          "requires": {
            "ms": "2.0.0"
          }
        },
        "define-property": {
          "version": "0.2.5",
          "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
          "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
          "dev": true,
          "requires": {
            "is-descriptor": "^0.1.0"
          }
        },
        "is-accessor-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
          "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          },
          "dependencies": {
            "kind-of": {
              "version": "3.2.2",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
              "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
              "dev": true,
              "requires": {
                "is-buffer": "^1.1.5"
              }
            }
          }
        },
        "is-data-descriptor": {
          "version": "0.1.4",
          "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
          "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          },
          "dependencies": {
            "kind-of": {
              "version": "3.2.2",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
              "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
              "dev": true,
              "requires": {
                "is-buffer": "^1.1.5"
              }
            }
          }
        },
        "is-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
          "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
          "dev": true,
          "requires": {
            "is-accessor-descriptor": "^0.1.6",
            "is-data-descriptor": "^0.1.4",
            "kind-of": "^5.0.0"
          }
        },
        "ms": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
          "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
          "dev": true
        }
      }
    },
    "expand-tilde": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/expand-tilde/-/expand-tilde-2.0.2.tgz",
      "integrity": "sha1-l+gBqgUt8CRU3kawK/YhZCzchQI=",
      "dev": true,
      "requires": {
        "homedir-polyfill": "^1.0.1"
      }
    },
    "ext": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/ext/-/ext-1.4.0.tgz",
      "integrity": "sha512-Key5NIsUxdqKg3vIsdw9dSuXpPCQ297y6wBjL30edxwPgt2E44WcWBZey/ZvUc6sERLTxKdyCu4gZFmUbk1Q7A==",
      "dev": true,
      "requires": {
        "type": "^2.0.0"
      },
      "dependencies": {
        "type": {
          "version": "2.5.0",
          "resolved": "https://registry.npmjs.org/type/-/type-2.5.0.tgz",
          "integrity": "sha512-180WMDQaIMm3+7hGXWf12GtdniDEy7nYcyFMKJn/eZz/6tSLXrUN9V0wKSbMjej0I1WHWbpREDEKHtqPQa9NNw==",
          "dev": true
        }
      }
    },
    "extend": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/extend/-/extend-3.0.2.tgz",
      "integrity": "sha512-fjquC59cD7CyW6urNXK0FBufkZcoiGG80wTuPujX590cB5Ttln20E2UB4S/WARVqhXffZl2LNgS+gQdPIIim/g==",
      "dev": true
    },
    "extend-shallow": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-2.0.1.tgz",
      "integrity": "sha1-Ua99YUrZqfYQ6huvu5idaxxWiQ8=",
      "dev": true,
      "requires": {
        "is-extendable": "^0.1.0"
      }
    },
    "external-editor": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/external-editor/-/external-editor-3.1.0.tgz",
      "integrity": "sha512-hMQ4CX1p1izmuLYyZqLMO/qGNw10wSv9QDCPfzXfyFrOaCSSoRfqE1Kf1s5an66J5JZC62NewG+mK49jOCtQew==",
      "dev": true,
      "requires": {
        "chardet": "^0.7.0",
        "iconv-lite": "^0.4.24",
        "tmp": "^0.0.33"
      }
    },
    "extglob": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/extglob/-/extglob-2.0.4.tgz",
      "integrity": "sha512-Nmb6QXkELsuBr24CJSkilo6UHHgbekK5UiZgfE6UHD3Eb27YC6oD+bhcT+tJ6cl8dmsgdQxnWlcry8ksBIBLpw==",
      "dev": true,
      "requires": {
        "array-unique": "^0.3.2",
        "define-property": "^1.0.0",
        "expand-brackets": "^2.1.4",
        "extend-shallow": "^2.0.1",
        "fragment-cache": "^0.2.1",
        "regex-not": "^1.0.0",
        "snapdragon": "^0.8.1",
        "to-regex": "^3.0.1"
      },
      "dependencies": {
        "define-property": {
          "version": "1.0.0",
          "resolved": "https://registry.npmjs.org/define-property/-/define-property-1.0.0.tgz",
          "integrity": "sha1-dp66rz9KY6rTr56NMEybvnm/sOY=",
          "dev": true,
          "requires": {
            "is-descriptor": "^1.0.0"
          }
        }
      }
    },
    "extract-zip": {
      "version": "1.7.0",
      "resolved": "https://registry.npmjs.org/extract-zip/-/extract-zip-1.7.0.tgz",
      "integrity": "sha512-xoh5G1W/PB0/27lXgMQyIhP5DSY/LhoCsOyZgb+6iMmRtCwVBo55uKaMoEYrDCKQhWvqEip5ZPKAc6eFNyf/MA==",
      "dev": true,
      "requires": {
        "concat-stream": "^1.6.2",
        "debug": "^2.6.9",
        "mkdirp": "^0.5.4",
        "yauzl": "^2.10.0"
      },
      "dependencies": {
        "debug": {
          "version": "2.6.9",
          "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
          "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
          "dev": true,
          "requires": {
            "ms": "2.0.0"
          }
        },
        "ms": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
          "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
          "dev": true
        }
      }
    },
    "fancy-log": {
      "version": "1.3.3",
      "resolved": "https://registry.npmjs.org/fancy-log/-/fancy-log-1.3.3.tgz",
      "integrity": "sha512-k9oEhlyc0FrVh25qYuSELjr8oxsCoc4/LEZfg2iJJrfEk/tZL9bCoJE47gqAvI2m/AUjluCS4+3I0eTx8n3AEw==",
      "dev": true,
      "requires": {
        "ansi-gray": "^0.1.1",
        "color-support": "^1.1.3",
        "parse-node-version": "^1.0.0",
        "time-stamp": "^1.0.0"
      }
    },
    "fast-deep-equal": {
      "version": "3.1.3",
      "resolved": "https://registry.npmjs.org/fast-deep-equal/-/fast-deep-equal-3.1.3.tgz",
      "integrity": "sha512-f3qQ9oQy9j2AhBe/H9VC91wLmKBCCU/gDOnKNAYG5hswO7BLKj09Hc5HYNz9cGI++xlpDCIgDaitVs03ATR84Q==",
      "dev": true
    },
    "fast-json-stable-stringify": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/fast-json-stable-stringify/-/fast-json-stable-stringify-2.1.0.tgz",
      "integrity": "sha512-lhd/wF+Lk98HZoTCtlVraHtfh5XYijIjalXck7saUtuanSDyLMxnHhSXEDJqHxD7msR8D0uCmqlkwjCV8xvwHw==",
      "dev": true
    },
    "fast-levenshtein": {
      "version": "2.0.6",
      "resolved": "https://registry.npmjs.org/fast-levenshtein/-/fast-levenshtein-2.0.6.tgz",
      "integrity": "sha1-PYpcZog6FqMMqGQ+hR8Zuqd5eRc=",
      "dev": true
    },
    "faye-websocket": {
      "version": "0.10.0",
      "resolved": "https://registry.npmjs.org/faye-websocket/-/faye-websocket-0.10.0.tgz",
      "integrity": "sha1-TkkvjQTftviQA1B/btvy1QHnxvQ=",
      "dev": true,
      "requires": {
        "websocket-driver": ">=0.5.1"
      }
    },
    "fd-slicer": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/fd-slicer/-/fd-slicer-1.1.0.tgz",
      "integrity": "sha1-JcfInLH5B3+IkbvmHY85Dq4lbx4=",
      "dev": true,
      "requires": {
        "pend": "~1.2.0"
      }
    },
    "figures": {
      "version": "3.2.0",
      "resolved": "https://registry.npmjs.org/figures/-/figures-3.2.0.tgz",
      "integrity": "sha512-yaduQFRKLXYOGgEn6AZau90j3ggSOyiqXU0F9JZfeXYhNa+Jk4X+s45A2zg5jns87GAFa34BBm2kXw4XpNcbdg==",
      "dev": true,
      "requires": {
        "escape-string-regexp": "^1.0.5"
      }
    },
    "file-entry-cache": {
      "version": "6.0.1",
      "resolved": "https://registry.npmjs.org/file-entry-cache/-/file-entry-cache-6.0.1.tgz",
      "integrity": "sha512-7Gps/XWymbLk2QLYK4NzpMOrYjMhdIxXuIvy2QBsLE6ljuodKvdkWs/cpyJJ3CVIVpH0Oi1Hvg1ovbMzLdFBBg==",
      "dev": true,
      "peer": true,
      "requires": {
        "flat-cache": "^3.0.4"
      }
    },
    "file-uri-to-path": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/file-uri-to-path/-/file-uri-to-path-1.0.0.tgz",
      "integrity": "sha512-0Zt+s3L7Vf1biwWZ29aARiVYLx7iMGnEUl9x33fbB/j3jR81u/O2LbqK+Bm1CDSNDKVtJ/YjwY7TUd5SkeLQLw==",
      "dev": true,
      "optional": true
    },
    "fill-range": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/fill-range/-/fill-range-4.0.0.tgz",
      "integrity": "sha1-1USBHUKPmOsGpj3EAtJAPDKMOPc=",
      "dev": true,
      "requires": {
        "extend-shallow": "^2.0.1",
        "is-number": "^3.0.0",
        "repeat-string": "^1.6.1",
        "to-regex-range": "^2.1.0"
      }
    },
    "finalhandler": {
      "version": "1.1.2",
      "resolved": "https://registry.npmjs.org/finalhandler/-/finalhandler-1.1.2.tgz",
      "integrity": "sha512-aAWcW57uxVNrQZqFXjITpW3sIUQmHGG3qSb9mUah9MgMC4NeWhNOlNjXEYq3HjRAvL6arUviZGGJsBg6z0zsWA==",
      "dev": true,
      "requires": {
        "debug": "2.6.9",
        "encodeurl": "~1.0.2",
        "escape-html": "~1.0.3",
        "on-finished": "~2.3.0",
        "parseurl": "~1.3.3",
        "statuses": "~1.5.0",
        "unpipe": "~1.0.0"
      },
      "dependencies": {
        "debug": {
          "version": "2.6.9",
          "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
          "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
          "dev": true,
          "requires": {
            "ms": "2.0.0"
          }
        },
        "ms": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
          "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
          "dev": true
        }
      }
    },
    "find-up": {
      "version": "4.1.0",
      "resolved": "https://registry.npmjs.org/find-up/-/find-up-4.1.0.tgz",
      "integrity": "sha512-PpOwAdQ/YlXQ2vj8a3h8IipDuYRi3wceVQQGYWxNINccq40Anw7BlsEXCMbt1Zt+OLA6Fq9suIpIWD0OsnISlw==",
      "dev": true,
      "requires": {
        "locate-path": "^5.0.0",
        "path-exists": "^4.0.0"
      }
    },
    "findup-sync": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/findup-sync/-/findup-sync-3.0.0.tgz",
      "integrity": "sha512-YbffarhcicEhOrm4CtrwdKBdCuz576RLdhJDsIfvNtxUuhdRet1qZcsMjqbePtAseKdAnDyM/IyXbu7PRPRLYg==",
      "dev": true,
      "requires": {
        "detect-file": "^1.0.0",
        "is-glob": "^4.0.0",
        "micromatch": "^3.0.4",
        "resolve-dir": "^1.0.1"
      }
    },
    "fined": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/fined/-/fined-1.2.0.tgz",
      "integrity": "sha512-ZYDqPLGxDkDhDZBjZBb+oD1+j0rA4E0pXY50eplAAOPg2N/gUBSSk5IM1/QhPfyVo19lJ+CvXpqfvk+b2p/8Ng==",
      "dev": true,
      "requires": {
        "expand-tilde": "^2.0.2",
        "is-plain-object": "^2.0.3",
        "object.defaults": "^1.1.0",
        "object.pick": "^1.2.0",
        "parse-filepath": "^1.0.1"
      },
      "dependencies": {
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "fitty": {
      "version": "2.3.3",
      "resolved": "https://registry.npmjs.org/fitty/-/fitty-2.3.3.tgz",
      "integrity": "sha512-JBrXkAT29fGTMFA/O40zzxZTISK5qm4kx8gRU6x43a1OalC5kyVXG77RLbyFMFdFabd16nYX3HrRAe/hGKg+EQ==",
      "dev": true
    },
    "flagged-respawn": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/flagged-respawn/-/flagged-respawn-1.0.1.tgz",
      "integrity": "sha512-lNaHNVymajmk0OJMBn8fVUAU1BtDeKIqKoVhk4xAALB57aALg6b4W0MfJ/cUE0g9YBXy5XhSlPIpYIJ7HaY/3Q==",
      "dev": true
    },
    "flat-cache": {
      "version": "3.0.4",
      "resolved": "https://registry.npmjs.org/flat-cache/-/flat-cache-3.0.4.tgz",
      "integrity": "sha512-dm9s5Pw7Jc0GvMYbshN6zchCA9RgQlzzEZX3vylR9IqFfS8XciblUXOKfW6SiuJ0e13eDYZoZV5wdrev7P3Nwg==",
      "dev": true,
      "peer": true,
      "requires": {
        "flatted": "^3.1.0",
        "rimraf": "^3.0.2"
      }
    },
    "flatted": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/flatted/-/flatted-3.1.1.tgz",
      "integrity": "sha512-zAoAQiudy+r5SvnSw3KJy5os/oRJYHzrzja/tBDqrZtNhUw8bt6y8OBzMWcjWr+8liV8Eb6yOhw8WZ7VFZ5ZzA==",
      "dev": true,
      "peer": true
    },
    "flush-write-stream": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/flush-write-stream/-/flush-write-stream-1.1.1.tgz",
      "integrity": "sha512-3Z4XhFZ3992uIq0XOqb9AreonueSYphE6oYbpt5+3u06JWklbsPkNv3ZKkP9Bz/r+1MWCaMoSQ28P85+1Yc77w==",
      "dev": true,
      "requires": {
        "inherits": "^2.0.3",
        "readable-stream": "^2.3.6"
      }
    },
    "for-in": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/for-in/-/for-in-1.0.2.tgz",
      "integrity": "sha1-gQaNKVqBQuwKxybG4iAMMPttXoA=",
      "dev": true
    },
    "for-own": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/for-own/-/for-own-1.0.0.tgz",
      "integrity": "sha1-xjMy9BXO3EsE2/5wz4NklMU8tEs=",
      "dev": true,
      "requires": {
        "for-in": "^1.0.1"
      }
    },
    "fraction.js": {
      "version": "4.1.3",
      "resolved": "https://registry.npmjs.org/fraction.js/-/fraction.js-4.1.3.tgz",
      "integrity": "sha512-pUHWWt6vHzZZiQJcM6S/0PXfS+g6FM4BF5rj9wZyreivhQPdsh5PpE25VtSNxq80wHS5RfY51Ii+8Z0Zl/pmzg==",
      "dev": true
    },
    "fragment-cache": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/fragment-cache/-/fragment-cache-0.2.1.tgz",
      "integrity": "sha1-QpD60n8T6Jvn8zeZxrxaCr//DRk=",
      "dev": true,
      "requires": {
        "map-cache": "^0.2.2"
      }
    },
    "fresh": {
      "version": "0.5.2",
      "resolved": "https://registry.npmjs.org/fresh/-/fresh-0.5.2.tgz",
      "integrity": "sha1-PYyt2Q2XZWn6g1qx+OSyOhBWBac=",
      "dev": true
    },
    "fs-mkdirp-stream": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/fs-mkdirp-stream/-/fs-mkdirp-stream-1.0.0.tgz",
      "integrity": "sha1-C3gV/DIBxqaeFNuYzgmMFpNSWes=",
      "dev": true,
      "requires": {
        "graceful-fs": "^4.1.11",
        "through2": "^2.0.3"
      }
    },
    "fs.realpath": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/fs.realpath/-/fs.realpath-1.0.0.tgz",
      "integrity": "sha1-FQStJSMVjKpA20onh8sBQRmU6k8=",
      "dev": true
    },
    "fsevents": {
      "version": "1.2.13",
      "resolved": "https://registry.npmjs.org/fsevents/-/fsevents-1.2.13.tgz",
      "integrity": "sha512-oWb1Z6mkHIskLzEJ/XWX0srkpkTQ7vaopMQkyaEIoq0fmtFVxOthb8cCxeT+p3ynTdkk/RZwbgG4brR5BeWECw==",
      "dev": true,
      "optional": true,
      "requires": {
        "bindings": "^1.5.0",
        "nan": "^2.12.1"
      }
    },
    "function-bind": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/function-bind/-/function-bind-1.1.1.tgz",
      "integrity": "sha512-yIovAzMX49sF8Yl58fSCWJ5svSLuaibPxXQJFLmBObTuCr0Mf1KiPopGM9NiFjiYBCbfaa2Fh6breQ6ANVTI0A==",
      "dev": true
    },
    "functional-red-black-tree": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/functional-red-black-tree/-/functional-red-black-tree-1.0.1.tgz",
      "integrity": "sha1-GwqzvVU7Kg1jmdKcDj6gslIHgyc=",
      "dev": true
    },
    "gensync": {
      "version": "1.0.0-beta.2",
      "resolved": "https://registry.npmjs.org/gensync/-/gensync-1.0.0-beta.2.tgz",
      "integrity": "sha512-3hN7NaskYvMDLQY55gnW3NQ+mesEAepTqlg+VEbj7zzqEMBVNhzcGYYeqFo/TlYz6eQiFcp1HcsCZO+nGgS8zg==",
      "dev": true
    },
    "get-caller-file": {
      "version": "2.0.5",
      "resolved": "https://registry.npmjs.org/get-caller-file/-/get-caller-file-2.0.5.tgz",
      "integrity": "sha512-DyFP3BM/3YHTQOCUL/w0OZHR0lpKeGrxotcHWcqNEdnltqFwXVfhEBQ94eIo34AfQpo0rGki4cyIiftY06h2Fg==",
      "dev": true
    },
    "get-intrinsic": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/get-intrinsic/-/get-intrinsic-1.1.1.tgz",
      "integrity": "sha512-kWZrnVM42QCiEA2Ig1bG8zjoIMOgxWwYCEeNdwY6Tv/cOSeGpcoX4pXHfKUxNKVoArnrEr2e9srnAxxGIraS9Q==",
      "dev": true,
      "requires": {
        "function-bind": "^1.1.1",
        "has": "^1.0.3",
        "has-symbols": "^1.0.1"
      }
    },
    "get-stream": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/get-stream/-/get-stream-3.0.0.tgz",
      "integrity": "sha1-jpQ9E1jcN1VQVOy+LtsFqhdO3hQ=",
      "dev": true
    },
    "get-value": {
      "version": "2.0.6",
      "resolved": "https://registry.npmjs.org/get-value/-/get-value-2.0.6.tgz",
      "integrity": "sha1-3BXKHGcjh8p2vTesCjlbogQqLCg=",
      "dev": true
    },
    "glob": {
      "version": "7.1.7",
      "resolved": "https://registry.npmjs.org/glob/-/glob-7.1.7.tgz",
      "integrity": "sha512-OvD9ENzPLbegENnYP5UUfJIirTg4+XwMWGaQfQTY0JenxNvvIKP3U3/tAQSPIu/lHxXYSZmpXlUHeqAIdKzBLQ==",
      "dev": true,
      "requires": {
        "fs.realpath": "^1.0.0",
        "inflight": "^1.0.4",
        "inherits": "2",
        "minimatch": "^3.0.4",
        "once": "^1.3.0",
        "path-is-absolute": "^1.0.0"
      }
    },
    "glob-parent": {
      "version": "5.1.2",
      "resolved": "https://registry.npmjs.org/glob-parent/-/glob-parent-5.1.2.tgz",
      "integrity": "sha512-AOIgSQCepiJYwP3ARnGx+5VnTu2HBYdzbGP45eLw1vr3zB3vZLeyed1sC9hnbcOc9/SrMyM5RPQrkGz4aS9Zow==",
      "dev": true,
      "requires": {
        "is-glob": "^4.0.1"
      }
    },
    "glob-stream": {
      "version": "6.1.0",
      "resolved": "https://registry.npmjs.org/glob-stream/-/glob-stream-6.1.0.tgz",
      "integrity": "sha1-cEXJlBOz65SIjYOrRtC0BMx73eQ=",
      "dev": true,
      "requires": {
        "extend": "^3.0.0",
        "glob": "^7.1.1",
        "glob-parent": "^3.1.0",
        "is-negated-glob": "^1.0.0",
        "ordered-read-streams": "^1.0.0",
        "pumpify": "^1.3.5",
        "readable-stream": "^2.1.5",
        "remove-trailing-separator": "^1.0.1",
        "to-absolute-glob": "^2.0.0",
        "unique-stream": "^2.0.2"
      },
      "dependencies": {
        "glob-parent": {
          "version": "3.1.0",
          "resolved": "https://registry.npmjs.org/glob-parent/-/glob-parent-3.1.0.tgz",
          "integrity": "sha1-nmr2KZ2NO9K9QEMIMr0RPfkGxa4=",
          "dev": true,
          "requires": {
            "is-glob": "^3.1.0",
            "path-dirname": "^1.0.0"
          }
        },
        "is-glob": {
          "version": "3.1.0",
          "resolved": "https://registry.npmjs.org/is-glob/-/is-glob-3.1.0.tgz",
          "integrity": "sha1-e6WuJCF4BKxwcHuWkiVnSGzD6Eo=",
          "dev": true,
          "requires": {
            "is-extglob": "^2.1.0"
          }
        }
      }
    },
    "glob-watcher": {
      "version": "5.0.5",
      "resolved": "https://registry.npmjs.org/glob-watcher/-/glob-watcher-5.0.5.tgz",
      "integrity": "sha512-zOZgGGEHPklZNjZQaZ9f41i7F2YwE+tS5ZHrDhbBCk3stwahn5vQxnFmBJZHoYdusR6R1bLSXeGUy/BhctwKzw==",
      "dev": true,
      "requires": {
        "anymatch": "^2.0.0",
        "async-done": "^1.2.0",
        "chokidar": "^2.0.0",
        "is-negated-glob": "^1.0.0",
        "just-debounce": "^1.0.0",
        "normalize-path": "^3.0.0",
        "object.defaults": "^1.1.0"
      }
    },
    "global-modules": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/global-modules/-/global-modules-1.0.0.tgz",
      "integrity": "sha512-sKzpEkf11GpOFuw0Zzjzmt4B4UZwjOcG757PPvrfhxcLFbq0wpsgpOqxpxtxFiCG4DtG93M6XRVbF2oGdev7bg==",
      "dev": true,
      "requires": {
        "global-prefix": "^1.0.1",
        "is-windows": "^1.0.1",
        "resolve-dir": "^1.0.0"
      }
    },
    "global-prefix": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/global-prefix/-/global-prefix-1.0.2.tgz",
      "integrity": "sha1-2/dDxsFJklk8ZVVoy2btMsASLr4=",
      "dev": true,
      "requires": {
        "expand-tilde": "^2.0.2",
        "homedir-polyfill": "^1.0.1",
        "ini": "^1.3.4",
        "is-windows": "^1.0.1",
        "which": "^1.2.14"
      },
      "dependencies": {
        "which": {
          "version": "1.3.1",
          "resolved": "https://registry.npmjs.org/which/-/which-1.3.1.tgz",
          "integrity": "sha512-HxJdYWq1MTIQbJ3nw0cqssHoTNU267KlrDuGZ1WYlxDStUtKUhOaJmh112/TZmHxxUfuJqPXSOm7tDyas0OSIQ==",
          "dev": true,
          "requires": {
            "isexe": "^2.0.0"
          }
        }
      }
    },
    "globals": {
      "version": "11.12.0",
      "resolved": "https://registry.npmjs.org/globals/-/globals-11.12.0.tgz",
      "integrity": "sha512-WOBp/EEGUiIsJSp7wcv/y6MO+lV9UoncWqxuFfm8eBwzWNgyfBd6Gz+IeKQ9jCmyhoH99g15M3T+QaVHFjizVA==",
      "dev": true
    },
    "globalyzer": {
      "version": "0.1.0",
      "resolved": "https://registry.npmjs.org/globalyzer/-/globalyzer-0.1.0.tgz",
      "integrity": "sha512-40oNTM9UfG6aBmuKxk/giHn5nQ8RVz/SS4Ir6zgzOv9/qC3kKZ9v4etGTcJbEl/NyVQH7FGU7d+X1egr57Md2Q==",
      "dev": true
    },
    "globrex": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/globrex/-/globrex-0.1.2.tgz",
      "integrity": "sha512-uHJgbwAMwNFf5mLst7IWLNg14x1CkeqglJb/K3doi4dw6q2IvAAmM/Y81kevy83wP+Sst+nutFTYOGg3d1lsxg==",
      "dev": true
    },
    "glogg": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/glogg/-/glogg-1.0.2.tgz",
      "integrity": "sha512-5mwUoSuBk44Y4EshyiqcH95ZntbDdTQqA3QYSrxmzj28Ai0vXBGMH1ApSANH14j2sIRtqCEyg6PfsuP7ElOEDA==",
      "dev": true,
      "requires": {
        "sparkles": "^1.0.0"
      }
    },
    "graceful-fs": {
      "version": "4.2.6",
      "resolved": "https://registry.npmjs.org/graceful-fs/-/graceful-fs-4.2.6.tgz",
      "integrity": "sha512-nTnJ528pbqxYanhpDYsi4Rd8MAeaBA67+RZ10CM1m3bTAVFEDcd5AuA4a6W5YkGZ1iNXHzZz8T6TBKLeBuNriQ==",
      "dev": true
    },
    "gulp": {
      "version": "4.0.2",
      "resolved": "https://registry.npmjs.org/gulp/-/gulp-4.0.2.tgz",
      "integrity": "sha512-dvEs27SCZt2ibF29xYgmnwwCYZxdxhQ/+LFWlbAW8y7jt68L/65402Lz3+CKy0Ov4rOs+NERmDq7YlZaDqUIfA==",
      "dev": true,
      "requires": {
        "glob-watcher": "^5.0.3",
        "gulp-cli": "^2.2.0",
        "undertaker": "^1.2.1",
        "vinyl-fs": "^3.0.0"
      }
    },
    "gulp-autoprefixer": {
      "version": "8.0.0",
      "resolved": "https://registry.npmjs.org/gulp-autoprefixer/-/gulp-autoprefixer-8.0.0.tgz",
      "integrity": "sha512-sVR++PIaXpa81p52dmmA/jt50bw0egmylK5mjagfgOJ8uLDGaF9tHyzvetkY9Uo0gBZUS5sVqN3kX/GlUKOyog==",
      "dev": true,
      "requires": {
        "autoprefixer": "^10.2.6",
        "fancy-log": "^1.3.3",
        "plugin-error": "^1.0.1",
        "postcss": "^8.3.0",
        "through2": "^4.0.2",
        "vinyl-sourcemaps-apply": "^0.2.1"
      },
      "dependencies": {
        "readable-stream": {
          "version": "3.6.0",
          "resolved": "https://registry.npmjs.org/readable-stream/-/readable-stream-3.6.0.tgz",
          "integrity": "sha512-BViHy7LKeTz4oNnkcLJ+lVSL6vpiFeX6/d3oSH8zCW7UxP2onchk+vTGB143xuFjHS3deTgkKoXXymXqymiIdA==",
          "dev": true,
          "requires": {
            "inherits": "^2.0.3",
            "string_decoder": "^1.1.1",
            "util-deprecate": "^1.0.1"
          }
        },
        "through2": {
          "version": "4.0.2",
          "resolved": "https://registry.npmjs.org/through2/-/through2-4.0.2.tgz",
          "integrity": "sha512-iOqSav00cVxEEICeD7TjLB1sueEL+81Wpzp2bY17uZjZN0pWZPuo4suZ/61VujxmqSGFfgOcNuTZ85QJwNZQpw==",
          "dev": true,
          "requires": {
            "readable-stream": "3"
          }
        }
      }
    },
    "gulp-clean-css": {
      "version": "4.3.0",
      "resolved": "https://registry.npmjs.org/gulp-clean-css/-/gulp-clean-css-4.3.0.tgz",
      "integrity": "sha512-mGyeT3qqFXTy61j0zOIciS4MkYziF2U594t2Vs9rUnpkEHqfu6aDITMp8xOvZcvdX61Uz3y1mVERRYmjzQF5fg==",
      "dev": true,
      "requires": {
        "clean-css": "4.2.3",
        "plugin-error": "1.0.1",
        "through2": "3.0.1",
        "vinyl-sourcemaps-apply": "0.2.1"
      },
      "dependencies": {
        "through2": {
          "version": "3.0.1",
          "resolved": "https://registry.npmjs.org/through2/-/through2-3.0.1.tgz",
          "integrity": "sha512-M96dvTalPT3YbYLaKaCuwu+j06D/8Jfib0o/PxbVt6Amhv3dUAtW6rTV1jPgJSBG83I/e04Y6xkVdVhSRhi0ww==",
          "dev": true,
          "requires": {
            "readable-stream": "2 || 3"
          }
        }
      }
    },
    "gulp-cli": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/gulp-cli/-/gulp-cli-2.3.0.tgz",
      "integrity": "sha512-zzGBl5fHo0EKSXsHzjspp3y5CONegCm8ErO5Qh0UzFzk2y4tMvzLWhoDokADbarfZRL2pGpRp7yt6gfJX4ph7A==",
      "dev": true,
      "requires": {
        "ansi-colors": "^1.0.1",
        "archy": "^1.0.0",
        "array-sort": "^1.0.0",
        "color-support": "^1.1.3",
        "concat-stream": "^1.6.0",
        "copy-props": "^2.0.1",
        "fancy-log": "^1.3.2",
        "gulplog": "^1.0.0",
        "interpret": "^1.4.0",
        "isobject": "^3.0.1",
        "liftoff": "^3.1.0",
        "matchdep": "^2.0.0",
        "mute-stdout": "^1.0.0",
        "pretty-hrtime": "^1.0.0",
        "replace-homedir": "^1.0.0",
        "semver-greatest-satisfied-range": "^1.1.0",
        "v8flags": "^3.2.0",
        "yargs": "^7.1.0"
      },
      "dependencies": {
        "ansi-colors": {
          "version": "1.1.0",
          "resolved": "https://registry.npmjs.org/ansi-colors/-/ansi-colors-1.1.0.tgz",
          "integrity": "sha512-SFKX67auSNoVR38N3L+nvsPjOE0bybKTYbkf5tRvushrAPQ9V75huw0ZxBkKVeRU9kqH3d6HA4xTckbwZ4ixmA==",
          "dev": true,
          "requires": {
            "ansi-wrap": "^0.1.0"
          }
        },
        "ansi-regex": {
          "version": "2.1.1",
          "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-2.1.1.tgz",
          "integrity": "sha1-w7M6te42DYbg5ijwRorn7yfWVN8=",
          "dev": true
        },
        "camelcase": {
          "version": "3.0.0",
          "resolved": "https://registry.npmjs.org/camelcase/-/camelcase-3.0.0.tgz",
          "integrity": "sha1-MvxLn82vhF/N9+c7uXysImHwqwo=",
          "dev": true
        },
        "cliui": {
          "version": "3.2.0",
          "resolved": "https://registry.npmjs.org/cliui/-/cliui-3.2.0.tgz",
          "integrity": "sha1-EgYBU3qRbSmUD5NNo7SNWFo5IT0=",
          "dev": true,
          "requires": {
            "string-width": "^1.0.1",
            "strip-ansi": "^3.0.1",
            "wrap-ansi": "^2.0.0"
          }
        },
        "get-caller-file": {
          "version": "1.0.3",
          "resolved": "https://registry.npmjs.org/get-caller-file/-/get-caller-file-1.0.3.tgz",
          "integrity": "sha512-3t6rVToeoZfYSGd8YoLFR2DJkiQrIiUrGcjvFX2mDw3bn6k2OtwHN0TNCLbBO+w8qTvimhDkv+LSscbJY1vE6w==",
          "dev": true
        },
        "is-fullwidth-code-point": {
          "version": "1.0.0",
          "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-1.0.0.tgz",
          "integrity": "sha1-754xOG8DGn8NZDr4L95QxFfvAMs=",
          "dev": true,
          "requires": {
            "number-is-nan": "^1.0.0"
          }
        },
        "require-main-filename": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/require-main-filename/-/require-main-filename-1.0.1.tgz",
          "integrity": "sha1-l/cXtp1IeE9fUmpsWqj/3aBVpNE=",
          "dev": true
        },
        "string-width": {
          "version": "1.0.2",
          "resolved": "https://registry.npmjs.org/string-width/-/string-width-1.0.2.tgz",
          "integrity": "sha1-EYvfW4zcUaKn5w0hHgfisLmxB9M=",
          "dev": true,
          "requires": {
            "code-point-at": "^1.0.0",
            "is-fullwidth-code-point": "^1.0.0",
            "strip-ansi": "^3.0.0"
          }
        },
        "strip-ansi": {
          "version": "3.0.1",
          "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-3.0.1.tgz",
          "integrity": "sha1-ajhfuIU9lS1f8F0Oiq+UJ43GPc8=",
          "dev": true,
          "requires": {
            "ansi-regex": "^2.0.0"
          }
        },
        "which-module": {
          "version": "1.0.0",
          "resolved": "https://registry.npmjs.org/which-module/-/which-module-1.0.0.tgz",
          "integrity": "sha1-u6Y8qGGUiZT/MHc2CJ47lgJsKk8=",
          "dev": true
        },
        "wrap-ansi": {
          "version": "2.1.0",
          "resolved": "https://registry.npmjs.org/wrap-ansi/-/wrap-ansi-2.1.0.tgz",
          "integrity": "sha1-2Pw9KE3QV5T+hJc8rs3Rz4JP3YU=",
          "dev": true,
          "requires": {
            "string-width": "^1.0.1",
            "strip-ansi": "^3.0.1"
          }
        },
        "y18n": {
          "version": "3.2.2",
          "resolved": "https://registry.npmjs.org/y18n/-/y18n-3.2.2.tgz",
          "integrity": "sha512-uGZHXkHnhF0XeeAPgnKfPv1bgKAYyVvmNL1xlKsPYZPaIHxGti2hHqvOCQv71XMsLxu1QjergkqogUnms5D3YQ==",
          "dev": true
        },
        "yargs": {
          "version": "7.1.2",
          "resolved": "https://registry.npmjs.org/yargs/-/yargs-7.1.2.tgz",
          "integrity": "sha512-ZEjj/dQYQy0Zx0lgLMLR8QuaqTihnxirir7EwUHp1Axq4e3+k8jXU5K0VLbNvedv1f4EWtBonDIZm0NUr+jCcA==",
          "dev": true,
          "requires": {
            "camelcase": "^3.0.0",
            "cliui": "^3.2.0",
            "decamelize": "^1.1.1",
            "get-caller-file": "^1.0.1",
            "os-locale": "^1.4.0",
            "read-pkg-up": "^1.0.1",
            "require-directory": "^2.1.1",
            "require-main-filename": "^1.0.1",
            "set-blocking": "^2.0.0",
            "string-width": "^1.0.2",
            "which-module": "^1.0.0",
            "y18n": "^3.2.1",
            "yargs-parser": "^5.0.1"
          }
        },
        "yargs-parser": {
          "version": "5.0.1",
          "resolved": "https://registry.npmjs.org/yargs-parser/-/yargs-parser-5.0.1.tgz",
          "integrity": "sha512-wpav5XYiddjXxirPoCTUPbqM0PXvJ9hiBMvuJgInvo4/lAOTZzUprArw17q2O1P2+GHhbBr18/iQwjL5Z9BqfA==",
          "dev": true,
          "requires": {
            "camelcase": "^3.0.0",
            "object.assign": "^4.1.0"
          }
        }
      }
    },
    "gulp-connect": {
      "version": "5.7.0",
      "resolved": "https://registry.npmjs.org/gulp-connect/-/gulp-connect-5.7.0.tgz",
      "integrity": "sha512-8tRcC6wgXMLakpPw9M7GRJIhxkYdgZsXwn7n56BA2bQYGLR9NOPhMzx7js+qYDy6vhNkbApGKURjAw1FjY4pNA==",
      "dev": true,
      "requires": {
        "ansi-colors": "^2.0.5",
        "connect": "^3.6.6",
        "connect-livereload": "^0.6.0",
        "fancy-log": "^1.3.2",
        "map-stream": "^0.0.7",
        "send": "^0.16.2",
        "serve-index": "^1.9.1",
        "serve-static": "^1.13.2",
        "tiny-lr": "^1.1.1"
      },
      "dependencies": {
        "ansi-colors": {
          "version": "2.0.5",
          "resolved": "https://registry.npmjs.org/ansi-colors/-/ansi-colors-2.0.5.tgz",
          "integrity": "sha512-yAdfUZ+c2wetVNIFsNRn44THW+Lty6S5TwMpUfLA/UaGhiXbBv/F8E60/1hMLd0cnF/CDoWH8vzVaI5bAcHCjw==",
          "dev": true
        }
      }
    },
    "gulp-eslint": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/gulp-eslint/-/gulp-eslint-6.0.0.tgz",
      "integrity": "sha512-dCVPSh1sA+UVhn7JSQt7KEb4An2sQNbOdB3PA8UCfxsoPlAKjJHxYHGXdXC7eb+V1FAnilSFFqslPrq037l1ig==",
      "dev": true,
      "requires": {
        "eslint": "^6.0.0",
        "fancy-log": "^1.3.2",
        "plugin-error": "^1.0.1"
      },
      "dependencies": {
        "ansi-regex": {
          "version": "4.1.0",
          "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-4.1.0.tgz",
          "integrity": "sha512-1apePfXM1UOSqw0o9IiFAovVz9M5S1Dg+4TrDwfMewQ6p/rmMueb7tWZjQ1rx4Loy1ArBggoqGpfqqdI4rondg==",
          "dev": true
        },
        "astral-regex": {
          "version": "1.0.0",
          "resolved": "https://registry.npmjs.org/astral-regex/-/astral-regex-1.0.0.tgz",
          "integrity": "sha512-+Ryf6g3BKoRc7jfp7ad8tM4TtMiaWvbF/1/sQcZPkkS7ag3D5nMBCe2UfOTONtAkaG0tO0ij3C5Lwmf1EiyjHg==",
          "dev": true
        },
        "cross-spawn": {
          "version": "6.0.5",
          "resolved": "https://registry.npmjs.org/cross-spawn/-/cross-spawn-6.0.5.tgz",
          "integrity": "sha512-eTVLrBSt7fjbDygz805pMnstIs2VTBNkRm0qxZd+M7A5XDdxVRWO5MxGBXZhjY4cqLYLdtrGqRf8mBPmzwSpWQ==",
          "dev": true,
          "requires": {
            "nice-try": "^1.0.4",
            "path-key": "^2.0.1",
            "semver": "^5.5.0",
            "shebang-command": "^1.2.0",
            "which": "^1.2.9"
          },
          "dependencies": {
            "semver": {
              "version": "5.7.1",
              "resolved": "https://registry.npmjs.org/semver/-/semver-5.7.1.tgz",
              "integrity": "sha512-sauaDf/PZdVgrLTNYHRtpXa1iRiKcaebiKQ1BJdpQlWH2lCvexQdX55snPFyK7QzpudqbCI0qXFfOasHdyNDGQ==",
              "dev": true
            }
          }
        },
        "emoji-regex": {
          "version": "7.0.3",
          "resolved": "https://registry.npmjs.org/emoji-regex/-/emoji-regex-7.0.3.tgz",
          "integrity": "sha512-CwBLREIQ7LvYFB0WyRvwhq5N5qPhc6PMjD6bYggFlI5YyDgl+0vxq5VHbMOFqLg7hfWzmu8T5Z1QofhmTIhItA==",
          "dev": true
        },
        "eslint": {
          "version": "6.8.0",
          "resolved": "https://registry.npmjs.org/eslint/-/eslint-6.8.0.tgz",
          "integrity": "sha512-K+Iayyo2LtyYhDSYwz5D5QdWw0hCacNzyq1Y821Xna2xSJj7cijoLLYmLxTQgcgZ9mC61nryMy9S7GRbYpI5Ig==",
          "dev": true,
          "requires": {
            "@babel/code-frame": "^7.0.0",
            "ajv": "^6.10.0",
            "chalk": "^2.1.0",
            "cross-spawn": "^6.0.5",
            "debug": "^4.0.1",
            "doctrine": "^3.0.0",
            "eslint-scope": "^5.0.0",
            "eslint-utils": "^1.4.3",
            "eslint-visitor-keys": "^1.1.0",
            "espree": "^6.1.2",
            "esquery": "^1.0.1",
            "esutils": "^2.0.2",
            "file-entry-cache": "^5.0.1",
            "functional-red-black-tree": "^1.0.1",
            "glob-parent": "^5.0.0",
            "globals": "^12.1.0",
            "ignore": "^4.0.6",
            "import-fresh": "^3.0.0",
            "imurmurhash": "^0.1.4",
            "inquirer": "^7.0.0",
            "is-glob": "^4.0.0",
            "js-yaml": "^3.13.1",
            "json-stable-stringify-without-jsonify": "^1.0.1",
            "levn": "^0.3.0",
            "lodash": "^4.17.14",
            "minimatch": "^3.0.4",
            "mkdirp": "^0.5.1",
            "natural-compare": "^1.4.0",
            "optionator": "^0.8.3",
            "progress": "^2.0.0",
            "regexpp": "^2.0.1",
            "semver": "^6.1.2",
            "strip-ansi": "^5.2.0",
            "strip-json-comments": "^3.0.1",
            "table": "^5.2.3",
            "text-table": "^0.2.0",
            "v8-compile-cache": "^2.0.3"
          }
        },
        "eslint-utils": {
          "version": "1.4.3",
          "resolved": "https://registry.npmjs.org/eslint-utils/-/eslint-utils-1.4.3.tgz",
          "integrity": "sha512-fbBN5W2xdY45KulGXmLHZ3c3FHfVYmKg0IrAKGOkT/464PQsx2UeIzfz1RmEci+KLm1bBaAzZAh8+/E+XAeZ8Q==",
          "dev": true,
          "requires": {
            "eslint-visitor-keys": "^1.1.0"
          }
        },
        "eslint-visitor-keys": {
          "version": "1.3.0",
          "resolved": "https://registry.npmjs.org/eslint-visitor-keys/-/eslint-visitor-keys-1.3.0.tgz",
          "integrity": "sha512-6J72N8UNa462wa/KFODt/PJ3IU60SDpC3QXC1Hjc1BXXpfL2C9R5+AU7jhe0F6GREqVMh4Juu+NY7xn+6dipUQ==",
          "dev": true
        },
        "espree": {
          "version": "6.2.1",
          "resolved": "https://registry.npmjs.org/espree/-/espree-6.2.1.tgz",
          "integrity": "sha512-ysCxRQY3WaXJz9tdbWOwuWr5Y/XrPTGX9Kiz3yoUXwW0VZ4w30HTkQLaGx/+ttFjF8i+ACbArnB4ce68a9m5hw==",
          "dev": true,
          "requires": {
            "acorn": "^7.1.1",
            "acorn-jsx": "^5.2.0",
            "eslint-visitor-keys": "^1.1.0"
          }
        },
        "file-entry-cache": {
          "version": "5.0.1",
          "resolved": "https://registry.npmjs.org/file-entry-cache/-/file-entry-cache-5.0.1.tgz",
          "integrity": "sha512-bCg29ictuBaKUwwArK4ouCaqDgLZcysCFLmM/Yn/FDoqndh/9vNuQfXRDvTuXKLxfD/JtZQGKFT8MGcJBK644g==",
          "dev": true,
          "requires": {
            "flat-cache": "^2.0.1"
          }
        },
        "flat-cache": {
          "version": "2.0.1",
          "resolved": "https://registry.npmjs.org/flat-cache/-/flat-cache-2.0.1.tgz",
          "integrity": "sha512-LoQe6yDuUMDzQAEH8sgmh4Md6oZnc/7PjtwjNFSzveXqSHt6ka9fPBuso7IGf9Rz4uqnSnWiFH2B/zj24a5ReA==",
          "dev": true,
          "requires": {
            "flatted": "^2.0.0",
            "rimraf": "2.6.3",
            "write": "1.0.3"
          }
        },
        "flatted": {
          "version": "2.0.2",
          "resolved": "https://registry.npmjs.org/flatted/-/flatted-2.0.2.tgz",
          "integrity": "sha512-r5wGx7YeOwNWNlCA0wQ86zKyDLMQr+/RB8xy74M4hTphfmjlijTSSXGuH8rnvKZnfT9i+75zmd8jcKdMR4O6jA==",
          "dev": true
        },
        "globals": {
          "version": "12.4.0",
          "resolved": "https://registry.npmjs.org/globals/-/globals-12.4.0.tgz",
          "integrity": "sha512-BWICuzzDvDoH54NHKCseDanAhE3CeDorgDL5MT6LMXXj2WCnd9UC2szdk4AWLfjdgNBCXLUanXYcpBBKOSWGwg==",
          "dev": true,
          "requires": {
            "type-fest": "^0.8.1"
          }
        },
        "is-fullwidth-code-point": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-2.0.0.tgz",
          "integrity": "sha1-o7MKXE8ZkYMWeqq5O+764937ZU8=",
          "dev": true
        },
        "levn": {
          "version": "0.3.0",
          "resolved": "https://registry.npmjs.org/levn/-/levn-0.3.0.tgz",
          "integrity": "sha1-OwmSTt+fCDwEkP3UwLxEIeBHZO4=",
          "dev": true,
          "requires": {
            "prelude-ls": "~1.1.2",
            "type-check": "~0.3.2"
          }
        },
        "optionator": {
          "version": "0.8.3",
          "resolved": "https://registry.npmjs.org/optionator/-/optionator-0.8.3.tgz",
          "integrity": "sha512-+IW9pACdk3XWmmTXG8m3upGUJst5XRGzxMRjXzAuJ1XnIFNvfhjjIuYkDvysnPQ7qzqVzLt78BCruntqRhWQbA==",
          "dev": true,
          "requires": {
            "deep-is": "~0.1.3",
            "fast-levenshtein": "~2.0.6",
            "levn": "~0.3.0",
            "prelude-ls": "~1.1.2",
            "type-check": "~0.3.2",
            "word-wrap": "~1.2.3"
          }
        },
        "path-key": {
          "version": "2.0.1",
          "resolved": "https://registry.npmjs.org/path-key/-/path-key-2.0.1.tgz",
          "integrity": "sha1-QRyttXTFoUDTpLGRDUDYDMn0C0A=",
          "dev": true
        },
        "prelude-ls": {
          "version": "1.1.2",
          "resolved": "https://registry.npmjs.org/prelude-ls/-/prelude-ls-1.1.2.tgz",
          "integrity": "sha1-IZMqVJ9eUv/ZqCf1cOBL5iqX2lQ=",
          "dev": true
        },
        "regexpp": {
          "version": "2.0.1",
          "resolved": "https://registry.npmjs.org/regexpp/-/regexpp-2.0.1.tgz",
          "integrity": "sha512-lv0M6+TkDVniA3aD1Eg0DVpfU/booSu7Eev3TDO/mZKHBfVjgCGTV4t4buppESEYDtkArYFOxTJWv6S5C+iaNw==",
          "dev": true
        },
        "rimraf": {
          "version": "2.6.3",
          "resolved": "https://registry.npmjs.org/rimraf/-/rimraf-2.6.3.tgz",
          "integrity": "sha512-mwqeW5XsA2qAejG46gYdENaxXjx9onRNCfn7L0duuP4hCuTIi/QO7PDK07KJfp1d+izWPrzEJDcSqBa0OZQriA==",
          "dev": true,
          "requires": {
            "glob": "^7.1.3"
          }
        },
        "shebang-command": {
          "version": "1.2.0",
          "resolved": "https://registry.npmjs.org/shebang-command/-/shebang-command-1.2.0.tgz",
          "integrity": "sha1-RKrGW2lbAzmJaMOfNj/uXer98eo=",
          "dev": true,
          "requires": {
            "shebang-regex": "^1.0.0"
          }
        },
        "shebang-regex": {
          "version": "1.0.0",
          "resolved": "https://registry.npmjs.org/shebang-regex/-/shebang-regex-1.0.0.tgz",
          "integrity": "sha1-2kL0l0DAtC2yypcoVxyxkMmO/qM=",
          "dev": true
        },
        "slice-ansi": {
          "version": "2.1.0",
          "resolved": "https://registry.npmjs.org/slice-ansi/-/slice-ansi-2.1.0.tgz",
          "integrity": "sha512-Qu+VC3EwYLldKa1fCxuuvULvSJOKEgk9pi8dZeCVK7TqBfUNTH4sFkk4joj8afVSfAYgJoSOetjx9QWOJ5mYoQ==",
          "dev": true,
          "requires": {
            "ansi-styles": "^3.2.0",
            "astral-regex": "^1.0.0",
            "is-fullwidth-code-point": "^2.0.0"
          }
        },
        "string-width": {
          "version": "3.1.0",
          "resolved": "https://registry.npmjs.org/string-width/-/string-width-3.1.0.tgz",
          "integrity": "sha512-vafcv6KjVZKSgz06oM/H6GDBrAtz8vdhQakGjFIvNrHA6y3HCF1CInLy+QLq8dTJPQ1b+KDUqDFctkdRW44e1w==",
          "dev": true,
          "requires": {
            "emoji-regex": "^7.0.1",
            "is-fullwidth-code-point": "^2.0.0",
            "strip-ansi": "^5.1.0"
          }
        },
        "strip-ansi": {
          "version": "5.2.0",
          "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-5.2.0.tgz",
          "integrity": "sha512-DuRs1gKbBqsMKIZlrffwlug8MHkcnpjs5VPmL1PAh+mA30U0DTotfDZ0d2UUsXpPmPmMMJ6W773MaA3J+lbiWA==",
          "dev": true,
          "requires": {
            "ansi-regex": "^4.1.0"
          }
        },
        "table": {
          "version": "5.4.6",
          "resolved": "https://registry.npmjs.org/table/-/table-5.4.6.tgz",
          "integrity": "sha512-wmEc8m4fjnob4gt5riFRtTu/6+4rSe12TpAELNSqHMfF3IqnA+CH37USM6/YR3qRZv7e56kAEAtd6nKZaxe0Ug==",
          "dev": true,
          "requires": {
            "ajv": "^6.10.2",
            "lodash": "^4.17.14",
            "slice-ansi": "^2.1.0",
            "string-width": "^3.0.0"
          }
        },
        "type-check": {
          "version": "0.3.2",
          "resolved": "https://registry.npmjs.org/type-check/-/type-check-0.3.2.tgz",
          "integrity": "sha1-WITKtRLPHTVeP7eE8wgEsrUg23I=",
          "dev": true,
          "requires": {
            "prelude-ls": "~1.1.2"
          }
        },
        "which": {
          "version": "1.3.1",
          "resolved": "https://registry.npmjs.org/which/-/which-1.3.1.tgz",
          "integrity": "sha512-HxJdYWq1MTIQbJ3nw0cqssHoTNU267KlrDuGZ1WYlxDStUtKUhOaJmh112/TZmHxxUfuJqPXSOm7tDyas0OSIQ==",
          "dev": true,
          "requires": {
            "isexe": "^2.0.0"
          }
        }
      }
    },
    "gulp-header": {
      "version": "2.0.9",
      "resolved": "https://registry.npmjs.org/gulp-header/-/gulp-header-2.0.9.tgz",
      "integrity": "sha512-LMGiBx+qH8giwrOuuZXSGvswcIUh0OiioNkUpLhNyvaC6/Ga8X6cfAeme2L5PqsbXMhL8o8b/OmVqIQdxprhcQ==",
      "dev": true,
      "requires": {
        "concat-with-sourcemaps": "^1.1.0",
        "lodash.template": "^4.5.0",
        "map-stream": "0.0.7",
        "through2": "^2.0.0"
      }
    },
    "gulp-tap": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/gulp-tap/-/gulp-tap-2.0.0.tgz",
      "integrity": "sha512-U5/v1bTozx672QHzrvzPe6fPl2io7Wqyrx2y30AG53eMU/idH4BrY/b2yikOkdyhjDqGgPoMUMnpBg9e9LK8Nw==",
      "dev": true,
      "requires": {
        "through2": "^3.0.1"
      },
      "dependencies": {
        "through2": {
          "version": "3.0.2",
          "resolved": "https://registry.npmjs.org/through2/-/through2-3.0.2.tgz",
          "integrity": "sha512-enaDQ4MUyP2W6ZyT6EsMzqBPZaM/avg8iuo+l2d3QCs0J+6RaqkHV/2/lOwDTueBHeJ/2LG9lrLW3d5rWPucuQ==",
          "dev": true,
          "requires": {
            "inherits": "^2.0.4",
            "readable-stream": "2 || 3"
          }
        }
      }
    },
    "gulp-zip": {
      "version": "4.2.0",
      "resolved": "https://registry.npmjs.org/gulp-zip/-/gulp-zip-4.2.0.tgz",
      "integrity": "sha512-I+697f6jf+PncdTrqfuwoauxgnLG1yHRg3vlmvDgmJuEnlEHy4meBktJ/oHgfyg4tp6X25wuZqUOraVeVg97wQ==",
      "dev": true,
      "requires": {
        "get-stream": "^3.0.0",
        "plugin-error": "^0.1.2",
        "through2": "^2.0.1",
        "vinyl": "^2.1.0",
        "yazl": "^2.1.0"
      },
      "dependencies": {
        "arr-diff": {
          "version": "1.1.0",
          "resolved": "https://registry.npmjs.org/arr-diff/-/arr-diff-1.1.0.tgz",
          "integrity": "sha1-aHwydYFjWI/vfeezb6vklesaOZo=",
          "dev": true,
          "requires": {
            "arr-flatten": "^1.0.1",
            "array-slice": "^0.2.3"
          }
        },
        "arr-union": {
          "version": "2.1.0",
          "resolved": "https://registry.npmjs.org/arr-union/-/arr-union-2.1.0.tgz",
          "integrity": "sha1-IPnqtexw9cfSFbEHexw5Fh0pLH0=",
          "dev": true
        },
        "array-slice": {
          "version": "0.2.3",
          "resolved": "https://registry.npmjs.org/array-slice/-/array-slice-0.2.3.tgz",
          "integrity": "sha1-3Tz7gO15c6dRF82sabC5nshhhvU=",
          "dev": true
        },
        "extend-shallow": {
          "version": "1.1.4",
          "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-1.1.4.tgz",
          "integrity": "sha1-Gda/lN/AnXa6cR85uHLSH/TdkHE=",
          "dev": true,
          "requires": {
            "kind-of": "^1.1.0"
          }
        },
        "kind-of": {
          "version": "1.1.0",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-1.1.0.tgz",
          "integrity": "sha1-FAo9LUGjbS78+pN3tiwk+ElaXEQ=",
          "dev": true
        },
        "plugin-error": {
          "version": "0.1.2",
          "resolved": "https://registry.npmjs.org/plugin-error/-/plugin-error-0.1.2.tgz",
          "integrity": "sha1-O5uzM1zPAPQl4HQ34ZJ2ln2kes4=",
          "dev": true,
          "requires": {
            "ansi-cyan": "^0.1.1",
            "ansi-red": "^0.1.1",
            "arr-diff": "^1.0.1",
            "arr-union": "^2.0.1",
            "extend-shallow": "^1.1.2"
          }
        }
      }
    },
    "gulplog": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/gulplog/-/gulplog-1.0.0.tgz",
      "integrity": "sha1-4oxNRdBey77YGDY86PnFkmIp/+U=",
      "dev": true,
      "requires": {
        "glogg": "^1.0.0"
      }
    },
    "has": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/has/-/has-1.0.3.tgz",
      "integrity": "sha512-f2dvO0VU6Oej7RkWJGrehjbzMAjFp5/VKPp5tTpWIV4JHHZK1/BxbFRtf/siA2SWTe09caDmVtYYzWEIbBS4zw==",
      "dev": true,
      "requires": {
        "function-bind": "^1.1.1"
      }
    },
    "has-flag": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/has-flag/-/has-flag-3.0.0.tgz",
      "integrity": "sha1-tdRU3CGZriJWmfNGfloH87lVuv0=",
      "dev": true
    },
    "has-symbols": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/has-symbols/-/has-symbols-1.0.2.tgz",
      "integrity": "sha512-chXa79rL/UC2KlX17jo3vRGz0azaWEx5tGqZg5pO3NUyEJVB17dMruQlzCCOfUvElghKcm5194+BCRvi2Rv/Gw==",
      "dev": true
    },
    "has-value": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/has-value/-/has-value-1.0.0.tgz",
      "integrity": "sha1-GLKB2lhbHFxR3vJMkw7SmgvmsXc=",
      "dev": true,
      "requires": {
        "get-value": "^2.0.6",
        "has-values": "^1.0.0",
        "isobject": "^3.0.0"
      }
    },
    "has-values": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/has-values/-/has-values-1.0.0.tgz",
      "integrity": "sha1-lbC2P+whRmGab+V/51Yo1aOe/k8=",
      "dev": true,
      "requires": {
        "is-number": "^3.0.0",
        "kind-of": "^4.0.0"
      },
      "dependencies": {
        "kind-of": {
          "version": "4.0.0",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-4.0.0.tgz",
          "integrity": "sha1-IIE989cSkosgc3hpGkUGb65y3Vc=",
          "dev": true,
          "requires": {
            "is-buffer": "^1.1.5"
          }
        }
      }
    },
    "highlight.js": {
      "version": "10.7.2",
      "resolved": "https://registry.npmjs.org/highlight.js/-/highlight.js-10.7.2.tgz",
      "integrity": "sha512-oFLl873u4usRM9K63j4ME9u3etNF0PLiJhSQ8rdfuL51Wn3zkD6drf9ZW0dOzjnZI22YYG24z30JcmfCZjMgYg==",
      "dev": true
    },
    "homedir-polyfill": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/homedir-polyfill/-/homedir-polyfill-1.0.3.tgz",
      "integrity": "sha512-eSmmWE5bZTK2Nou4g0AI3zZ9rswp7GRKoKXS1BLUkvPviOqs4YTN1djQIqrXy9k5gEtdLPy86JjRwsNM9tnDcA==",
      "dev": true,
      "requires": {
        "parse-passwd": "^1.0.0"
      }
    },
    "hosted-git-info": {
      "version": "2.8.9",
      "resolved": "https://registry.npmjs.org/hosted-git-info/-/hosted-git-info-2.8.9.tgz",
      "integrity": "sha512-mxIDAb9Lsm6DoOJ7xH+5+X4y1LU/4Hi50L9C5sIswK3JzULS4bwk1FvjdBgvYR4bzT4tuUQiC15FE2f5HbLvYw==",
      "dev": true
    },
    "http-errors": {
      "version": "1.6.3",
      "resolved": "https://registry.npmjs.org/http-errors/-/http-errors-1.6.3.tgz",
      "integrity": "sha1-i1VoC7S+KDoLW/TqLjhYC+HZMg0=",
      "dev": true,
      "requires": {
        "depd": "~1.1.2",
        "inherits": "2.0.3",
        "setprototypeof": "1.1.0",
        "statuses": ">= 1.4.0 < 2"
      },
      "dependencies": {
        "inherits": {
          "version": "2.0.3",
          "resolved": "https://registry.npmjs.org/inherits/-/inherits-2.0.3.tgz",
          "integrity": "sha1-Yzwsg+PaQqUC9SRmAiSA9CCCYd4=",
          "dev": true
        }
      }
    },
    "http-parser-js": {
      "version": "0.5.3",
      "resolved": "https://registry.npmjs.org/http-parser-js/-/http-parser-js-0.5.3.tgz",
      "integrity": "sha512-t7hjvef/5HEK7RWTdUzVUhl8zkEu+LlaE0IYzdMuvbSDipxBRpOn4Uhw8ZyECEa808iVT8XCjzo6xmYt4CiLZg==",
      "dev": true
    },
    "https-proxy-agent": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/https-proxy-agent/-/https-proxy-agent-4.0.0.tgz",
      "integrity": "sha512-zoDhWrkR3of1l9QAL8/scJZyLu8j/gBkcwcaQOZh7Gyh/+uJQzGVETdgT30akuwkpL8HTRfssqI3BZuV18teDg==",
      "dev": true,
      "requires": {
        "agent-base": "5",
        "debug": "4"
      }
    },
    "iconv-lite": {
      "version": "0.4.24",
      "resolved": "https://registry.npmjs.org/iconv-lite/-/iconv-lite-0.4.24.tgz",
      "integrity": "sha512-v3MXnZAcvnywkTUEZomIActle7RXXeedOR31wwl7VlyoXO4Qi9arvSenNQWne1TcRwhCL1HwLI21bEqdpj8/rA==",
      "dev": true,
      "requires": {
        "safer-buffer": ">= 2.1.2 < 3"
      }
    },
    "ignore": {
      "version": "4.0.6",
      "resolved": "https://registry.npmjs.org/ignore/-/ignore-4.0.6.tgz",
      "integrity": "sha512-cyFDKrqc/YdcWFniJhzI42+AzS+gNwmUzOSFcRCQYwySuBBBy/KjuxWLZ/FHEH6Moq1NizMOBWyTcv8O4OZIMg==",
      "dev": true
    },
    "import-fresh": {
      "version": "3.3.0",
      "resolved": "https://registry.npmjs.org/import-fresh/-/import-fresh-3.3.0.tgz",
      "integrity": "sha512-veYYhQa+D1QBKznvhUHxb8faxlrwUnxseDAbAp457E0wLNio2bOSKnjYDhMj+YiAq61xrMGhQk9iXVk5FzgQMw==",
      "dev": true,
      "requires": {
        "parent-module": "^1.0.0",
        "resolve-from": "^4.0.0"
      }
    },
    "imurmurhash": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/imurmurhash/-/imurmurhash-0.1.4.tgz",
      "integrity": "sha1-khi5srkoojixPcT7a21XbyMUU+o=",
      "dev": true
    },
    "inflight": {
      "version": "1.0.6",
      "resolved": "https://registry.npmjs.org/inflight/-/inflight-1.0.6.tgz",
      "integrity": "sha1-Sb1jMdfQLQwJvJEKEHW6gWW1bfk=",
      "dev": true,
      "requires": {
        "once": "^1.3.0",
        "wrappy": "1"
      }
    },
    "inherits": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/inherits/-/inherits-2.0.4.tgz",
      "integrity": "sha512-k/vGaX4/Yla3WzyMCvTQOXYeIHvqOKtnqBduzTHpzpQZzAskKMhZ2K+EnBiSM9zGSoIFeMpXKxa4dYeZIQqewQ==",
      "dev": true
    },
    "ini": {
      "version": "1.3.8",
      "resolved": "https://registry.npmjs.org/ini/-/ini-1.3.8.tgz",
      "integrity": "sha512-JV/yugV2uzW5iMRSiZAyDtQd+nxtUnjeLt0acNdw98kKLrvuRVyB80tsREOE7yvGVgalhZ6RNXCmEHkUKBKxew==",
      "dev": true
    },
    "inquirer": {
      "version": "7.3.3",
      "resolved": "https://registry.npmjs.org/inquirer/-/inquirer-7.3.3.tgz",
      "integrity": "sha512-JG3eIAj5V9CwcGvuOmoo6LB9kbAYT8HXffUl6memuszlwDC/qvFAJw49XJ5NROSFNPxp3iQg1GqkFhaY/CR0IA==",
      "dev": true,
      "requires": {
        "ansi-escapes": "^4.2.1",
        "chalk": "^4.1.0",
        "cli-cursor": "^3.1.0",
        "cli-width": "^3.0.0",
        "external-editor": "^3.0.3",
        "figures": "^3.0.0",
        "lodash": "^4.17.19",
        "mute-stream": "0.0.8",
        "run-async": "^2.4.0",
        "rxjs": "^6.6.0",
        "string-width": "^4.1.0",
        "strip-ansi": "^6.0.0",
        "through": "^2.3.6"
      },
      "dependencies": {
        "ansi-styles": {
          "version": "4.3.0",
          "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
          "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
          "dev": true,
          "requires": {
            "color-convert": "^2.0.1"
          }
        },
        "chalk": {
          "version": "4.1.1",
          "resolved": "https://registry.npmjs.org/chalk/-/chalk-4.1.1.tgz",
          "integrity": "sha512-diHzdDKxcU+bAsUboHLPEDQiw0qEe0qd7SYUn3HgcFlWgbDcfLGswOHYeGrHKzG9z6UYf01d9VFMfZxPM1xZSg==",
          "dev": true,
          "requires": {
            "ansi-styles": "^4.1.0",
            "supports-color": "^7.1.0"
          }
        },
        "color-convert": {
          "version": "2.0.1",
          "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
          "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
          "dev": true,
          "requires": {
            "color-name": "~1.1.4"
          }
        },
        "color-name": {
          "version": "1.1.4",
          "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
          "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA==",
          "dev": true
        },
        "has-flag": {
          "version": "4.0.0",
          "resolved": "https://registry.npmjs.org/has-flag/-/has-flag-4.0.0.tgz",
          "integrity": "sha512-EykJT/Q1KjTWctppgIAgfSO0tKVuZUjhgMr17kqTumMl6Afv3EISleU7qZUzoXDFTAHTDC4NOoG/ZxU3EvlMPQ==",
          "dev": true
        },
        "supports-color": {
          "version": "7.2.0",
          "resolved": "https://registry.npmjs.org/supports-color/-/supports-color-7.2.0.tgz",
          "integrity": "sha512-qpCAvRl9stuOHveKsn7HncJRvv501qIacKzQlO/+Lwxc9+0q2wLyv4Dfvt80/DPn2pqOBsJdDiogXGR9+OvwRw==",
          "dev": true,
          "requires": {
            "has-flag": "^4.0.0"
          }
        }
      }
    },
    "interpret": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/interpret/-/interpret-1.4.0.tgz",
      "integrity": "sha512-agE4QfB2Lkp9uICn7BAqoscw4SZP9kTE2hxiFI3jBPmXJfdqiahTbUuKGsMoN2GtqL9AxhYioAcVvgsb1HvRbA==",
      "dev": true
    },
    "invert-kv": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/invert-kv/-/invert-kv-1.0.0.tgz",
      "integrity": "sha1-EEqOSqym09jNFXqO+L+rLXo//bY=",
      "dev": true
    },
    "is-absolute": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-absolute/-/is-absolute-1.0.0.tgz",
      "integrity": "sha512-dOWoqflvcydARa360Gvv18DZ/gRuHKi2NU/wU5X1ZFzdYfH29nkiNZsF3mp4OJ3H4yo9Mx8A/uAGNzpzPN3yBA==",
      "dev": true,
      "requires": {
        "is-relative": "^1.0.0",
        "is-windows": "^1.0.1"
      }
    },
    "is-accessor-descriptor": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-1.0.0.tgz",
      "integrity": "sha512-m5hnHTkcVsPfqx3AKlyttIPb7J+XykHvJP2B9bZDjlhLIoEq4XoK64Vg7boZlVWYK6LUY94dYPEE7Lh0ZkZKcQ==",
      "dev": true,
      "requires": {
        "kind-of": "^6.0.0"
      },
      "dependencies": {
        "kind-of": {
          "version": "6.0.3",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
          "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
          "dev": true
        }
      }
    },
    "is-arrayish": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/is-arrayish/-/is-arrayish-0.2.1.tgz",
      "integrity": "sha1-d8mYQFJ6qOyxqLppe4BkWnqSap0=",
      "dev": true
    },
    "is-binary-path": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/is-binary-path/-/is-binary-path-1.0.1.tgz",
      "integrity": "sha1-dfFmQrSA8YenEcgUFh/TpKdlWJg=",
      "dev": true,
      "requires": {
        "binary-extensions": "^1.0.0"
      }
    },
    "is-buffer": {
      "version": "1.1.6",
      "resolved": "https://registry.npmjs.org/is-buffer/-/is-buffer-1.1.6.tgz",
      "integrity": "sha512-NcdALwpXkTm5Zvvbk7owOUSvVvBKDgKP5/ewfXEznmQFfs4ZRmanOeKBTjRVjka3QFoN6XJ+9F3USqfHqTaU5w==",
      "dev": true
    },
    "is-core-module": {
      "version": "2.4.0",
      "resolved": "https://registry.npmjs.org/is-core-module/-/is-core-module-2.4.0.tgz",
      "integrity": "sha512-6A2fkfq1rfeQZjxrZJGerpLCTHRNEBiSgnu0+obeJpEPZRUooHgsizvzv0ZjJwOz3iWIHdJtVWJ/tmPr3D21/A==",
      "dev": true,
      "requires": {
        "has": "^1.0.3"
      }
    },
    "is-data-descriptor": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-1.0.0.tgz",
      "integrity": "sha512-jbRXy1FmtAoCjQkVmIVYwuuqDFUbaOeDjmed1tOGPrsMhtJA4rD9tkgA0F1qJ3gRFRXcHYVkdeaP50Q5rE/jLQ==",
      "dev": true,
      "requires": {
        "kind-of": "^6.0.0"
      },
      "dependencies": {
        "kind-of": {
          "version": "6.0.3",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
          "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
          "dev": true
        }
      }
    },
    "is-descriptor": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-1.0.2.tgz",
      "integrity": "sha512-2eis5WqQGV7peooDyLmNEPUrps9+SXX5c9pL3xEB+4e9HnGuDa7mB7kHxHw4CbqS9k1T2hOH3miL8n8WtiYVtg==",
      "dev": true,
      "requires": {
        "is-accessor-descriptor": "^1.0.0",
        "is-data-descriptor": "^1.0.0",
        "kind-of": "^6.0.2"
      },
      "dependencies": {
        "kind-of": {
          "version": "6.0.3",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
          "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
          "dev": true
        }
      }
    },
    "is-extendable": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-0.1.1.tgz",
      "integrity": "sha1-YrEQ4omkcUGOPsNqYX1HLjAd/Ik=",
      "dev": true
    },
    "is-extglob": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/is-extglob/-/is-extglob-2.1.1.tgz",
      "integrity": "sha1-qIwCU1eR8C7TfHahueqXc8gz+MI=",
      "dev": true
    },
    "is-fullwidth-code-point": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-3.0.0.tgz",
      "integrity": "sha512-zymm5+u+sCsSWyD9qNaejV3DFvhCKclKdizYaJUuHA83RLjb7nSuGnddCHGv0hk+KY7BMAlsWeK4Ueg6EV6XQg==",
      "dev": true
    },
    "is-glob": {
      "version": "4.0.1",
      "resolved": "https://registry.npmjs.org/is-glob/-/is-glob-4.0.1.tgz",
      "integrity": "sha512-5G0tKtBTFImOqDnLB2hG6Bp2qcKEFduo4tZu9MT/H6NQv/ghhy30o55ufafxJ/LdH79LLs2Kfrn85TLKyA7BUg==",
      "dev": true,
      "requires": {
        "is-extglob": "^2.1.1"
      }
    },
    "is-module": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-module/-/is-module-1.0.0.tgz",
      "integrity": "sha1-Mlj7afeMFNW4FdZkM2tM/7ZEFZE=",
      "dev": true
    },
    "is-negated-glob": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-negated-glob/-/is-negated-glob-1.0.0.tgz",
      "integrity": "sha1-aRC8pdqMleeEtXUbl2z1oQ/uNtI=",
      "dev": true
    },
    "is-number": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/is-number/-/is-number-3.0.0.tgz",
      "integrity": "sha1-JP1iAaR4LPUFYcgQJ2r8fRLXEZU=",
      "dev": true,
      "requires": {
        "kind-of": "^3.0.2"
      },
      "dependencies": {
        "kind-of": {
          "version": "3.2.2",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
          "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
          "dev": true,
          "requires": {
            "is-buffer": "^1.1.5"
          }
        }
      }
    },
    "is-plain-object": {
      "version": "5.0.0",
      "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-5.0.0.tgz",
      "integrity": "sha512-VRSzKkbMm5jMDoKLbltAkFQ5Qr7VDiTFGXxYFXXowVj387GeGNOCsOH6Msy00SGZ3Fp84b1Naa1psqgcCIEP5Q==",
      "dev": true
    },
    "is-reference": {
      "version": "1.2.1",
      "resolved": "https://registry.npmjs.org/is-reference/-/is-reference-1.2.1.tgz",
      "integrity": "sha512-U82MsXXiFIrjCK4otLT+o2NA2Cd2g5MLoOVXUZjIOhLurrRxpEXzI8O0KZHr3IjLvlAH1kTPYSuqer5T9ZVBKQ==",
      "dev": true,
      "requires": {
        "@types/estree": "*"
      }
    },
    "is-relative": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-relative/-/is-relative-1.0.0.tgz",
      "integrity": "sha512-Kw/ReK0iqwKeu0MITLFuj0jbPAmEiOsIwyIXvvbfa6QfmN9pkD1M+8pdk7Rl/dTKbH34/XBFMbgD4iMJhLQbGA==",
      "dev": true,
      "requires": {
        "is-unc-path": "^1.0.0"
      }
    },
    "is-unc-path": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-unc-path/-/is-unc-path-1.0.0.tgz",
      "integrity": "sha512-mrGpVd0fs7WWLfVsStvgF6iEJnbjDFZh9/emhRDcGWTduTfNHd9CHeUwH3gYIjdbwo4On6hunkztwOaAw0yllQ==",
      "dev": true,
      "requires": {
        "unc-path-regex": "^0.1.2"
      }
    },
    "is-utf8": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/is-utf8/-/is-utf8-0.2.1.tgz",
      "integrity": "sha1-Sw2hRCEE0bM2NA6AeX6GXPOffXI=",
      "dev": true
    },
    "is-valid-glob": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/is-valid-glob/-/is-valid-glob-1.0.0.tgz",
      "integrity": "sha1-Kb8+/3Ab4tTTFdusw5vDn+j2Aao=",
      "dev": true
    },
    "is-windows": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/is-windows/-/is-windows-1.0.2.tgz",
      "integrity": "sha512-eXK1UInq2bPmjyX6e3VHIzMLobc4J94i4AWn+Hpq3OU5KkrRC96OAcR3PRJ/pGu6m8TRnBHP9dkXQVsT/COVIA==",
      "dev": true
    },
    "isarray": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/isarray/-/isarray-1.0.0.tgz",
      "integrity": "sha1-u5NdSFgsuhaMBoNJV6VKPgcSTxE=",
      "dev": true
    },
    "isexe": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/isexe/-/isexe-2.0.0.tgz",
      "integrity": "sha1-6PvzdNxVb/iUehDcsFctYz8s+hA=",
      "dev": true
    },
    "isobject": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/isobject/-/isobject-3.0.1.tgz",
      "integrity": "sha1-TkMekrEalzFjaqH5yNHMvP2reN8=",
      "dev": true
    },
    "jest-worker": {
      "version": "26.6.2",
      "resolved": "https://registry.npmjs.org/jest-worker/-/jest-worker-26.6.2.tgz",
      "integrity": "sha512-KWYVV1c4i+jbMpaBC+U++4Va0cp8OisU185o73T1vo99hqi7w8tSJfUXYswwqqrjzwxa6KpRK54WhPvwf5w6PQ==",
      "dev": true,
      "requires": {
        "@types/node": "*",
        "merge-stream": "^2.0.0",
        "supports-color": "^7.0.0"
      },
      "dependencies": {
        "has-flag": {
          "version": "4.0.0",
          "resolved": "https://registry.npmjs.org/has-flag/-/has-flag-4.0.0.tgz",
          "integrity": "sha512-EykJT/Q1KjTWctppgIAgfSO0tKVuZUjhgMr17kqTumMl6Afv3EISleU7qZUzoXDFTAHTDC4NOoG/ZxU3EvlMPQ==",
          "dev": true
        },
        "supports-color": {
          "version": "7.2.0",
          "resolved": "https://registry.npmjs.org/supports-color/-/supports-color-7.2.0.tgz",
          "integrity": "sha512-qpCAvRl9stuOHveKsn7HncJRvv501qIacKzQlO/+Lwxc9+0q2wLyv4Dfvt80/DPn2pqOBsJdDiogXGR9+OvwRw==",
          "dev": true,
          "requires": {
            "has-flag": "^4.0.0"
          }
        }
      }
    },
    "js-tokens": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/js-tokens/-/js-tokens-4.0.0.tgz",
      "integrity": "sha512-RdJUflcE3cUzKiMqQgsCu06FPu9UdIJO0beYbPhHN4k6apgJtifcoCtT9bcxOpYBtpD2kCM6Sbzg4CausW/PKQ==",
      "dev": true
    },
    "js-yaml": {
      "version": "3.14.1",
      "resolved": "https://registry.npmjs.org/js-yaml/-/js-yaml-3.14.1.tgz",
      "integrity": "sha512-okMH7OXXJ7YrN9Ok3/SXrnu4iX9yOk+25nqX4imS2npuvTYDmo/QEZoqwZkYaIDk3jVvBOTOIEgEhaLOynBS9g==",
      "dev": true,
      "requires": {
        "argparse": "^1.0.7",
        "esprima": "^4.0.0"
      }
    },
    "jsesc": {
      "version": "2.5.2",
      "resolved": "https://registry.npmjs.org/jsesc/-/jsesc-2.5.2.tgz",
      "integrity": "sha512-OYu7XEzjkCQ3C5Ps3QIZsQfNpqoJyZZA99wd9aWd05NCtC5pWOkShK2mkL6HXQR6/Cy2lbNdPlZBpuQHXE63gA==",
      "dev": true
    },
    "json-schema-traverse": {
      "version": "0.4.1",
      "resolved": "https://registry.npmjs.org/json-schema-traverse/-/json-schema-traverse-0.4.1.tgz",
      "integrity": "sha512-xbbCH5dCYU5T8LcEhhuh7HJ88HXuW3qsI3Y0zOZFKfZEHcpWiHU/Jxzk629Brsab/mMiHQti9wMP+845RPe3Vg==",
      "dev": true
    },
    "json-stable-stringify-without-jsonify": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/json-stable-stringify-without-jsonify/-/json-stable-stringify-without-jsonify-1.0.1.tgz",
      "integrity": "sha1-nbe1lJatPzz+8wp1FC0tkwrXJlE=",
      "dev": true
    },
    "json5": {
      "version": "2.2.0",
      "resolved": "https://registry.npmjs.org/json5/-/json5-2.2.0.tgz",
      "integrity": "sha512-f+8cldu7X/y7RAJurMEJmdoKXGB/X550w2Nr3tTbezL6RwEE/iMcm+tZnXeoZtKuOq6ft8+CqzEkrIgx1fPoQA==",
      "dev": true,
      "requires": {
        "minimist": "^1.2.5"
      }
    },
    "just-debounce": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/just-debounce/-/just-debounce-1.1.0.tgz",
      "integrity": "sha512-qpcRocdkUmf+UTNBYx5w6dexX5J31AKK1OmPwH630a83DdVVUIngk55RSAiIGpQyoH0dlr872VHfPjnQnK1qDQ==",
      "dev": true
    },
    "kind-of": {
      "version": "5.1.0",
      "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-5.1.0.tgz",
      "integrity": "sha512-NGEErnH6F2vUuXDh+OlbcKW7/wOcfdRHaZ7VWtqCztfHri/++YKmP51OdWeGPuqCOba6kk2OTe5d02VmTB80Pw==",
      "dev": true
    },
    "last-run": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/last-run/-/last-run-1.1.1.tgz",
      "integrity": "sha1-RblpQsF7HHnHchmCWbqUO+v4yls=",
      "dev": true,
      "requires": {
        "default-resolution": "^2.0.0",
        "es6-weak-map": "^2.0.1"
      }
    },
    "lazystream": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/lazystream/-/lazystream-1.0.0.tgz",
      "integrity": "sha1-9plf4PggOS9hOWvolGJAe7dxaOQ=",
      "dev": true,
      "requires": {
        "readable-stream": "^2.0.5"
      }
    },
    "lcid": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/lcid/-/lcid-1.0.0.tgz",
      "integrity": "sha1-MIrMr6C8SDo4Z7S28rlQYlHRuDU=",
      "dev": true,
      "requires": {
        "invert-kv": "^1.0.0"
      }
    },
    "lead": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/lead/-/lead-1.0.0.tgz",
      "integrity": "sha1-bxT5mje+Op3XhPVJVpDlkDRm7kI=",
      "dev": true,
      "requires": {
        "flush-write-stream": "^1.0.2"
      }
    },
    "levn": {
      "version": "0.4.1",
      "resolved": "https://registry.npmjs.org/levn/-/levn-0.4.1.tgz",
      "integrity": "sha512-+bT2uH4E5LGE7h/n3evcS/sQlJXCpIp6ym8OWJ5eV6+67Dsql/LaaT7qJBAt2rzfoa/5QBGBhxDix1dMt2kQKQ==",
      "dev": true,
      "peer": true,
      "requires": {
        "prelude-ls": "^1.2.1",
        "type-check": "~0.4.0"
      }
    },
    "liftoff": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/liftoff/-/liftoff-3.1.0.tgz",
      "integrity": "sha512-DlIPlJUkCV0Ips2zf2pJP0unEoT1kwYhiiPUGF3s/jtxTCjziNLoiVVh+jqWOWeFi6mmwQ5fNxvAUyPad4Dfog==",
      "dev": true,
      "requires": {
        "extend": "^3.0.0",
        "findup-sync": "^3.0.0",
        "fined": "^1.0.1",
        "flagged-respawn": "^1.0.0",
        "is-plain-object": "^2.0.4",
        "object.map": "^1.0.0",
        "rechoir": "^0.6.2",
        "resolve": "^1.1.7"
      },
      "dependencies": {
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "livereload-js": {
      "version": "2.4.0",
      "resolved": "https://registry.npmjs.org/livereload-js/-/livereload-js-2.4.0.tgz",
      "integrity": "sha512-XPQH8Z2GDP/Hwz2PCDrh2mth4yFejwA1OZ/81Ti3LgKyhDcEjsSsqFWZojHG0va/duGd+WyosY7eXLDoOyqcPw==",
      "dev": true
    },
    "load-json-file": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/load-json-file/-/load-json-file-1.1.0.tgz",
      "integrity": "sha1-lWkFcI1YtLq0wiYbBPWfMcmTdMA=",
      "dev": true,
      "requires": {
        "graceful-fs": "^4.1.2",
        "parse-json": "^2.2.0",
        "pify": "^2.0.0",
        "pinkie-promise": "^2.0.0",
        "strip-bom": "^2.0.0"
      }
    },
    "locate-path": {
      "version": "5.0.0",
      "resolved": "https://registry.npmjs.org/locate-path/-/locate-path-5.0.0.tgz",
      "integrity": "sha512-t7hw9pI+WvuwNJXwk5zVHpyhIqzg2qTlklJOf0mVxGSbe3Fp2VieZcduNYjaLDoy6p9uGpQEGWG87WpMKlNq8g==",
      "dev": true,
      "requires": {
        "p-locate": "^4.1.0"
      }
    },
    "lodash": {
      "version": "4.17.21",
      "resolved": "https://registry.npmjs.org/lodash/-/lodash-4.17.21.tgz",
      "integrity": "sha512-v2kDEe57lecTulaDIuNTPy3Ry4gLGJ6Z1O3vE1krgXZNrsQ+LFTGHVxVjcXPs17LhbZVGedAJv8XZ1tvj5FvSg==",
      "dev": true
    },
    "lodash._reinterpolate": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/lodash._reinterpolate/-/lodash._reinterpolate-3.0.0.tgz",
      "integrity": "sha1-DM8tiRZq8Ds2Y8eWU4t1rG4RTZ0=",
      "dev": true
    },
    "lodash.clonedeep": {
      "version": "4.5.0",
      "resolved": "https://registry.npmjs.org/lodash.clonedeep/-/lodash.clonedeep-4.5.0.tgz",
      "integrity": "sha1-4j8/nE+Pvd6HJSnBBxhXoIblzO8=",
      "dev": true,
      "peer": true
    },
    "lodash.debounce": {
      "version": "4.0.8",
      "resolved": "https://registry.npmjs.org/lodash.debounce/-/lodash.debounce-4.0.8.tgz",
      "integrity": "sha1-gteb/zCmfEAF/9XiUVMArZyk168=",
      "dev": true
    },
    "lodash.template": {
      "version": "4.5.0",
      "resolved": "https://registry.npmjs.org/lodash.template/-/lodash.template-4.5.0.tgz",
      "integrity": "sha512-84vYFxIkmidUiFxidA/KjjH9pAycqW+h980j7Fuz5qxRtO9pgB7MDFTdys1N7A5mcucRiDyEq4fusljItR1T/A==",
      "dev": true,
      "requires": {
        "lodash._reinterpolate": "^3.0.0",
        "lodash.templatesettings": "^4.0.0"
      }
    },
    "lodash.templatesettings": {
      "version": "4.2.0",
      "resolved": "https://registry.npmjs.org/lodash.templatesettings/-/lodash.templatesettings-4.2.0.tgz",
      "integrity": "sha512-stgLz+i3Aa9mZgnjr/O+v9ruKZsPsndy7qPZOchbqk2cnTU1ZaldKK+v7m54WoKIyxiuMZTKT2H81F8BeAc3ZQ==",
      "dev": true,
      "requires": {
        "lodash._reinterpolate": "^3.0.0"
      }
    },
    "lodash.truncate": {
      "version": "4.4.2",
      "resolved": "https://registry.npmjs.org/lodash.truncate/-/lodash.truncate-4.4.2.tgz",
      "integrity": "sha1-WjUNoLERO4N+z//VgSy+WNbq4ZM=",
      "dev": true,
      "peer": true
    },
    "lru-cache": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/lru-cache/-/lru-cache-6.0.0.tgz",
      "integrity": "sha512-Jo6dJ04CmSjuznwJSS3pUeWmd/H0ffTlkXXgwZi+eq1UCmqQwCh+eLsYOYCwY991i2Fah4h1BEMCx4qThGbsiA==",
      "dev": true,
      "peer": true,
      "requires": {
        "yallist": "^4.0.0"
      }
    },
    "magic-string": {
      "version": "0.25.7",
      "resolved": "https://registry.npmjs.org/magic-string/-/magic-string-0.25.7.tgz",
      "integrity": "sha512-4CrMT5DOHTDk4HYDlzmwu4FVCcIYI8gauveasrdCu2IKIFOJ3f0v/8MDGJCDL9oD2ppz/Av1b0Nj345H9M+XIA==",
      "dev": true,
      "requires": {
        "sourcemap-codec": "^1.4.4"
      }
    },
    "make-iterator": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/make-iterator/-/make-iterator-1.0.1.tgz",
      "integrity": "sha512-pxiuXh0iVEq7VM7KMIhs5gxsfxCux2URptUQaXo4iZZJxBAzTPOLE2BumO5dbfVYq/hBJFBR/a1mFDmOx5AGmw==",
      "dev": true,
      "requires": {
        "kind-of": "^6.0.2"
      },
      "dependencies": {
        "kind-of": {
          "version": "6.0.3",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
          "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
          "dev": true
        }
      }
    },
    "map-cache": {
      "version": "0.2.2",
      "resolved": "https://registry.npmjs.org/map-cache/-/map-cache-0.2.2.tgz",
      "integrity": "sha1-wyq9C9ZSXZsFFkW7TyasXcmKDb8=",
      "dev": true
    },
    "map-stream": {
      "version": "0.0.7",
      "resolved": "https://registry.npmjs.org/map-stream/-/map-stream-0.0.7.tgz",
      "integrity": "sha1-ih8HiW2CsQkmvTdEokIACfiJdKg=",
      "dev": true
    },
    "map-visit": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/map-visit/-/map-visit-1.0.0.tgz",
      "integrity": "sha1-7Nyo8TFE5mDxtb1B8S80edmN+48=",
      "dev": true,
      "requires": {
        "object-visit": "^1.0.0"
      }
    },
    "marked": {
      "version": "4.0.12",
      "resolved": "https://registry.npmjs.org/marked/-/marked-4.0.12.tgz",
      "integrity": "sha512-hgibXWrEDNBWgGiK18j/4lkS6ihTe9sxtV4Q1OQppb/0zzyPSzoFANBa5MfsG/zgsWklmNnhm0XACZOH/0HBiQ==",
      "dev": true
    },
    "matchdep": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/matchdep/-/matchdep-2.0.0.tgz",
      "integrity": "sha1-xvNINKDY28OzfCfui7yyfHd1WC4=",
      "dev": true,
      "requires": {
        "findup-sync": "^2.0.0",
        "micromatch": "^3.0.4",
        "resolve": "^1.4.0",
        "stack-trace": "0.0.10"
      },
      "dependencies": {
        "findup-sync": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/findup-sync/-/findup-sync-2.0.0.tgz",
          "integrity": "sha1-kyaxSIwi0aYIhlCoaQGy2akKLLw=",
          "dev": true,
          "requires": {
            "detect-file": "^1.0.0",
            "is-glob": "^3.1.0",
            "micromatch": "^3.0.4",
            "resolve-dir": "^1.0.1"
          }
        },
        "is-glob": {
          "version": "3.1.0",
          "resolved": "https://registry.npmjs.org/is-glob/-/is-glob-3.1.0.tgz",
          "integrity": "sha1-e6WuJCF4BKxwcHuWkiVnSGzD6Eo=",
          "dev": true,
          "requires": {
            "is-extglob": "^2.1.0"
          }
        }
      }
    },
    "merge-stream": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/merge-stream/-/merge-stream-2.0.0.tgz",
      "integrity": "sha512-abv/qOcuPfk3URPfDzmZU1LKmuw8kT+0nIHvKrKgFrwifol/doWcdA4ZqsWQ8ENrFKkd67Mfpo/LovbIUsbt3w==",
      "dev": true
    },
    "micromatch": {
      "version": "3.1.10",
      "resolved": "https://registry.npmjs.org/micromatch/-/micromatch-3.1.10.tgz",
      "integrity": "sha512-MWikgl9n9M3w+bpsY3He8L+w9eF9338xRl8IAO5viDizwSzziFEyUzo2xrrloB64ADbTf8uA8vRqqttDTOmccg==",
      "dev": true,
      "requires": {
        "arr-diff": "^4.0.0",
        "array-unique": "^0.3.2",
        "braces": "^2.3.1",
        "define-property": "^2.0.2",
        "extend-shallow": "^3.0.2",
        "extglob": "^2.0.4",
        "fragment-cache": "^0.2.1",
        "kind-of": "^6.0.2",
        "nanomatch": "^1.2.9",
        "object.pick": "^1.3.0",
        "regex-not": "^1.0.0",
        "snapdragon": "^0.8.1",
        "to-regex": "^3.0.2"
      },
      "dependencies": {
        "extend-shallow": {
          "version": "3.0.2",
          "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
          "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
          "dev": true,
          "requires": {
            "assign-symbols": "^1.0.0",
            "is-extendable": "^1.0.1"
          }
        },
        "is-extendable": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
          "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
          "dev": true,
          "requires": {
            "is-plain-object": "^2.0.4"
          }
        },
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        },
        "kind-of": {
          "version": "6.0.3",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
          "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
          "dev": true
        }
      }
    },
    "mime": {
      "version": "2.5.2",
      "resolved": "https://registry.npmjs.org/mime/-/mime-2.5.2.tgz",
      "integrity": "sha512-tqkh47FzKeCPD2PUiPB6pkbMzsCasjxAfC62/Wap5qrUWcb+sFasXUC5I3gYM5iBM8v/Qpn4UK0x+j0iHyFPDg==",
      "dev": true
    },
    "mime-db": {
      "version": "1.47.0",
      "resolved": "https://registry.npmjs.org/mime-db/-/mime-db-1.47.0.tgz",
      "integrity": "sha512-QBmA/G2y+IfeS4oktet3qRZ+P5kPhCKRXxXnQEudYqUaEioAU1/Lq2us3D/t1Jfo4hE9REQPrbB7K5sOczJVIw==",
      "dev": true
    },
    "mime-types": {
      "version": "2.1.30",
      "resolved": "https://registry.npmjs.org/mime-types/-/mime-types-2.1.30.tgz",
      "integrity": "sha512-crmjA4bLtR8m9qLpHvgxSChT+XoSlZi8J4n/aIdn3z92e/U47Z0V/yl+Wh9W046GgFVAmoNR/fmdbZYcSSIUeg==",
      "dev": true,
      "requires": {
        "mime-db": "1.47.0"
      }
    },
    "mimic-fn": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/mimic-fn/-/mimic-fn-2.1.0.tgz",
      "integrity": "sha512-OqbOk5oEQeAZ8WXWydlu9HJjz9WVdEIvamMCcXmuqUYjTknH/sqsWvhQ3vgwKFRR1HpjvNBKQ37nbJgYzGqGcg==",
      "dev": true
    },
    "minimatch": {
      "version": "3.0.4",
      "resolved": "https://registry.npmjs.org/minimatch/-/minimatch-3.0.4.tgz",
      "integrity": "sha512-yJHVQEhyqPLUTgt9B83PXu6W3rx4MvvHvSUvToogpwoGDOUQ+yDrR0HRot+yOCdCO7u4hX3pWft6kWBBcqh0UA==",
      "dev": true,
      "requires": {
        "brace-expansion": "^1.1.7"
      }
    },
    "minimist": {
      "version": "1.2.5",
      "resolved": "https://registry.npmjs.org/minimist/-/minimist-1.2.5.tgz",
      "integrity": "sha512-FM9nNUYrRBAELZQT3xeZQ7fmMOBg6nWNmJKTcgsJeaLstP/UODVpGsr5OhXhhXg6f+qtJ8uiZ+PUxkDWcgIXLw==",
      "dev": true
    },
    "mixin-deep": {
      "version": "1.3.2",
      "resolved": "https://registry.npmjs.org/mixin-deep/-/mixin-deep-1.3.2.tgz",
      "integrity": "sha512-WRoDn//mXBiJ1H40rqa3vH0toePwSsGb45iInWlTySa+Uu4k3tYUSxa2v1KqAiLtvlrSzaExqS1gtk96A9zvEA==",
      "dev": true,
      "requires": {
        "for-in": "^1.0.2",
        "is-extendable": "^1.0.1"
      },
      "dependencies": {
        "is-extendable": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
          "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
          "dev": true,
          "requires": {
            "is-plain-object": "^2.0.4"
          }
        },
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "mkdirp": {
      "version": "0.5.5",
      "resolved": "https://registry.npmjs.org/mkdirp/-/mkdirp-0.5.5.tgz",
      "integrity": "sha512-NKmAlESf6jMGym1++R0Ra7wvhV+wFW63FaSOFPwRahvea0gMUcGUhVeAg/0BC0wiv9ih5NYPB1Wn1UEI1/L+xQ==",
      "dev": true,
      "requires": {
        "minimist": "^1.2.5"
      }
    },
    "ms": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/ms/-/ms-2.1.2.tgz",
      "integrity": "sha512-sGkPx+VjMtmA6MX27oA4FBFELFCZZ4S4XqeGOXCv68tT+jb3vk/RyaKWP0PTKyWtmLSM0b+adUTEvbs1PEaH2w==",
      "dev": true
    },
    "mute-stdout": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/mute-stdout/-/mute-stdout-1.0.1.tgz",
      "integrity": "sha512-kDcwXR4PS7caBpuRYYBUz9iVixUk3anO3f5OYFiIPwK/20vCzKCHyKoulbiDY1S53zD2bxUpxN/IJ+TnXjfvxg==",
      "dev": true
    },
    "mute-stream": {
      "version": "0.0.8",
      "resolved": "https://registry.npmjs.org/mute-stream/-/mute-stream-0.0.8.tgz",
      "integrity": "sha512-nnbWWOkoWyUsTjKrhgD0dcz22mdkSnpYqbEjIm2nhwhuxlSkpywJmBo8h0ZqJdkp73mb90SssHkN4rsRaBAfAA==",
      "dev": true
    },
    "nan": {
      "version": "2.14.2",
      "resolved": "https://registry.npmjs.org/nan/-/nan-2.14.2.tgz",
      "integrity": "sha512-M2ufzIiINKCuDfBSAUr1vWQ+vuVcA9kqx8JJUsbQi6yf1uGRyb7HfpdfUr5qLXf3B/t8dPvcjhKMmlfnP47EzQ==",
      "dev": true,
      "optional": true
    },
    "nanoid": {
      "version": "3.3.1",
      "resolved": "https://registry.npmjs.org/nanoid/-/nanoid-3.3.1.tgz",
      "integrity": "sha512-n6Vs/3KGyxPQd6uO0eH4Bv0ojGSUvuLlIHtC3Y0kEO23YRge8H9x1GCzLn28YX0H66pMkxuaeESFq4tKISKwdw==",
      "dev": true
    },
    "nanomatch": {
      "version": "1.2.13",
      "resolved": "https://registry.npmjs.org/nanomatch/-/nanomatch-1.2.13.tgz",
      "integrity": "sha512-fpoe2T0RbHwBTBUOftAfBPaDEi06ufaUai0mE6Yn1kacc3SnTErfb/h+X94VXzI64rKFHYImXSvdwGGCmwOqCA==",
      "dev": true,
      "requires": {
        "arr-diff": "^4.0.0",
        "array-unique": "^0.3.2",
        "define-property": "^2.0.2",
        "extend-shallow": "^3.0.2",
        "fragment-cache": "^0.2.1",
        "is-windows": "^1.0.2",
        "kind-of": "^6.0.2",
        "object.pick": "^1.3.0",
        "regex-not": "^1.0.0",
        "snapdragon": "^0.8.1",
        "to-regex": "^3.0.1"
      },
      "dependencies": {
        "extend-shallow": {
          "version": "3.0.2",
          "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
          "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
          "dev": true,
          "requires": {
            "assign-symbols": "^1.0.0",
            "is-extendable": "^1.0.1"
          }
        },
        "is-extendable": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
          "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
          "dev": true,
          "requires": {
            "is-plain-object": "^2.0.4"
          }
        },
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        },
        "kind-of": {
          "version": "6.0.3",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-6.0.3.tgz",
          "integrity": "sha512-dcS1ul+9tmeD95T+x28/ehLgd9mENa3LsvDTtzm3vyBEO7RPptvAD+t44WVXaUjTBRcrpFeFlC8WCruUR456hw==",
          "dev": true
        }
      }
    },
    "natural-compare": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/natural-compare/-/natural-compare-1.4.0.tgz",
      "integrity": "sha1-Sr6/7tdUHywnrPspvbvRXI1bpPc=",
      "dev": true
    },
    "negotiator": {
      "version": "0.6.2",
      "resolved": "https://registry.npmjs.org/negotiator/-/negotiator-0.6.2.tgz",
      "integrity": "sha512-hZXc7K2e+PgeI1eDBe/10Ard4ekbfrrqG8Ep+8Jmf4JID2bNg7NvCPOZN+kfF574pFQI7mum2AUqDidoKqcTOw==",
      "dev": true
    },
    "next-tick": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/next-tick/-/next-tick-1.0.0.tgz",
      "integrity": "sha1-yobR/ogoFpsBICCOPchCS524NCw=",
      "dev": true
    },
    "nice-try": {
      "version": "1.0.5",
      "resolved": "https://registry.npmjs.org/nice-try/-/nice-try-1.0.5.tgz",
      "integrity": "sha512-1nh45deeb5olNY7eX82BkPO7SSxR5SSYJiPTrTdFUVYwAl8CKMA5N9PjTYkHiRjisVcxcQ1HXdLhx2qxxJzLNQ==",
      "dev": true
    },
    "node-qunit-puppeteer": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/node-qunit-puppeteer/-/node-qunit-puppeteer-2.1.0.tgz",
      "integrity": "sha512-53ytjfu+t51r9qbOsek5D9biAlGO808Pp6b1gGdg/fcGJGFZIJNHoVpFF3OLRe7IUXA9QjhsQL9IkK4NGenHCA==",
      "dev": true,
      "requires": {
        "colors": "^1.4.0",
        "puppeteer": "^2.1.0"
      }
    },
    "node-releases": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/node-releases/-/node-releases-2.0.2.tgz",
      "integrity": "sha512-XxYDdcQ6eKqp/YjI+tb2C5WM2LgjnZrfYg4vgQt49EK268b6gYCHsBLrK2qvJo4FmCtqmKezb0WZFK4fkrZNsg==",
      "dev": true
    },
    "node-watch": {
      "version": "0.7.2",
      "resolved": "https://registry.npmjs.org/node-watch/-/node-watch-0.7.2.tgz",
      "integrity": "sha512-g53VjSARRv1JdST0LZRIg8RiuLr1TaBbVPsVvxh0/0Ymvi0xYUjDuoqQQAWtHJQUXhiShowPT/aXKNeHBcyQsw==",
      "dev": true
    },
    "normalize-package-data": {
      "version": "2.5.0",
      "resolved": "https://registry.npmjs.org/normalize-package-data/-/normalize-package-data-2.5.0.tgz",
      "integrity": "sha512-/5CMN3T0R4XTj4DcGaexo+roZSdSFW/0AOOTROrjxzCG1wrWXEsGbRKevjlIL+ZDE4sZlJr5ED4YW0yqmkK+eA==",
      "dev": true,
      "requires": {
        "hosted-git-info": "^2.1.4",
        "resolve": "^1.10.0",
        "semver": "2 || 3 || 4 || 5",
        "validate-npm-package-license": "^3.0.1"
      },
      "dependencies": {
        "semver": {
          "version": "5.7.1",
          "resolved": "https://registry.npmjs.org/semver/-/semver-5.7.1.tgz",
          "integrity": "sha512-sauaDf/PZdVgrLTNYHRtpXa1iRiKcaebiKQ1BJdpQlWH2lCvexQdX55snPFyK7QzpudqbCI0qXFfOasHdyNDGQ==",
          "dev": true
        }
      }
    },
    "normalize-path": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/normalize-path/-/normalize-path-3.0.0.tgz",
      "integrity": "sha512-6eZs5Ls3WtCisHWp9S2GUy8dqkpGi4BVSz3GaqiE6ezub0512ESztXUwUB6C6IKbQkY2Pnb/mD4WYojCRwcwLA==",
      "dev": true
    },
    "normalize-range": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/normalize-range/-/normalize-range-0.1.2.tgz",
      "integrity": "sha1-LRDAa9/TEuqXd2laTShDlFa3WUI=",
      "dev": true
    },
    "now-and-later": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/now-and-later/-/now-and-later-2.0.1.tgz",
      "integrity": "sha512-KGvQ0cB70AQfg107Xvs/Fbu+dGmZoTRJp2TaPwcwQm3/7PteUyN2BCgk8KBMPGBUXZdVwyWS8fDCGFygBm19UQ==",
      "dev": true,
      "requires": {
        "once": "^1.3.2"
      }
    },
    "number-is-nan": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/number-is-nan/-/number-is-nan-1.0.1.tgz",
      "integrity": "sha1-CXtgK1NCKlIsGvuHkDGDNpQaAR0=",
      "dev": true
    },
    "object-assign": {
      "version": "4.1.1",
      "resolved": "https://registry.npmjs.org/object-assign/-/object-assign-4.1.1.tgz",
      "integrity": "sha1-IQmtx5ZYh8/AXLvUQsrIv7s2CGM=",
      "dev": true
    },
    "object-copy": {
      "version": "0.1.0",
      "resolved": "https://registry.npmjs.org/object-copy/-/object-copy-0.1.0.tgz",
      "integrity": "sha1-fn2Fi3gb18mRpBupde04EnVOmYw=",
      "dev": true,
      "requires": {
        "copy-descriptor": "^0.1.0",
        "define-property": "^0.2.5",
        "kind-of": "^3.0.3"
      },
      "dependencies": {
        "define-property": {
          "version": "0.2.5",
          "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
          "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
          "dev": true,
          "requires": {
            "is-descriptor": "^0.1.0"
          }
        },
        "is-accessor-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
          "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          }
        },
        "is-data-descriptor": {
          "version": "0.1.4",
          "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
          "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          }
        },
        "is-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
          "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
          "dev": true,
          "requires": {
            "is-accessor-descriptor": "^0.1.6",
            "is-data-descriptor": "^0.1.4",
            "kind-of": "^5.0.0"
          },
          "dependencies": {
            "kind-of": {
              "version": "5.1.0",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-5.1.0.tgz",
              "integrity": "sha512-NGEErnH6F2vUuXDh+OlbcKW7/wOcfdRHaZ7VWtqCztfHri/++YKmP51OdWeGPuqCOba6kk2OTe5d02VmTB80Pw==",
              "dev": true
            }
          }
        },
        "kind-of": {
          "version": "3.2.2",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
          "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
          "dev": true,
          "requires": {
            "is-buffer": "^1.1.5"
          }
        }
      }
    },
    "object-inspect": {
      "version": "1.10.3",
      "resolved": "https://registry.npmjs.org/object-inspect/-/object-inspect-1.10.3.tgz",
      "integrity": "sha512-e5mCJlSH7poANfC8z8S9s9S2IN5/4Zb3aZ33f5s8YqoazCFzNLloLU8r5VCG+G7WoqLvAAZoVMcy3tp/3X0Plw==",
      "dev": true
    },
    "object-keys": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/object-keys/-/object-keys-1.1.1.tgz",
      "integrity": "sha512-NuAESUOUMrlIXOfHKzD6bpPu3tYt3xvjNdRIQ+FeT0lNb4K8WR70CaDxhuNguS2XG+GjkyMwOzsN5ZktImfhLA==",
      "dev": true
    },
    "object-visit": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/object-visit/-/object-visit-1.0.1.tgz",
      "integrity": "sha1-95xEk68MU3e1n+OdOV5BBC3QRbs=",
      "dev": true,
      "requires": {
        "isobject": "^3.0.0"
      }
    },
    "object.assign": {
      "version": "4.1.2",
      "resolved": "https://registry.npmjs.org/object.assign/-/object.assign-4.1.2.tgz",
      "integrity": "sha512-ixT2L5THXsApyiUPYKmW+2EHpXXe5Ii3M+f4e+aJFAHao5amFRW6J0OO6c/LU8Be47utCx2GL89hxGB6XSmKuQ==",
      "dev": true,
      "requires": {
        "call-bind": "^1.0.0",
        "define-properties": "^1.1.3",
        "has-symbols": "^1.0.1",
        "object-keys": "^1.1.1"
      }
    },
    "object.defaults": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/object.defaults/-/object.defaults-1.1.0.tgz",
      "integrity": "sha1-On+GgzS0B96gbaFtiNXNKeQ1/s8=",
      "dev": true,
      "requires": {
        "array-each": "^1.0.1",
        "array-slice": "^1.0.0",
        "for-own": "^1.0.0",
        "isobject": "^3.0.0"
      }
    },
    "object.map": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/object.map/-/object.map-1.0.1.tgz",
      "integrity": "sha1-z4Plncj8wK1fQlDh94s7gb2AHTc=",
      "dev": true,
      "requires": {
        "for-own": "^1.0.0",
        "make-iterator": "^1.0.0"
      }
    },
    "object.pick": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/object.pick/-/object.pick-1.3.0.tgz",
      "integrity": "sha1-h6EKxMFpS9Lhy/U1kaZhQftd10c=",
      "dev": true,
      "requires": {
        "isobject": "^3.0.1"
      }
    },
    "object.reduce": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/object.reduce/-/object.reduce-1.0.1.tgz",
      "integrity": "sha1-b+NI8qx/oPlcpiEiZZkJaCW7A60=",
      "dev": true,
      "requires": {
        "for-own": "^1.0.0",
        "make-iterator": "^1.0.0"
      }
    },
    "on-finished": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/on-finished/-/on-finished-2.3.0.tgz",
      "integrity": "sha1-IPEzZIGwg811M3mSoWlxqi2QaUc=",
      "dev": true,
      "requires": {
        "ee-first": "1.1.1"
      }
    },
    "once": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/once/-/once-1.4.0.tgz",
      "integrity": "sha1-WDsap3WWHUsROsF9nFC6753Xa9E=",
      "dev": true,
      "requires": {
        "wrappy": "1"
      }
    },
    "onetime": {
      "version": "5.1.2",
      "resolved": "https://registry.npmjs.org/onetime/-/onetime-5.1.2.tgz",
      "integrity": "sha512-kbpaSSGJTWdAY5KPVeMOKXSrPtr8C8C7wodJbcsd51jRnmD+GZu8Y0VoU6Dm5Z4vWr0Ig/1NKuWRKf7j5aaYSg==",
      "dev": true,
      "requires": {
        "mimic-fn": "^2.1.0"
      }
    },
    "optionator": {
      "version": "0.9.1",
      "resolved": "https://registry.npmjs.org/optionator/-/optionator-0.9.1.tgz",
      "integrity": "sha512-74RlY5FCnhq4jRxVUPKDaRwrVNXMqsGsiW6AJw4XK8hmtm10wC0ypZBLw5IIp85NZMr91+qd1RvvENwg7jjRFw==",
      "dev": true,
      "peer": true,
      "requires": {
        "deep-is": "^0.1.3",
        "fast-levenshtein": "^2.0.6",
        "levn": "^0.4.1",
        "prelude-ls": "^1.2.1",
        "type-check": "^0.4.0",
        "word-wrap": "^1.2.3"
      }
    },
    "ordered-read-streams": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/ordered-read-streams/-/ordered-read-streams-1.0.1.tgz",
      "integrity": "sha1-d8DLN8QVJdZBZtmQ/61+xqDhNj4=",
      "dev": true,
      "requires": {
        "readable-stream": "^2.0.1"
      }
    },
    "os-locale": {
      "version": "1.4.0",
      "resolved": "https://registry.npmjs.org/os-locale/-/os-locale-1.4.0.tgz",
      "integrity": "sha1-IPnxeuKe00XoveWDsT0gCYA8FNk=",
      "dev": true,
      "requires": {
        "lcid": "^1.0.0"
      }
    },
    "os-tmpdir": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/os-tmpdir/-/os-tmpdir-1.0.2.tgz",
      "integrity": "sha1-u+Z0BseaqFxc/sdm/lc0VV36EnQ=",
      "dev": true
    },
    "p-limit": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/p-limit/-/p-limit-2.3.0.tgz",
      "integrity": "sha512-//88mFWSJx8lxCzwdAABTJL2MyWB12+eIY7MDL2SqLmAkeKU9qxRvWuSyTjm3FUmpBEMuFfckAIqEaVGUDxb6w==",
      "dev": true,
      "requires": {
        "p-try": "^2.0.0"
      }
    },
    "p-locate": {
      "version": "4.1.0",
      "resolved": "https://registry.npmjs.org/p-locate/-/p-locate-4.1.0.tgz",
      "integrity": "sha512-R79ZZ/0wAxKGu3oYMlz8jy/kbhsNrS7SKZ7PxEHBgJ5+F2mtFW2fK2cOtBh1cHYkQsbzFV7I+EoRKe6Yt0oK7A==",
      "dev": true,
      "requires": {
        "p-limit": "^2.2.0"
      }
    },
    "p-try": {
      "version": "2.2.0",
      "resolved": "https://registry.npmjs.org/p-try/-/p-try-2.2.0.tgz",
      "integrity": "sha512-R4nPAVTAU0B9D35/Gk3uJf/7XYbQcyohSKdvAxIRSNghFl4e71hVoGnBNQz9cWaXxO2I10KTC+3jMdvvoKw6dQ==",
      "dev": true
    },
    "parent-module": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/parent-module/-/parent-module-1.0.1.tgz",
      "integrity": "sha512-GQ2EWRpQV8/o+Aw8YqtfZZPfNRWZYkbidE9k5rpl/hC3vtHHBfGm2Ifi6qWV+coDGkrUKZAxE3Lot5kcsRlh+g==",
      "dev": true,
      "requires": {
        "callsites": "^3.0.0"
      }
    },
    "parse-filepath": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/parse-filepath/-/parse-filepath-1.0.2.tgz",
      "integrity": "sha1-pjISf1Oq89FYdvWHLz/6x2PWyJE=",
      "dev": true,
      "requires": {
        "is-absolute": "^1.0.0",
        "map-cache": "^0.2.0",
        "path-root": "^0.1.1"
      }
    },
    "parse-json": {
      "version": "2.2.0",
      "resolved": "https://registry.npmjs.org/parse-json/-/parse-json-2.2.0.tgz",
      "integrity": "sha1-9ID0BDTvgHQfhGkJn43qGPVaTck=",
      "dev": true,
      "requires": {
        "error-ex": "^1.2.0"
      }
    },
    "parse-node-version": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/parse-node-version/-/parse-node-version-1.0.1.tgz",
      "integrity": "sha512-3YHlOa/JgH6Mnpr05jP9eDG254US9ek25LyIxZlDItp2iJtwyaXQb57lBYLdT3MowkUFYEV2XXNAYIPlESvJlA==",
      "dev": true
    },
    "parse-passwd": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/parse-passwd/-/parse-passwd-1.0.0.tgz",
      "integrity": "sha1-bVuTSkVpk7I9N/QKOC1vFmao5cY=",
      "dev": true
    },
    "parseurl": {
      "version": "1.3.3",
      "resolved": "https://registry.npmjs.org/parseurl/-/parseurl-1.3.3.tgz",
      "integrity": "sha512-CiyeOxFT/JZyN5m0z9PfXw4SCBJ6Sygz1Dpl0wqjlhDEGGBP1GnsUVEL0p63hoG1fcj3fHynXi9NYO4nWOL+qQ==",
      "dev": true
    },
    "pascalcase": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/pascalcase/-/pascalcase-0.1.1.tgz",
      "integrity": "sha1-s2PlXoAGym/iF4TS2yK9FdeRfxQ=",
      "dev": true
    },
    "path-dirname": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/path-dirname/-/path-dirname-1.0.2.tgz",
      "integrity": "sha1-zDPSTVJeCZpTiMAzbG4yuRYGCeA=",
      "dev": true
    },
    "path-exists": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/path-exists/-/path-exists-4.0.0.tgz",
      "integrity": "sha512-ak9Qy5Q7jYb2Wwcey5Fpvg2KoAc/ZIhLSLOSBmRmygPsGwkVVt0fZa0qrtMz+m6tJTAHfZQ8FnmB4MG4LWy7/w==",
      "dev": true
    },
    "path-is-absolute": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/path-is-absolute/-/path-is-absolute-1.0.1.tgz",
      "integrity": "sha1-F0uSaHNVNP+8es5r9TpanhtcX18=",
      "dev": true
    },
    "path-key": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/path-key/-/path-key-3.1.1.tgz",
      "integrity": "sha512-ojmeN0qd+y0jszEtoY48r0Peq5dwMEkIlCOu6Q5f41lfkswXuKtYrhgoTpLnyIcHm24Uhqx+5Tqm2InSwLhE6Q==",
      "dev": true,
      "peer": true
    },
    "path-parse": {
      "version": "1.0.7",
      "resolved": "https://registry.npmjs.org/path-parse/-/path-parse-1.0.7.tgz",
      "integrity": "sha512-LDJzPVEEEPR+y48z93A0Ed0yXb8pAByGWo/k5YYdYgpY2/2EsOsksJrq7lOHxryrVOn1ejG6oAp8ahvOIQD8sw==",
      "dev": true
    },
    "path-root": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/path-root/-/path-root-0.1.1.tgz",
      "integrity": "sha1-mkpoFMrBwM1zNgqV8yCDyOpHRbc=",
      "dev": true,
      "requires": {
        "path-root-regex": "^0.1.0"
      }
    },
    "path-root-regex": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/path-root-regex/-/path-root-regex-0.1.2.tgz",
      "integrity": "sha1-v8zcjfWxLcUsi0PsONGNcsBLqW0=",
      "dev": true
    },
    "path-type": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/path-type/-/path-type-1.1.0.tgz",
      "integrity": "sha1-WcRPfuSR2nBNpBXaWkBwuk+P5EE=",
      "dev": true,
      "requires": {
        "graceful-fs": "^4.1.2",
        "pify": "^2.0.0",
        "pinkie-promise": "^2.0.0"
      }
    },
    "pend": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/pend/-/pend-1.2.0.tgz",
      "integrity": "sha1-elfrVQpng/kRUzH89GY9XI4AelA=",
      "dev": true
    },
    "picocolors": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/picocolors/-/picocolors-1.0.0.tgz",
      "integrity": "sha512-1fygroTLlHu66zi26VoTDv8yRgm0Fccecssto+MhsZ0D/DGW2sm8E8AjW7NU5VVTRt5GxbeZ5qBuJr+HyLYkjQ==",
      "dev": true
    },
    "picomatch": {
      "version": "2.2.3",
      "resolved": "https://registry.npmjs.org/picomatch/-/picomatch-2.2.3.tgz",
      "integrity": "sha512-KpELjfwcCDUb9PeigTs2mBJzXUPzAuP2oPcA989He8Rte0+YUAjw1JVedDhuTKPkHjSYzMN3npC9luThGYEKdg==",
      "dev": true
    },
    "pify": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/pify/-/pify-2.3.0.tgz",
      "integrity": "sha1-7RQaasBDqEnqWISY59yosVMw6Qw=",
      "dev": true
    },
    "pinkie": {
      "version": "2.0.4",
      "resolved": "https://registry.npmjs.org/pinkie/-/pinkie-2.0.4.tgz",
      "integrity": "sha1-clVrgM+g1IqXToDnckjoDtT3+HA=",
      "dev": true
    },
    "pinkie-promise": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/pinkie-promise/-/pinkie-promise-2.0.1.tgz",
      "integrity": "sha1-ITXW36ejWMBprJsXh3YogihFD/o=",
      "dev": true,
      "requires": {
        "pinkie": "^2.0.0"
      }
    },
    "plugin-error": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/plugin-error/-/plugin-error-1.0.1.tgz",
      "integrity": "sha512-L1zP0dk7vGweZME2i+EeakvUNqSrdiI3F91TwEoYiGrAfUXmVv6fJIq4g82PAXxNsWOp0J7ZqQy/3Szz0ajTxA==",
      "dev": true,
      "requires": {
        "ansi-colors": "^1.0.1",
        "arr-diff": "^4.0.0",
        "arr-union": "^3.1.0",
        "extend-shallow": "^3.0.2"
      },
      "dependencies": {
        "ansi-colors": {
          "version": "1.1.0",
          "resolved": "https://registry.npmjs.org/ansi-colors/-/ansi-colors-1.1.0.tgz",
          "integrity": "sha512-SFKX67auSNoVR38N3L+nvsPjOE0bybKTYbkf5tRvushrAPQ9V75huw0ZxBkKVeRU9kqH3d6HA4xTckbwZ4ixmA==",
          "dev": true,
          "requires": {
            "ansi-wrap": "^0.1.0"
          }
        },
        "extend-shallow": {
          "version": "3.0.2",
          "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
          "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
          "dev": true,
          "requires": {
            "assign-symbols": "^1.0.0",
            "is-extendable": "^1.0.1"
          }
        },
        "is-extendable": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
          "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
          "dev": true,
          "requires": {
            "is-plain-object": "^2.0.4"
          }
        },
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "posix-character-classes": {
      "version": "0.1.1",
      "resolved": "https://registry.npmjs.org/posix-character-classes/-/posix-character-classes-0.1.1.tgz",
      "integrity": "sha1-AerA/jta9xoqbAL+q7jB/vfgDqs=",
      "dev": true
    },
    "postcss": {
      "version": "8.4.7",
      "resolved": "https://registry.npmjs.org/postcss/-/postcss-8.4.7.tgz",
      "integrity": "sha512-L9Ye3r6hkkCeOETQX6iOaWZgjp3LL6Lpqm6EtgbKrgqGGteRMNb9vzBfRL96YOSu8o7x3MfIH9Mo5cPJFGrW6A==",
      "dev": true,
      "requires": {
        "nanoid": "^3.3.1",
        "picocolors": "^1.0.0",
        "source-map-js": "^1.0.2"
      }
    },
    "postcss-value-parser": {
      "version": "4.2.0",
      "resolved": "https://registry.npmjs.org/postcss-value-parser/-/postcss-value-parser-4.2.0.tgz",
      "integrity": "sha512-1NNCs6uurfkVbeXG4S8JFT9t19m45ICnif8zWLd5oPSZ50QnwMfK+H3jv408d4jw/7Bttv5axS5IiHoLaVNHeQ==",
      "dev": true
    },
    "prelude-ls": {
      "version": "1.2.1",
      "resolved": "https://registry.npmjs.org/prelude-ls/-/prelude-ls-1.2.1.tgz",
      "integrity": "sha512-vkcDPrRZo1QZLbn5RLGPpg/WmIQ65qoWWhcGKf/b5eplkkarX0m9z8ppCat4mlOqUsWpyNuYgO3VRyrYHSzX5g==",
      "dev": true,
      "peer": true
    },
    "pretty-hrtime": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/pretty-hrtime/-/pretty-hrtime-1.0.3.tgz",
      "integrity": "sha1-t+PqQkNaTJsnWdmeDyAesZWALuE=",
      "dev": true
    },
    "process-nextick-args": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/process-nextick-args/-/process-nextick-args-2.0.1.tgz",
      "integrity": "sha512-3ouUOpQhtgrbOa17J7+uxOTpITYWaGP7/AhoR3+A+/1e9skrzelGi/dXzEYyvbxubEF6Wn2ypscTKiKJFFn1ag==",
      "dev": true
    },
    "progress": {
      "version": "2.0.3",
      "resolved": "https://registry.npmjs.org/progress/-/progress-2.0.3.tgz",
      "integrity": "sha512-7PiHtLll5LdnKIMw100I+8xJXR5gW2QwWYkT6iJva0bXitZKa/XMrSbdmg3r2Xnaidz9Qumd0VPaMrZlF9V9sA==",
      "dev": true
    },
    "proxy-from-env": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/proxy-from-env/-/proxy-from-env-1.1.0.tgz",
      "integrity": "sha512-D+zkORCbA9f1tdWRK0RaCR3GPv50cMxcrz4X8k5LTSUD1Dkw47mKJEZQNunItRTkWwgtaUSo1RVFRIG9ZXiFYg==",
      "dev": true
    },
    "pump": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/pump/-/pump-2.0.1.tgz",
      "integrity": "sha512-ruPMNRkN3MHP1cWJc9OWr+T/xDP0jhXYCLfJcBuX54hhfIBnaQmAUMfDcG4DM5UMWByBbJY69QSphm3jtDKIkA==",
      "dev": true,
      "requires": {
        "end-of-stream": "^1.1.0",
        "once": "^1.3.1"
      }
    },
    "pumpify": {
      "version": "1.5.1",
      "resolved": "https://registry.npmjs.org/pumpify/-/pumpify-1.5.1.tgz",
      "integrity": "sha512-oClZI37HvuUJJxSKKrC17bZ9Cu0ZYhEAGPsPUy9KlMUmv9dKX2o77RUmq7f3XjIxbwyGwYzbzQ1L2Ks8sIradQ==",
      "dev": true,
      "requires": {
        "duplexify": "^3.6.0",
        "inherits": "^2.0.3",
        "pump": "^2.0.0"
      }
    },
    "punycode": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/punycode/-/punycode-2.1.1.tgz",
      "integrity": "sha512-XRsRjdf+j5ml+y/6GKHPZbrF/8p2Yga0JPtdqTIY2Xe5ohJPD9saDJJLPvp9+NSBprVvevdXZybnj2cv8OEd0A==",
      "dev": true
    },
    "puppeteer": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/puppeteer/-/puppeteer-2.1.1.tgz",
      "integrity": "sha512-LWzaDVQkk1EPiuYeTOj+CZRIjda4k2s5w4MK4xoH2+kgWV/SDlkYHmxatDdtYrciHUKSXTsGgPgPP8ILVdBsxg==",
      "dev": true,
      "requires": {
        "@types/mime-types": "^2.1.0",
        "debug": "^4.1.0",
        "extract-zip": "^1.6.6",
        "https-proxy-agent": "^4.0.0",
        "mime": "^2.0.3",
        "mime-types": "^2.1.25",
        "progress": "^2.0.1",
        "proxy-from-env": "^1.0.0",
        "rimraf": "^2.6.1",
        "ws": "^6.1.0"
      },
      "dependencies": {
        "rimraf": {
          "version": "2.7.1",
          "resolved": "https://registry.npmjs.org/rimraf/-/rimraf-2.7.1.tgz",
          "integrity": "sha512-uWjbaKIK3T1OSVptzX7Nl6PvQ3qAGtKEtVRjRuazjfL3Bx5eI409VZSqgND+4UNnmzLVdPj9FqFJNPqBZFve4w==",
          "dev": true,
          "requires": {
            "glob": "^7.1.3"
          }
        }
      }
    },
    "qs": {
      "version": "6.10.1",
      "resolved": "https://registry.npmjs.org/qs/-/qs-6.10.1.tgz",
      "integrity": "sha512-M528Hph6wsSVOBiYUnGf+K/7w0hNshs/duGsNXPUCLH5XAqjEtiPGwNONLV0tBH8NoGb0mvD5JubnUTrujKDTg==",
      "dev": true,
      "requires": {
        "side-channel": "^1.0.4"
      }
    },
    "qunit": {
      "version": "2.17.2",
      "resolved": "https://registry.npmjs.org/qunit/-/qunit-2.17.2.tgz",
      "integrity": "sha512-17isVvuOmALzsPjiV7wFg/6O5vJYXBrQZPwocfQSSh0I/rXvfX7bKMFJ4GMVW3U4P8r2mBeUy8EAngti4QD2Vw==",
      "dev": true,
      "requires": {
        "commander": "7.2.0",
        "node-watch": "0.7.2",
        "tiny-glob": "0.2.9"
      }
    },
    "randombytes": {
      "version": "2.1.0",
      "resolved": "https://registry.npmjs.org/randombytes/-/randombytes-2.1.0.tgz",
      "integrity": "sha512-vYl3iOX+4CKUWuxGi9Ukhie6fsqXqS9FE2Zaic4tNFD2N2QQaXOMFbuKK4QmDHC0JO6B1Zp41J0LpT0oR68amQ==",
      "dev": true,
      "requires": {
        "safe-buffer": "^5.1.0"
      }
    },
    "range-parser": {
      "version": "1.2.1",
      "resolved": "https://registry.npmjs.org/range-parser/-/range-parser-1.2.1.tgz",
      "integrity": "sha512-Hrgsx+orqoygnmhFbKaHE6c296J+HTAQXoxEF6gNupROmmGJRoyzfG3ccAveqCBrwr/2yxQ5BVd/GTl5agOwSg==",
      "dev": true
    },
    "raw-body": {
      "version": "1.1.7",
      "resolved": "https://registry.npmjs.org/raw-body/-/raw-body-1.1.7.tgz",
      "integrity": "sha1-HQJ8K/oRasxmI7yo8AAWVyqH1CU=",
      "dev": true,
      "requires": {
        "bytes": "1",
        "string_decoder": "0.10"
      },
      "dependencies": {
        "string_decoder": {
          "version": "0.10.31",
          "resolved": "https://registry.npmjs.org/string_decoder/-/string_decoder-0.10.31.tgz",
          "integrity": "sha1-YuIDvEF2bGwoyfyEMB2rHFMQ+pQ=",
          "dev": true
        }
      }
    },
    "read-pkg": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/read-pkg/-/read-pkg-1.1.0.tgz",
      "integrity": "sha1-9f+qXs0pyzHAR0vKfXVra7KePyg=",
      "dev": true,
      "requires": {
        "load-json-file": "^1.0.0",
        "normalize-package-data": "^2.3.2",
        "path-type": "^1.0.0"
      }
    },
    "read-pkg-up": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/read-pkg-up/-/read-pkg-up-1.0.1.tgz",
      "integrity": "sha1-nWPBMnbAZZGNV/ACpX9AobZD+wI=",
      "dev": true,
      "requires": {
        "find-up": "^1.0.0",
        "read-pkg": "^1.0.0"
      },
      "dependencies": {
        "find-up": {
          "version": "1.1.2",
          "resolved": "https://registry.npmjs.org/find-up/-/find-up-1.1.2.tgz",
          "integrity": "sha1-ay6YIrGizgpgq2TWEOzK1TyyTQ8=",
          "dev": true,
          "requires": {
            "path-exists": "^2.0.0",
            "pinkie-promise": "^2.0.0"
          }
        },
        "path-exists": {
          "version": "2.1.0",
          "resolved": "https://registry.npmjs.org/path-exists/-/path-exists-2.1.0.tgz",
          "integrity": "sha1-D+tsZPD8UY2adU3V77YscCJ2H0s=",
          "dev": true,
          "requires": {
            "pinkie-promise": "^2.0.0"
          }
        }
      }
    },
    "readable-stream": {
      "version": "2.3.7",
      "resolved": "https://registry.npmjs.org/readable-stream/-/readable-stream-2.3.7.tgz",
      "integrity": "sha512-Ebho8K4jIbHAxnuxi7o42OrZgF/ZTNcsZj6nRKyUmkhLFq8CHItp/fy6hQZuZmP/n3yZ9VBUbp4zz/mX8hmYPw==",
      "dev": true,
      "requires": {
        "core-util-is": "~1.0.0",
        "inherits": "~2.0.3",
        "isarray": "~1.0.0",
        "process-nextick-args": "~2.0.0",
        "safe-buffer": "~5.1.1",
        "string_decoder": "~1.1.1",
        "util-deprecate": "~1.0.1"
      }
    },
    "readdirp": {
      "version": "2.2.1",
      "resolved": "https://registry.npmjs.org/readdirp/-/readdirp-2.2.1.tgz",
      "integrity": "sha512-1JU/8q+VgFZyxwrJ+SVIOsh+KywWGpds3NTqikiKpDMZWScmAYyKIgqkO+ARvNWJfXeXR1zxz7aHF4u4CyH6vQ==",
      "dev": true,
      "requires": {
        "graceful-fs": "^4.1.11",
        "micromatch": "^3.1.10",
        "readable-stream": "^2.0.2"
      }
    },
    "rechoir": {
      "version": "0.6.2",
      "resolved": "https://registry.npmjs.org/rechoir/-/rechoir-0.6.2.tgz",
      "integrity": "sha1-hSBLVNuoLVdC4oyWdW70OvUOM4Q=",
      "dev": true,
      "requires": {
        "resolve": "^1.1.6"
      }
    },
    "regenerate": {
      "version": "1.4.2",
      "resolved": "https://registry.npmjs.org/regenerate/-/regenerate-1.4.2.tgz",
      "integrity": "sha512-zrceR/XhGYU/d/opr2EKO7aRHUeiBI8qjtfHqADTwZd6Szfy16la6kqD0MIUs5z5hx6AaKa+PixpPrR289+I0A==",
      "dev": true
    },
    "regenerate-unicode-properties": {
      "version": "8.2.0",
      "resolved": "https://registry.npmjs.org/regenerate-unicode-properties/-/regenerate-unicode-properties-8.2.0.tgz",
      "integrity": "sha512-F9DjY1vKLo/tPePDycuH3dn9H1OTPIkVD9Kz4LODu+F2C75mgjAJ7x/gwy6ZcSNRAAkhNlJSOHRe8k3p+K9WhA==",
      "dev": true,
      "requires": {
        "regenerate": "^1.4.0"
      }
    },
    "regenerator-runtime": {
      "version": "0.13.7",
      "resolved": "https://registry.npmjs.org/regenerator-runtime/-/regenerator-runtime-0.13.7.tgz",
      "integrity": "sha512-a54FxoJDIr27pgf7IgeQGxmqUNYrcV338lf/6gH456HZ/PhX+5BcwHXG9ajESmwe6WRO0tAzRUrRmNONWgkrew==",
      "dev": true
    },
    "regenerator-transform": {
      "version": "0.14.5",
      "resolved": "https://registry.npmjs.org/regenerator-transform/-/regenerator-transform-0.14.5.tgz",
      "integrity": "sha512-eOf6vka5IO151Jfsw2NO9WpGX58W6wWmefK3I1zEGr0lOD0u8rwPaNqQL1aRxUaxLeKO3ArNh3VYg1KbaD+FFw==",
      "dev": true,
      "requires": {
        "@babel/runtime": "^7.8.4"
      }
    },
    "regex-not": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/regex-not/-/regex-not-1.0.2.tgz",
      "integrity": "sha512-J6SDjUgDxQj5NusnOtdFxDwN/+HWykR8GELwctJ7mdqhcyy1xEc4SRFHUXvxTp661YaVKAjfRLZ9cCqS6tn32A==",
      "dev": true,
      "requires": {
        "extend-shallow": "^3.0.2",
        "safe-regex": "^1.1.0"
      },
      "dependencies": {
        "extend-shallow": {
          "version": "3.0.2",
          "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
          "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
          "dev": true,
          "requires": {
            "assign-symbols": "^1.0.0",
            "is-extendable": "^1.0.1"
          }
        },
        "is-extendable": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
          "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
          "dev": true,
          "requires": {
            "is-plain-object": "^2.0.4"
          }
        },
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "regexpp": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/regexpp/-/regexpp-3.1.0.tgz",
      "integrity": "sha512-ZOIzd8yVsQQA7j8GCSlPGXwg5PfmA1mrq0JP4nGhh54LaKN3xdai/vHUDu74pKwV8OxseMS65u2NImosQcSD0Q==",
      "dev": true,
      "peer": true
    },
    "regexpu-core": {
      "version": "4.7.1",
      "resolved": "https://registry.npmjs.org/regexpu-core/-/regexpu-core-4.7.1.tgz",
      "integrity": "sha512-ywH2VUraA44DZQuRKzARmw6S66mr48pQVva4LBeRhcOltJ6hExvWly5ZjFLYo67xbIxb6W1q4bAGtgfEl20zfQ==",
      "dev": true,
      "requires": {
        "regenerate": "^1.4.0",
        "regenerate-unicode-properties": "^8.2.0",
        "regjsgen": "^0.5.1",
        "regjsparser": "^0.6.4",
        "unicode-match-property-ecmascript": "^1.0.4",
        "unicode-match-property-value-ecmascript": "^1.2.0"
      }
    },
    "regjsgen": {
      "version": "0.5.2",
      "resolved": "https://registry.npmjs.org/regjsgen/-/regjsgen-0.5.2.tgz",
      "integrity": "sha512-OFFT3MfrH90xIW8OOSyUrk6QHD5E9JOTeGodiJeBS3J6IwlgzJMNE/1bZklWz5oTg+9dCMyEetclvCVXOPoN3A==",
      "dev": true
    },
    "regjsparser": {
      "version": "0.6.9",
      "resolved": "https://registry.npmjs.org/regjsparser/-/regjsparser-0.6.9.tgz",
      "integrity": "sha512-ZqbNRz1SNjLAiYuwY0zoXW8Ne675IX5q+YHioAGbCw4X96Mjl2+dcX9B2ciaeyYjViDAfvIjFpQjJgLttTEERQ==",
      "dev": true,
      "requires": {
        "jsesc": "~0.5.0"
      },
      "dependencies": {
        "jsesc": {
          "version": "0.5.0",
          "resolved": "https://registry.npmjs.org/jsesc/-/jsesc-0.5.0.tgz",
          "integrity": "sha1-597mbjXW/Bb3EP6R1c9p9w8IkR0=",
          "dev": true
        }
      }
    },
    "remove-bom-buffer": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/remove-bom-buffer/-/remove-bom-buffer-3.0.0.tgz",
      "integrity": "sha512-8v2rWhaakv18qcvNeli2mZ/TMTL2nEyAKRvzo1WtnZBl15SHyEhrCu2/xKlJyUFKHiHgfXIyuY6g2dObJJycXQ==",
      "dev": true,
      "requires": {
        "is-buffer": "^1.1.5",
        "is-utf8": "^0.2.1"
      }
    },
    "remove-bom-stream": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/remove-bom-stream/-/remove-bom-stream-1.2.0.tgz",
      "integrity": "sha1-BfGlk/FuQuH7kOv1nejlaVJflSM=",
      "dev": true,
      "requires": {
        "remove-bom-buffer": "^3.0.0",
        "safe-buffer": "^5.1.0",
        "through2": "^2.0.3"
      }
    },
    "remove-trailing-separator": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/remove-trailing-separator/-/remove-trailing-separator-1.1.0.tgz",
      "integrity": "sha1-wkvOKig62tW8P1jg1IJJuSN52O8=",
      "dev": true
    },
    "repeat-element": {
      "version": "1.1.4",
      "resolved": "https://registry.npmjs.org/repeat-element/-/repeat-element-1.1.4.tgz",
      "integrity": "sha512-LFiNfRcSu7KK3evMyYOuCzv3L10TW7yC1G2/+StMjK8Y6Vqd2MG7r/Qjw4ghtuCOjFvlnms/iMmLqpvW/ES/WQ==",
      "dev": true
    },
    "repeat-string": {
      "version": "1.6.1",
      "resolved": "https://registry.npmjs.org/repeat-string/-/repeat-string-1.6.1.tgz",
      "integrity": "sha1-jcrkcOHIirwtYA//Sndihtp15jc=",
      "dev": true
    },
    "replace-ext": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/replace-ext/-/replace-ext-1.0.1.tgz",
      "integrity": "sha512-yD5BHCe7quCgBph4rMQ+0KkIRKwWCrHDOX1p1Gp6HwjPM5kVoCdKGNhN7ydqqsX6lJEnQDKZ/tFMiEdQ1dvPEw==",
      "dev": true
    },
    "replace-homedir": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/replace-homedir/-/replace-homedir-1.0.0.tgz",
      "integrity": "sha1-6H9tUTuSjd6AgmDBK+f+xv9ueYw=",
      "dev": true,
      "requires": {
        "homedir-polyfill": "^1.0.1",
        "is-absolute": "^1.0.0",
        "remove-trailing-separator": "^1.1.0"
      }
    },
    "require-directory": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/require-directory/-/require-directory-2.1.1.tgz",
      "integrity": "sha1-jGStX9MNqxyXbiNE/+f3kqam30I=",
      "dev": true
    },
    "require-from-string": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/require-from-string/-/require-from-string-2.0.2.tgz",
      "integrity": "sha512-Xf0nWe6RseziFMu+Ap9biiUbmplq6S9/p+7w7YXP/JBHhrUDDUhwa+vANyubuqfZWTveU//DYVGsDG7RKL/vEw==",
      "dev": true,
      "peer": true
    },
    "require-main-filename": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/require-main-filename/-/require-main-filename-2.0.0.tgz",
      "integrity": "sha512-NKN5kMDylKuldxYLSUfrbo5Tuzh4hd+2E8NPPX02mZtn1VuREQToYe/ZdlJy+J3uCpfaiGF05e7B8W0iXbQHmg==",
      "dev": true
    },
    "resolve": {
      "version": "1.20.0",
      "resolved": "https://registry.npmjs.org/resolve/-/resolve-1.20.0.tgz",
      "integrity": "sha512-wENBPt4ySzg4ybFQW2TT1zMQucPK95HSh/nq2CFTZVOGut2+pQvSsgtda4d26YrYcr067wjbmzOG8byDPBX63A==",
      "dev": true,
      "requires": {
        "is-core-module": "^2.2.0",
        "path-parse": "^1.0.6"
      }
    },
    "resolve-dir": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/resolve-dir/-/resolve-dir-1.0.1.tgz",
      "integrity": "sha1-eaQGRMNivoLybv/nOcm7U4IEb0M=",
      "dev": true,
      "requires": {
        "expand-tilde": "^2.0.0",
        "global-modules": "^1.0.0"
      }
    },
    "resolve-from": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/resolve-from/-/resolve-from-4.0.0.tgz",
      "integrity": "sha512-pb/MYmXstAkysRFx8piNI1tGFNQIFA3vkE3Gq4EuA1dF6gHp/+vgZqsCGJapvy8N3Q+4o7FwvquPJcnZ7RYy4g==",
      "dev": true
    },
    "resolve-options": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/resolve-options/-/resolve-options-1.1.0.tgz",
      "integrity": "sha1-MrueOcBtZzONyTeMDW1gdFZq0TE=",
      "dev": true,
      "requires": {
        "value-or-function": "^3.0.0"
      }
    },
    "resolve-url": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/resolve-url/-/resolve-url-0.2.1.tgz",
      "integrity": "sha1-LGN/53yJOv0qZj/iGqkIAGjiBSo=",
      "dev": true
    },
    "restore-cursor": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/restore-cursor/-/restore-cursor-3.1.0.tgz",
      "integrity": "sha512-l+sSefzHpj5qimhFSE5a8nufZYAM3sBSVMAPtYkmC+4EH2anSGaEMXSD0izRQbu9nfyQ9y5JrVmp7E8oZrUjvA==",
      "dev": true,
      "requires": {
        "onetime": "^5.1.0",
        "signal-exit": "^3.0.2"
      }
    },
    "ret": {
      "version": "0.1.15",
      "resolved": "https://registry.npmjs.org/ret/-/ret-0.1.15.tgz",
      "integrity": "sha512-TTlYpa+OL+vMMNG24xSlQGEJ3B/RzEfUlLct7b5G/ytav+wPrplCpVMFuwzXbkecJrb6IYo1iFb0S9v37754mg==",
      "dev": true
    },
    "rimraf": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/rimraf/-/rimraf-3.0.2.tgz",
      "integrity": "sha512-JZkJMZkAGFFPP2YqXZXPbMlMBgsxzE8ILs4lMIX/2o0L9UBw9O/Y3o6wFw/i9YLapcUJWwqbi3kdxIPdC62TIA==",
      "dev": true,
      "peer": true,
      "requires": {
        "glob": "^7.1.3"
      }
    },
    "rollup": {
      "version": "2.48.0",
      "resolved": "https://registry.npmjs.org/rollup/-/rollup-2.48.0.tgz",
      "integrity": "sha512-wl9ZSSSsi5579oscSDYSzGn092tCS076YB+TQrzsGuSfYyJeep8eEWj0eaRjuC5McuMNmcnR8icBqiE/FWNB1A==",
      "dev": true,
      "requires": {
        "fsevents": "~2.3.1"
      },
      "dependencies": {
        "fsevents": {
          "version": "2.3.2",
          "resolved": "https://registry.npmjs.org/fsevents/-/fsevents-2.3.2.tgz",
          "integrity": "sha512-xiqMQR4xAeHTuB9uWm+fFRcIOgKBMiOBP+eXiyT7jsgVCq1bkVygt00oASowB7EdtpOHaaPgKt812P9ab+DDKA==",
          "dev": true,
          "optional": true
        }
      }
    },
    "rollup-plugin-terser": {
      "version": "7.0.2",
      "resolved": "https://registry.npmjs.org/rollup-plugin-terser/-/rollup-plugin-terser-7.0.2.tgz",
      "integrity": "sha512-w3iIaU4OxcF52UUXiZNsNeuXIMDvFrr+ZXK6bFZ0Q60qyVfq4uLptoS4bbq3paG3x216eQllFZX7zt6TIImguQ==",
      "dev": true,
      "requires": {
        "@babel/code-frame": "^7.10.4",
        "jest-worker": "^26.2.1",
        "serialize-javascript": "^4.0.0",
        "terser": "^5.0.0"
      }
    },
    "run-async": {
      "version": "2.4.1",
      "resolved": "https://registry.npmjs.org/run-async/-/run-async-2.4.1.tgz",
      "integrity": "sha512-tvVnVv01b8c1RrA6Ep7JkStj85Guv/YrMcwqYQnwjsAS2cTmmPGBBjAjpCW7RrSodNSoE2/qg9O4bceNvUuDgQ==",
      "dev": true
    },
    "rxjs": {
      "version": "6.6.7",
      "resolved": "https://registry.npmjs.org/rxjs/-/rxjs-6.6.7.tgz",
      "integrity": "sha512-hTdwr+7yYNIT5n4AMYp85KA6yw2Va0FLa3Rguvbpa4W3I5xynaBZo41cM3XM+4Q6fRMj3sBYIR1VAmZMXYJvRQ==",
      "dev": true,
      "requires": {
        "tslib": "^1.9.0"
      }
    },
    "safe-buffer": {
      "version": "5.1.2",
      "resolved": "https://registry.npmjs.org/safe-buffer/-/safe-buffer-5.1.2.tgz",
      "integrity": "sha512-Gd2UZBJDkXlY7GbJxfsE8/nvKkUEU1G38c1siN6QP6a9PT9MmHB8GnpscSmMJSoF8LOIrt8ud/wPtojys4G6+g==",
      "dev": true
    },
    "safe-json-parse": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/safe-json-parse/-/safe-json-parse-1.0.1.tgz",
      "integrity": "sha1-PnZyPjjf3aE8mx0poeB//uSzC1c=",
      "dev": true
    },
    "safe-regex": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/safe-regex/-/safe-regex-1.1.0.tgz",
      "integrity": "sha1-QKNmnzsHfR6UPURinhV91IAjvy4=",
      "dev": true,
      "requires": {
        "ret": "~0.1.10"
      }
    },
    "safer-buffer": {
      "version": "2.1.2",
      "resolved": "https://registry.npmjs.org/safer-buffer/-/safer-buffer-2.1.2.tgz",
      "integrity": "sha512-YZo3K82SD7Riyi0E1EQPojLz7kpepnSQI9IyPbHHg1XXXevb5dJI7tpyN2ADxGcQbHG7vcyRHk0cbwqcQriUtg==",
      "dev": true
    },
    "sass": {
      "version": "1.42.1",
      "resolved": "https://registry.npmjs.org/sass/-/sass-1.42.1.tgz",
      "integrity": "sha512-/zvGoN8B7dspKc5mC6HlaygyCBRvnyzzgD5khiaCfglWztY99cYoiTUksVx11NlnemrcfH5CEaCpsUKoW0cQqg==",
      "dev": true,
      "requires": {
        "chokidar": ">=3.0.0 <4.0.0"
      },
      "dependencies": {
        "anymatch": {
          "version": "3.1.2",
          "resolved": "https://registry.npmjs.org/anymatch/-/anymatch-3.1.2.tgz",
          "integrity": "sha512-P43ePfOAIupkguHUycrc4qJ9kz8ZiuOUijaETwX7THt0Y/GNK7v0aa8rY816xWjZ7rJdA5XdMcpVFTKMq+RvWg==",
          "dev": true,
          "requires": {
            "normalize-path": "^3.0.0",
            "picomatch": "^2.0.4"
          }
        },
        "binary-extensions": {
          "version": "2.2.0",
          "resolved": "https://registry.npmjs.org/binary-extensions/-/binary-extensions-2.2.0.tgz",
          "integrity": "sha512-jDctJ/IVQbZoJykoeHbhXpOlNBqGNcwXJKJog42E5HDPUwQTSdjCHdihjj0DlnheQ7blbT6dHOafNAiS8ooQKA==",
          "dev": true
        },
        "braces": {
          "version": "3.0.2",
          "resolved": "https://registry.npmjs.org/braces/-/braces-3.0.2.tgz",
          "integrity": "sha512-b8um+L1RzM3WDSzvhm6gIz1yfTbBt6YTlcEKAvsmqCZZFw46z626lVj9j1yEPW33H5H+lBQpZMP1k8l+78Ha0A==",
          "dev": true,
          "requires": {
            "fill-range": "^7.0.1"
          }
        },
        "chokidar": {
          "version": "3.5.1",
          "resolved": "https://registry.npmjs.org/chokidar/-/chokidar-3.5.1.tgz",
          "integrity": "sha512-9+s+Od+W0VJJzawDma/gvBNQqkTiqYTWLuZoyAsivsI4AaWTCzHG06/TMjsf1cYe9Cb97UCEhjz7HvnPk2p/tw==",
          "dev": true,
          "requires": {
            "anymatch": "~3.1.1",
            "braces": "~3.0.2",
            "fsevents": "~2.3.1",
            "glob-parent": "~5.1.0",
            "is-binary-path": "~2.1.0",
            "is-glob": "~4.0.1",
            "normalize-path": "~3.0.0",
            "readdirp": "~3.5.0"
          }
        },
        "fill-range": {
          "version": "7.0.1",
          "resolved": "https://registry.npmjs.org/fill-range/-/fill-range-7.0.1.tgz",
          "integrity": "sha512-qOo9F+dMUmC2Lcb4BbVvnKJxTPjCm+RRpe4gDuGrzkL7mEVl/djYSu2OdQ2Pa302N4oqkSg9ir6jaLWJ2USVpQ==",
          "dev": true,
          "requires": {
            "to-regex-range": "^5.0.1"
          }
        },
        "fsevents": {
          "version": "2.3.2",
          "resolved": "https://registry.npmjs.org/fsevents/-/fsevents-2.3.2.tgz",
          "integrity": "sha512-xiqMQR4xAeHTuB9uWm+fFRcIOgKBMiOBP+eXiyT7jsgVCq1bkVygt00oASowB7EdtpOHaaPgKt812P9ab+DDKA==",
          "dev": true,
          "optional": true
        },
        "is-binary-path": {
          "version": "2.1.0",
          "resolved": "https://registry.npmjs.org/is-binary-path/-/is-binary-path-2.1.0.tgz",
          "integrity": "sha512-ZMERYes6pDydyuGidse7OsHxtbI7WVeUEozgR/g7rd0xUimYNlvZRE/K2MgZTjWy725IfelLeVcEM97mmtRGXw==",
          "dev": true,
          "requires": {
            "binary-extensions": "^2.0.0"
          }
        },
        "is-number": {
          "version": "7.0.0",
          "resolved": "https://registry.npmjs.org/is-number/-/is-number-7.0.0.tgz",
          "integrity": "sha512-41Cifkg6e8TylSpdtTpeLVMqvSBEVzTttHvERD741+pnZ8ANv0004MRL43QKPDlK9cGvNp6NZWZUBlbGXYxxng==",
          "dev": true
        },
        "readdirp": {
          "version": "3.5.0",
          "resolved": "https://registry.npmjs.org/readdirp/-/readdirp-3.5.0.tgz",
          "integrity": "sha512-cMhu7c/8rdhkHXWsY+osBhfSy0JikwpHK/5+imo+LpeasTF8ouErHrlYkwT0++njiyuDvc7OFY5T3ukvZ8qmFQ==",
          "dev": true,
          "requires": {
            "picomatch": "^2.2.1"
          }
        },
        "to-regex-range": {
          "version": "5.0.1",
          "resolved": "https://registry.npmjs.org/to-regex-range/-/to-regex-range-5.0.1.tgz",
          "integrity": "sha512-65P7iz6X5yEr1cwcgvQxbbIw7Uk3gOy5dIdtZ4rDveLqhrdJP+Li/Hx6tyK0NEb+2GCyneCMJiGqrADCSNk8sQ==",
          "dev": true,
          "requires": {
            "is-number": "^7.0.0"
          }
        }
      }
    },
    "semver": {
      "version": "6.3.0",
      "resolved": "https://registry.npmjs.org/semver/-/semver-6.3.0.tgz",
      "integrity": "sha512-b39TBaTSfV6yBrapU89p5fKekE2m/NwnDocOVruQFS1/veMgdzuPcnOM34M6CwxW8jH/lxEa5rBoDeUwu5HHTw==",
      "dev": true
    },
    "semver-greatest-satisfied-range": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/semver-greatest-satisfied-range/-/semver-greatest-satisfied-range-1.1.0.tgz",
      "integrity": "sha1-E+jCZYq5aRywzXEJMkAoDTb3els=",
      "dev": true,
      "requires": {
        "sver-compat": "^1.5.0"
      }
    },
    "send": {
      "version": "0.16.2",
      "resolved": "https://registry.npmjs.org/send/-/send-0.16.2.tgz",
      "integrity": "sha512-E64YFPUssFHEFBvpbbjr44NCLtI1AohxQ8ZSiJjQLskAdKuriYEP6VyGEsRDH8ScozGpkaX1BGvhanqCwkcEZw==",
      "dev": true,
      "requires": {
        "debug": "2.6.9",
        "depd": "~1.1.2",
        "destroy": "~1.0.4",
        "encodeurl": "~1.0.2",
        "escape-html": "~1.0.3",
        "etag": "~1.8.1",
        "fresh": "0.5.2",
        "http-errors": "~1.6.2",
        "mime": "1.4.1",
        "ms": "2.0.0",
        "on-finished": "~2.3.0",
        "range-parser": "~1.2.0",
        "statuses": "~1.4.0"
      },
      "dependencies": {
        "debug": {
          "version": "2.6.9",
          "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
          "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
          "dev": true,
          "requires": {
            "ms": "2.0.0"
          }
        },
        "mime": {
          "version": "1.4.1",
          "resolved": "https://registry.npmjs.org/mime/-/mime-1.4.1.tgz",
          "integrity": "sha512-KI1+qOZu5DcW6wayYHSzR/tXKCDC5Om4s1z2QJjDULzLcmf3DvzS7oluY4HCTrc+9FiKmWUgeNLg7W3uIQvxtQ==",
          "dev": true
        },
        "ms": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
          "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
          "dev": true
        },
        "statuses": {
          "version": "1.4.0",
          "resolved": "https://registry.npmjs.org/statuses/-/statuses-1.4.0.tgz",
          "integrity": "sha512-zhSCtt8v2NDrRlPQpCNtw/heZLtfUDqxBM1udqikb/Hbk52LK4nQSwr10u77iopCW5LsyHpuXS0GnEc48mLeew==",
          "dev": true
        }
      }
    },
    "serialize-javascript": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/serialize-javascript/-/serialize-javascript-4.0.0.tgz",
      "integrity": "sha512-GaNA54380uFefWghODBWEGisLZFj00nS5ACs6yHa9nLqlLpVLO8ChDGeKRjZnV4Nh4n0Qi7nhYZD/9fCPzEqkw==",
      "dev": true,
      "requires": {
        "randombytes": "^2.1.0"
      }
    },
    "serve-index": {
      "version": "1.9.1",
      "resolved": "https://registry.npmjs.org/serve-index/-/serve-index-1.9.1.tgz",
      "integrity": "sha1-03aNabHn2C5c4FD/9bRTvqEqkjk=",
      "dev": true,
      "requires": {
        "accepts": "~1.3.4",
        "batch": "0.6.1",
        "debug": "2.6.9",
        "escape-html": "~1.0.3",
        "http-errors": "~1.6.2",
        "mime-types": "~2.1.17",
        "parseurl": "~1.3.2"
      },
      "dependencies": {
        "debug": {
          "version": "2.6.9",
          "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
          "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
          "dev": true,
          "requires": {
            "ms": "2.0.0"
          }
        },
        "ms": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
          "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
          "dev": true
        }
      }
    },
    "serve-static": {
      "version": "1.14.1",
      "resolved": "https://registry.npmjs.org/serve-static/-/serve-static-1.14.1.tgz",
      "integrity": "sha512-JMrvUwE54emCYWlTI+hGrGv5I8dEwmco/00EvkzIIsR7MqrHonbD9pO2MOfFnpFntl7ecpZs+3mW+XbQZu9QCg==",
      "dev": true,
      "requires": {
        "encodeurl": "~1.0.2",
        "escape-html": "~1.0.3",
        "parseurl": "~1.3.3",
        "send": "0.17.1"
      },
      "dependencies": {
        "debug": {
          "version": "2.6.9",
          "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
          "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
          "dev": true,
          "requires": {
            "ms": "2.0.0"
          },
          "dependencies": {
            "ms": {
              "version": "2.0.0",
              "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
              "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
              "dev": true
            }
          }
        },
        "http-errors": {
          "version": "1.7.3",
          "resolved": "https://registry.npmjs.org/http-errors/-/http-errors-1.7.3.tgz",
          "integrity": "sha512-ZTTX0MWrsQ2ZAhA1cejAwDLycFsd7I7nVtnkT3Ol0aqodaKW+0CTZDQ1uBv5whptCnc8e8HeRRJxRs0kmm/Qfw==",
          "dev": true,
          "requires": {
            "depd": "~1.1.2",
            "inherits": "2.0.4",
            "setprototypeof": "1.1.1",
            "statuses": ">= 1.5.0 < 2",
            "toidentifier": "1.0.0"
          }
        },
        "mime": {
          "version": "1.6.0",
          "resolved": "https://registry.npmjs.org/mime/-/mime-1.6.0.tgz",
          "integrity": "sha512-x0Vn8spI+wuJ1O6S7gnbaQg8Pxh4NNHb7KSINmEWKiPE4RKOplvijn+NkmYmmRgP68mc70j2EbeTFRsrswaQeg==",
          "dev": true
        },
        "ms": {
          "version": "2.1.1",
          "resolved": "https://registry.npmjs.org/ms/-/ms-2.1.1.tgz",
          "integrity": "sha512-tgp+dl5cGk28utYktBsrFqA7HKgrhgPsg6Z/EfhWI4gl1Hwq8B/GmY/0oXZ6nF8hDVesS/FpnYaD/kOWhYQvyg==",
          "dev": true
        },
        "send": {
          "version": "0.17.1",
          "resolved": "https://registry.npmjs.org/send/-/send-0.17.1.tgz",
          "integrity": "sha512-BsVKsiGcQMFwT8UxypobUKyv7irCNRHk1T0G680vk88yf6LBByGcZJOTJCrTP2xVN6yI+XjPJcNuE3V4fT9sAg==",
          "dev": true,
          "requires": {
            "debug": "2.6.9",
            "depd": "~1.1.2",
            "destroy": "~1.0.4",
            "encodeurl": "~1.0.2",
            "escape-html": "~1.0.3",
            "etag": "~1.8.1",
            "fresh": "0.5.2",
            "http-errors": "~1.7.2",
            "mime": "1.6.0",
            "ms": "2.1.1",
            "on-finished": "~2.3.0",
            "range-parser": "~1.2.1",
            "statuses": "~1.5.0"
          }
        },
        "setprototypeof": {
          "version": "1.1.1",
          "resolved": "https://registry.npmjs.org/setprototypeof/-/setprototypeof-1.1.1.tgz",
          "integrity": "sha512-JvdAWfbXeIGaZ9cILp38HntZSFSo3mWg6xGcJJsd+d4aRMOqauag1C63dJfDw7OaMYwEbHMOxEZ1lqVRYP2OAw==",
          "dev": true
        }
      }
    },
    "set-blocking": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/set-blocking/-/set-blocking-2.0.0.tgz",
      "integrity": "sha1-BF+XgtARrppoA93TgrJDkrPYkPc=",
      "dev": true
    },
    "set-value": {
      "version": "2.0.1",
      "resolved": "https://registry.npmjs.org/set-value/-/set-value-2.0.1.tgz",
      "integrity": "sha512-JxHc1weCN68wRY0fhCoXpyK55m/XPHafOmK4UWD7m2CI14GMcFypt4w/0+NV5f/ZMby2F6S2wwA7fgynh9gWSw==",
      "dev": true,
      "requires": {
        "extend-shallow": "^2.0.1",
        "is-extendable": "^0.1.1",
        "is-plain-object": "^2.0.3",
        "split-string": "^3.0.1"
      },
      "dependencies": {
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "setprototypeof": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/setprototypeof/-/setprototypeof-1.1.0.tgz",
      "integrity": "sha512-BvE/TwpZX4FXExxOxZyRGQQv651MSwmWKZGqvmPcRIjDqWub67kTKuIMx43cZZrS/cBBzwBcNDWoFxt2XEFIpQ==",
      "dev": true
    },
    "shebang-command": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/shebang-command/-/shebang-command-2.0.0.tgz",
      "integrity": "sha512-kHxr2zZpYtdmrN1qDjrrX/Z1rR1kG8Dx+gkpK1G4eXmvXswmcE1hTWBWYUzlraYw1/yZp6YuDY77YtvbN0dmDA==",
      "dev": true,
      "peer": true,
      "requires": {
        "shebang-regex": "^3.0.0"
      }
    },
    "shebang-regex": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/shebang-regex/-/shebang-regex-3.0.0.tgz",
      "integrity": "sha512-7++dFhtcx3353uBaq8DDR4NuxBetBzC7ZQOhmTQInHEd6bSrXdiEyzCvG07Z44UYdLShWUyXt5M/yhz8ekcb1A==",
      "dev": true,
      "peer": true
    },
    "side-channel": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/side-channel/-/side-channel-1.0.4.tgz",
      "integrity": "sha512-q5XPytqFEIKHkGdiMIrY10mvLRvnQh42/+GoBlFW3b2LXLE2xxJpZFdm94we0BaoV3RwJyGqg5wS7epxTv0Zvw==",
      "dev": true,
      "requires": {
        "call-bind": "^1.0.0",
        "get-intrinsic": "^1.0.2",
        "object-inspect": "^1.9.0"
      }
    },
    "signal-exit": {
      "version": "3.0.3",
      "resolved": "https://registry.npmjs.org/signal-exit/-/signal-exit-3.0.3.tgz",
      "integrity": "sha512-VUJ49FC8U1OxwZLxIbTTrDvLnf/6TDgxZcK8wxR8zs13xpx7xbG60ndBlhNrFi2EMuFRoeDoJO7wthSLq42EjA==",
      "dev": true
    },
    "slice-ansi": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/slice-ansi/-/slice-ansi-4.0.0.tgz",
      "integrity": "sha512-qMCMfhY040cVHT43K9BFygqYbUPFZKHOg7K73mtTWJRb8pyP3fzf4Ixd5SzdEJQ6MRUg/WBnOLxghZtKKurENQ==",
      "dev": true,
      "peer": true,
      "requires": {
        "ansi-styles": "^4.0.0",
        "astral-regex": "^2.0.0",
        "is-fullwidth-code-point": "^3.0.0"
      },
      "dependencies": {
        "ansi-styles": {
          "version": "4.3.0",
          "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
          "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
          "dev": true,
          "peer": true,
          "requires": {
            "color-convert": "^2.0.1"
          }
        },
        "color-convert": {
          "version": "2.0.1",
          "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
          "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
          "dev": true,
          "peer": true,
          "requires": {
            "color-name": "~1.1.4"
          }
        },
        "color-name": {
          "version": "1.1.4",
          "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
          "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA==",
          "dev": true,
          "peer": true
        }
      }
    },
    "snapdragon": {
      "version": "0.8.2",
      "resolved": "https://registry.npmjs.org/snapdragon/-/snapdragon-0.8.2.tgz",
      "integrity": "sha512-FtyOnWN/wCHTVXOMwvSv26d+ko5vWlIDD6zoUJ7LW8vh+ZBC8QdljveRP+crNrtBwioEUWy/4dMtbBjA4ioNlg==",
      "dev": true,
      "requires": {
        "base": "^0.11.1",
        "debug": "^2.2.0",
        "define-property": "^0.2.5",
        "extend-shallow": "^2.0.1",
        "map-cache": "^0.2.2",
        "source-map": "^0.5.6",
        "source-map-resolve": "^0.5.0",
        "use": "^3.1.0"
      },
      "dependencies": {
        "debug": {
          "version": "2.6.9",
          "resolved": "https://registry.npmjs.org/debug/-/debug-2.6.9.tgz",
          "integrity": "sha512-bC7ElrdJaJnPbAP+1EotYvqZsb3ecl5wi6Bfi6BJTUcNowp6cvspg0jXznRTKDjm/E7AdgFBVeAPVMNcKGsHMA==",
          "dev": true,
          "requires": {
            "ms": "2.0.0"
          }
        },
        "define-property": {
          "version": "0.2.5",
          "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
          "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
          "dev": true,
          "requires": {
            "is-descriptor": "^0.1.0"
          }
        },
        "is-accessor-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
          "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          },
          "dependencies": {
            "kind-of": {
              "version": "3.2.2",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
              "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
              "dev": true,
              "requires": {
                "is-buffer": "^1.1.5"
              }
            }
          }
        },
        "is-data-descriptor": {
          "version": "0.1.4",
          "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
          "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          },
          "dependencies": {
            "kind-of": {
              "version": "3.2.2",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
              "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
              "dev": true,
              "requires": {
                "is-buffer": "^1.1.5"
              }
            }
          }
        },
        "is-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
          "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
          "dev": true,
          "requires": {
            "is-accessor-descriptor": "^0.1.6",
            "is-data-descriptor": "^0.1.4",
            "kind-of": "^5.0.0"
          }
        },
        "ms": {
          "version": "2.0.0",
          "resolved": "https://registry.npmjs.org/ms/-/ms-2.0.0.tgz",
          "integrity": "sha1-VgiurfwAvmwpAd9fmGF4jeDVl8g=",
          "dev": true
        }
      }
    },
    "snapdragon-node": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/snapdragon-node/-/snapdragon-node-2.1.1.tgz",
      "integrity": "sha512-O27l4xaMYt/RSQ5TR3vpWCAB5Kb/czIcqUFOM/C4fYcLnbZUc1PkjTAMjof2pBWaSTwOUd6qUHcFGVGj7aIwnw==",
      "dev": true,
      "requires": {
        "define-property": "^1.0.0",
        "isobject": "^3.0.0",
        "snapdragon-util": "^3.0.1"
      },
      "dependencies": {
        "define-property": {
          "version": "1.0.0",
          "resolved": "https://registry.npmjs.org/define-property/-/define-property-1.0.0.tgz",
          "integrity": "sha1-dp66rz9KY6rTr56NMEybvnm/sOY=",
          "dev": true,
          "requires": {
            "is-descriptor": "^1.0.0"
          }
        }
      }
    },
    "snapdragon-util": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/snapdragon-util/-/snapdragon-util-3.0.1.tgz",
      "integrity": "sha512-mbKkMdQKsjX4BAL4bRYTj21edOf8cN7XHdYUJEe+Zn99hVEYcMvKPct1IqNe7+AZPirn8BCDOQBHQZknqmKlZQ==",
      "dev": true,
      "requires": {
        "kind-of": "^3.2.0"
      },
      "dependencies": {
        "kind-of": {
          "version": "3.2.2",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
          "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
          "dev": true,
          "requires": {
            "is-buffer": "^1.1.5"
          }
        }
      }
    },
    "source-map": {
      "version": "0.5.7",
      "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.5.7.tgz",
      "integrity": "sha1-igOdLRAh0i0eoUyA2OpGi6LvP8w=",
      "dev": true
    },
    "source-map-js": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/source-map-js/-/source-map-js-1.0.2.tgz",
      "integrity": "sha512-R0XvVJ9WusLiqTCEiGCmICCMplcCkIwwR11mOSD9CR5u+IXYdiseeEuXCVAjS54zqwkLcPNnmU4OeJ6tUrWhDw==",
      "dev": true
    },
    "source-map-resolve": {
      "version": "0.5.3",
      "resolved": "https://registry.npmjs.org/source-map-resolve/-/source-map-resolve-0.5.3.tgz",
      "integrity": "sha512-Htz+RnsXWk5+P2slx5Jh3Q66vhQj1Cllm0zvnaY98+NFx+Dv2CF/f5O/t8x+KaNdrdIAsruNzoh/KpialbqAnw==",
      "dev": true,
      "requires": {
        "atob": "^2.1.2",
        "decode-uri-component": "^0.2.0",
        "resolve-url": "^0.2.1",
        "source-map-url": "^0.4.0",
        "urix": "^0.1.0"
      }
    },
    "source-map-support": {
      "version": "0.5.19",
      "resolved": "https://registry.npmjs.org/source-map-support/-/source-map-support-0.5.19.tgz",
      "integrity": "sha512-Wonm7zOCIJzBGQdB+thsPar0kYuCIzYvxZwlBa87yi/Mdjv7Tip2cyVbLj5o0cFPN4EVkuTwb3GDDyUx2DGnGw==",
      "dev": true,
      "requires": {
        "buffer-from": "^1.0.0",
        "source-map": "^0.6.0"
      },
      "dependencies": {
        "source-map": {
          "version": "0.6.1",
          "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.6.1.tgz",
          "integrity": "sha512-UjgapumWlbMhkBgzT7Ykc5YXUT46F0iKu8SGXq0bcwP5dz/h0Plj6enJqjz1Zbq2l5WaqYnrVbwWOWMyF3F47g==",
          "dev": true
        }
      }
    },
    "source-map-url": {
      "version": "0.4.1",
      "resolved": "https://registry.npmjs.org/source-map-url/-/source-map-url-0.4.1.tgz",
      "integrity": "sha512-cPiFOTLUKvJFIg4SKVScy4ilPPW6rFgMgfuZJPNoDuMs3nC1HbMUycBoJw77xFIp6z1UJQJOfx6C9GMH80DiTw==",
      "dev": true
    },
    "sourcemap-codec": {
      "version": "1.4.8",
      "resolved": "https://registry.npmjs.org/sourcemap-codec/-/sourcemap-codec-1.4.8.tgz",
      "integrity": "sha512-9NykojV5Uih4lgo5So5dtw+f0JgJX30KCNI8gwhz2J9A15wD0Ml6tjHKwf6fTSa6fAdVBdZeNOs9eJ71qCk8vA==",
      "dev": true
    },
    "sparkles": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/sparkles/-/sparkles-1.0.1.tgz",
      "integrity": "sha512-dSO0DDYUahUt/0/pD/Is3VIm5TGJjludZ0HVymmhYF6eNA53PVLhnUk0znSYbH8IYBuJdCE+1luR22jNLMaQdw==",
      "dev": true
    },
    "spdx-correct": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/spdx-correct/-/spdx-correct-3.1.1.tgz",
      "integrity": "sha512-cOYcUWwhCuHCXi49RhFRCyJEK3iPj1Ziz9DpViV3tbZOwXD49QzIN3MpOLJNxh2qwq2lJJZaKMVw9qNi4jTC0w==",
      "dev": true,
      "requires": {
        "spdx-expression-parse": "^3.0.0",
        "spdx-license-ids": "^3.0.0"
      }
    },
    "spdx-exceptions": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/spdx-exceptions/-/spdx-exceptions-2.3.0.tgz",
      "integrity": "sha512-/tTrYOC7PPI1nUAgx34hUpqXuyJG+DTHJTnIULG4rDygi4xu/tfgmq1e1cIRwRzwZgo4NLySi+ricLkZkw4i5A==",
      "dev": true
    },
    "spdx-expression-parse": {
      "version": "3.0.1",
      "resolved": "https://registry.npmjs.org/spdx-expression-parse/-/spdx-expression-parse-3.0.1.tgz",
      "integrity": "sha512-cbqHunsQWnJNE6KhVSMsMeH5H/L9EpymbzqTQ3uLwNCLZ1Q481oWaofqH7nO6V07xlXwY6PhQdQ2IedWx/ZK4Q==",
      "dev": true,
      "requires": {
        "spdx-exceptions": "^2.1.0",
        "spdx-license-ids": "^3.0.0"
      }
    },
    "spdx-license-ids": {
      "version": "3.0.8",
      "resolved": "https://registry.npmjs.org/spdx-license-ids/-/spdx-license-ids-3.0.8.tgz",
      "integrity": "sha512-NDgA96EnaLSvtbM7trJj+t1LUR3pirkDCcz9nOUlPb5DMBGsH7oES6C3hs3j7R9oHEa1EMvReS/BUAIT5Tcr0g==",
      "dev": true
    },
    "split-string": {
      "version": "3.1.0",
      "resolved": "https://registry.npmjs.org/split-string/-/split-string-3.1.0.tgz",
      "integrity": "sha512-NzNVhJDYpwceVVii8/Hu6DKfD2G+NrQHlS/V/qgv763EYudVwEcMQNxd2lh+0VrUByXN/oJkl5grOhYWvQUYiw==",
      "dev": true,
      "requires": {
        "extend-shallow": "^3.0.0"
      },
      "dependencies": {
        "extend-shallow": {
          "version": "3.0.2",
          "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
          "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
          "dev": true,
          "requires": {
            "assign-symbols": "^1.0.0",
            "is-extendable": "^1.0.1"
          }
        },
        "is-extendable": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
          "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
          "dev": true,
          "requires": {
            "is-plain-object": "^2.0.4"
          }
        },
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "sprintf-js": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/sprintf-js/-/sprintf-js-1.0.3.tgz",
      "integrity": "sha1-BOaSb2YolTVPPdAVIDYzuFcpfiw=",
      "dev": true
    },
    "stack-trace": {
      "version": "0.0.10",
      "resolved": "https://registry.npmjs.org/stack-trace/-/stack-trace-0.0.10.tgz",
      "integrity": "sha1-VHxws0fo0ytOEI6hoqFZ5f3eGcA=",
      "dev": true
    },
    "static-extend": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/static-extend/-/static-extend-0.1.2.tgz",
      "integrity": "sha1-YICcOcv/VTNyJv1eC1IPNB8ftcY=",
      "dev": true,
      "requires": {
        "define-property": "^0.2.5",
        "object-copy": "^0.1.0"
      },
      "dependencies": {
        "define-property": {
          "version": "0.2.5",
          "resolved": "https://registry.npmjs.org/define-property/-/define-property-0.2.5.tgz",
          "integrity": "sha1-w1se+RjsPJkPmlvFe+BKrOxcgRY=",
          "dev": true,
          "requires": {
            "is-descriptor": "^0.1.0"
          }
        },
        "is-accessor-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-accessor-descriptor/-/is-accessor-descriptor-0.1.6.tgz",
          "integrity": "sha1-qeEss66Nh2cn7u84Q/igiXtcmNY=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          },
          "dependencies": {
            "kind-of": {
              "version": "3.2.2",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
              "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
              "dev": true,
              "requires": {
                "is-buffer": "^1.1.5"
              }
            }
          }
        },
        "is-data-descriptor": {
          "version": "0.1.4",
          "resolved": "https://registry.npmjs.org/is-data-descriptor/-/is-data-descriptor-0.1.4.tgz",
          "integrity": "sha1-C17mSDiOLIYCgueT8YVv7D8wG1Y=",
          "dev": true,
          "requires": {
            "kind-of": "^3.0.2"
          },
          "dependencies": {
            "kind-of": {
              "version": "3.2.2",
              "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
              "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
              "dev": true,
              "requires": {
                "is-buffer": "^1.1.5"
              }
            }
          }
        },
        "is-descriptor": {
          "version": "0.1.6",
          "resolved": "https://registry.npmjs.org/is-descriptor/-/is-descriptor-0.1.6.tgz",
          "integrity": "sha512-avDYr0SB3DwO9zsMov0gKCESFYqCnE4hq/4z3TdUlukEy5t9C0YRq7HLrsN52NAcqXKaepeCD0n+B0arnVG3Hg==",
          "dev": true,
          "requires": {
            "is-accessor-descriptor": "^0.1.6",
            "is-data-descriptor": "^0.1.4",
            "kind-of": "^5.0.0"
          }
        }
      }
    },
    "statuses": {
      "version": "1.5.0",
      "resolved": "https://registry.npmjs.org/statuses/-/statuses-1.5.0.tgz",
      "integrity": "sha1-Fhx9rBd2Wf2YEfQ3cfqZOBR4Yow=",
      "dev": true
    },
    "stream-exhaust": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/stream-exhaust/-/stream-exhaust-1.0.2.tgz",
      "integrity": "sha512-b/qaq/GlBK5xaq1yrK9/zFcyRSTNxmcZwFLGSTG0mXgZl/4Z6GgiyYOXOvY7N3eEvFRAG1bkDRz5EPGSvPYQlw==",
      "dev": true
    },
    "stream-shift": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/stream-shift/-/stream-shift-1.0.1.tgz",
      "integrity": "sha512-AiisoFqQ0vbGcZgQPY1cdP2I76glaVA/RauYR4G4thNFgkTqr90yXTo4LYX60Jl+sIlPNHHdGSwo01AvbKUSVQ==",
      "dev": true
    },
    "string_decoder": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/string_decoder/-/string_decoder-1.1.1.tgz",
      "integrity": "sha512-n/ShnvDi6FHbbVfviro+WojiFzv+s8MPMHBczVePfUpDJLwoLT0ht1l4YwBCbi8pJAveEEdnkHyPyTP/mzRfwg==",
      "dev": true,
      "requires": {
        "safe-buffer": "~5.1.0"
      }
    },
    "string-template": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/string-template/-/string-template-0.2.1.tgz",
      "integrity": "sha1-QpMuWYo1LQH8IuwzZ9nYTuxsmt0=",
      "dev": true
    },
    "string-width": {
      "version": "4.2.2",
      "resolved": "https://registry.npmjs.org/string-width/-/string-width-4.2.2.tgz",
      "integrity": "sha512-XBJbT3N4JhVumXE0eoLU9DCjcaF92KLNqTmFCnG1pf8duUxFGwtP6AD6nkjw9a3IdiRtL3E2w3JDiE/xi3vOeA==",
      "dev": true,
      "requires": {
        "emoji-regex": "^8.0.0",
        "is-fullwidth-code-point": "^3.0.0",
        "strip-ansi": "^6.0.0"
      }
    },
    "strip-ansi": {
      "version": "6.0.0",
      "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-6.0.0.tgz",
      "integrity": "sha512-AuvKTrTfQNYNIctbR1K/YGTR1756GycPsg7b9bdV9Duqur4gv6aKqHXah67Z8ImS7WEz5QVcOtlfW2rZEugt6w==",
      "dev": true,
      "requires": {
        "ansi-regex": "^5.0.0"
      }
    },
    "strip-bom": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/strip-bom/-/strip-bom-2.0.0.tgz",
      "integrity": "sha1-YhmoVhZSBJHzV4i9vxRHqZx+aw4=",
      "dev": true,
      "requires": {
        "is-utf8": "^0.2.0"
      }
    },
    "strip-json-comments": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/strip-json-comments/-/strip-json-comments-3.1.1.tgz",
      "integrity": "sha512-6fPc+R4ihwqP6N/aIv2f1gMH8lOVtWQHoqC4yK6oSDVVocumAsfCqjkXnqiYMhmMwS/mEHLp7Vehlt3ql6lEig==",
      "dev": true
    },
    "supports-color": {
      "version": "5.5.0",
      "resolved": "https://registry.npmjs.org/supports-color/-/supports-color-5.5.0.tgz",
      "integrity": "sha512-QjVjwdXIt408MIiAqCX4oUKsgU2EqAGzs2Ppkm4aQYbjm+ZEWEcW4SfFNTr4uMNZma0ey4f5lgLrkB0aX0QMow==",
      "dev": true,
      "requires": {
        "has-flag": "^3.0.0"
      }
    },
    "sver-compat": {
      "version": "1.5.0",
      "resolved": "https://registry.npmjs.org/sver-compat/-/sver-compat-1.5.0.tgz",
      "integrity": "sha1-PPh9/rTQe0o/FIJ7wYaz/QxkXNg=",
      "dev": true,
      "requires": {
        "es6-iterator": "^2.0.1",
        "es6-symbol": "^3.1.1"
      }
    },
    "table": {
      "version": "6.7.1",
      "resolved": "https://registry.npmjs.org/table/-/table-6.7.1.tgz",
      "integrity": "sha512-ZGum47Yi6KOOFDE8m223td53ath2enHcYLgOCjGr5ngu8bdIARQk6mN/wRMv4yMRcHnCSnHbCEha4sobQx5yWg==",
      "dev": true,
      "peer": true,
      "requires": {
        "ajv": "^8.0.1",
        "lodash.clonedeep": "^4.5.0",
        "lodash.truncate": "^4.4.2",
        "slice-ansi": "^4.0.0",
        "string-width": "^4.2.0",
        "strip-ansi": "^6.0.0"
      },
      "dependencies": {
        "ajv": {
          "version": "8.4.0",
          "resolved": "https://registry.npmjs.org/ajv/-/ajv-8.4.0.tgz",
          "integrity": "sha512-7QD2l6+KBSLwf+7MuYocbWvRPdOu63/trReTLu2KFwkgctnub1auoF+Y1WYcm09CTM7quuscrzqmASaLHC/K4Q==",
          "dev": true,
          "peer": true,
          "requires": {
            "fast-deep-equal": "^3.1.1",
            "json-schema-traverse": "^1.0.0",
            "require-from-string": "^2.0.2",
            "uri-js": "^4.2.2"
          }
        },
        "json-schema-traverse": {
          "version": "1.0.0",
          "resolved": "https://registry.npmjs.org/json-schema-traverse/-/json-schema-traverse-1.0.0.tgz",
          "integrity": "sha512-NM8/P9n3XjXhIZn1lLhkFaACTOURQXjWhV4BA/RnOv8xvgqtqpAX9IO4mRQxSx1Rlo4tqzeqb0sOlruaOy3dug==",
          "dev": true,
          "peer": true
        }
      }
    },
    "terser": {
      "version": "5.7.0",
      "resolved": "https://registry.npmjs.org/terser/-/terser-5.7.0.tgz",
      "integrity": "sha512-HP5/9hp2UaZt5fYkuhNBR8YyRcT8juw8+uFbAme53iN9hblvKnLUTKkmwJG6ocWpIKf8UK4DoeWG4ty0J6S6/g==",
      "dev": true,
      "requires": {
        "commander": "^2.20.0",
        "source-map": "~0.7.2",
        "source-map-support": "~0.5.19"
      },
      "dependencies": {
        "commander": {
          "version": "2.20.3",
          "resolved": "https://registry.npmjs.org/commander/-/commander-2.20.3.tgz",
          "integrity": "sha512-GpVkmM8vF2vQUkj2LvZmD35JxeJOLCwJ9cUkugyk2nuhbv3+mJvpLYYt+0+USMxE+oj+ey/lJEnhZw75x/OMcQ==",
          "dev": true
        },
        "source-map": {
          "version": "0.7.3",
          "resolved": "https://registry.npmjs.org/source-map/-/source-map-0.7.3.tgz",
          "integrity": "sha512-CkCj6giN3S+n9qrYiBTX5gystlENnRW5jZeNLHpe6aue+SrHcG5VYwujhW9s4dY31mEGsxBDrHR6oI69fTXsaQ==",
          "dev": true
        }
      }
    },
    "text-table": {
      "version": "0.2.0",
      "resolved": "https://registry.npmjs.org/text-table/-/text-table-0.2.0.tgz",
      "integrity": "sha1-f17oI66AUgfACvLfSoTsP8+lcLQ=",
      "dev": true
    },
    "through": {
      "version": "2.3.8",
      "resolved": "https://registry.npmjs.org/through/-/through-2.3.8.tgz",
      "integrity": "sha1-DdTJ/6q8NXlgsbckEV1+Doai4fU=",
      "dev": true
    },
    "through2": {
      "version": "2.0.5",
      "resolved": "https://registry.npmjs.org/through2/-/through2-2.0.5.tgz",
      "integrity": "sha512-/mrRod8xqpA+IHSLyGCQ2s8SPHiCDEeQJSep1jqLYeEUClOFG2Qsh+4FU6G9VeqpZnGW/Su8LQGc4YKni5rYSQ==",
      "dev": true,
      "requires": {
        "readable-stream": "~2.3.6",
        "xtend": "~4.0.1"
      }
    },
    "through2-filter": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/through2-filter/-/through2-filter-3.0.0.tgz",
      "integrity": "sha512-jaRjI2WxN3W1V8/FMZ9HKIBXixtiqs3SQSX4/YGIiP3gL6djW48VoZq9tDqeCWs3MT8YY5wb/zli8VW8snY1CA==",
      "dev": true,
      "requires": {
        "through2": "~2.0.0",
        "xtend": "~4.0.0"
      }
    },
    "time-stamp": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/time-stamp/-/time-stamp-1.1.0.tgz",
      "integrity": "sha1-dkpaEa9QVhkhsTPztE5hhofg9cM=",
      "dev": true
    },
    "tiny-glob": {
      "version": "0.2.9",
      "resolved": "https://registry.npmjs.org/tiny-glob/-/tiny-glob-0.2.9.tgz",
      "integrity": "sha512-g/55ssRPUjShh+xkfx9UPDXqhckHEsHr4Vd9zX55oSdGZc/MD0m3sferOkwWtp98bv+kcVfEHtRJgBVJzelrzg==",
      "dev": true,
      "requires": {
        "globalyzer": "0.1.0",
        "globrex": "^0.1.2"
      }
    },
    "tiny-lr": {
      "version": "1.1.1",
      "resolved": "https://registry.npmjs.org/tiny-lr/-/tiny-lr-1.1.1.tgz",
      "integrity": "sha512-44yhA3tsaRoMOjQQ+5v5mVdqef+kH6Qze9jTpqtVufgYjYt08zyZAwNwwVBj3i1rJMnR52IxOW0LK0vBzgAkuA==",
      "dev": true,
      "requires": {
        "body": "^5.1.0",
        "debug": "^3.1.0",
        "faye-websocket": "~0.10.0",
        "livereload-js": "^2.3.0",
        "object-assign": "^4.1.0",
        "qs": "^6.4.0"
      },
      "dependencies": {
        "debug": {
          "version": "3.2.7",
          "resolved": "https://registry.npmjs.org/debug/-/debug-3.2.7.tgz",
          "integrity": "sha512-CFjzYYAi4ThfiQvizrFQevTTXHtnCqWfe7x1AhgEscTz6ZbLbfoLRLPugTQyBth6f8ZERVUSyWHFD/7Wu4t1XQ==",
          "dev": true,
          "requires": {
            "ms": "^2.1.1"
          }
        }
      }
    },
    "tmp": {
      "version": "0.0.33",
      "resolved": "https://registry.npmjs.org/tmp/-/tmp-0.0.33.tgz",
      "integrity": "sha512-jRCJlojKnZ3addtTOjdIqoRuPEKBvNXcGYqzO6zWZX8KfKEpnGY5jfggJQ3EjKuu8D4bJRr0y+cYJFmYbImXGw==",
      "dev": true,
      "requires": {
        "os-tmpdir": "~1.0.2"
      }
    },
    "to-absolute-glob": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/to-absolute-glob/-/to-absolute-glob-2.0.2.tgz",
      "integrity": "sha1-GGX0PZ50sIItufFFt4z/fQ98hJs=",
      "dev": true,
      "requires": {
        "is-absolute": "^1.0.0",
        "is-negated-glob": "^1.0.0"
      }
    },
    "to-fast-properties": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/to-fast-properties/-/to-fast-properties-2.0.0.tgz",
      "integrity": "sha1-3F5pjL0HkmW8c+A3doGk5Og/YW4=",
      "dev": true
    },
    "to-object-path": {
      "version": "0.3.0",
      "resolved": "https://registry.npmjs.org/to-object-path/-/to-object-path-0.3.0.tgz",
      "integrity": "sha1-KXWIt7Dn4KwI4E5nL4XB9JmeF68=",
      "dev": true,
      "requires": {
        "kind-of": "^3.0.2"
      },
      "dependencies": {
        "kind-of": {
          "version": "3.2.2",
          "resolved": "https://registry.npmjs.org/kind-of/-/kind-of-3.2.2.tgz",
          "integrity": "sha1-MeohpzS6ubuw8yRm2JOupR5KPGQ=",
          "dev": true,
          "requires": {
            "is-buffer": "^1.1.5"
          }
        }
      }
    },
    "to-regex": {
      "version": "3.0.2",
      "resolved": "https://registry.npmjs.org/to-regex/-/to-regex-3.0.2.tgz",
      "integrity": "sha512-FWtleNAtZ/Ki2qtqej2CXTOayOH9bHDQF+Q48VpWyDXjbYxA4Yz8iDB31zXOBUlOHHKidDbqGVrTUvQMPmBGBw==",
      "dev": true,
      "requires": {
        "define-property": "^2.0.2",
        "extend-shallow": "^3.0.2",
        "regex-not": "^1.0.2",
        "safe-regex": "^1.1.0"
      },
      "dependencies": {
        "extend-shallow": {
          "version": "3.0.2",
          "resolved": "https://registry.npmjs.org/extend-shallow/-/extend-shallow-3.0.2.tgz",
          "integrity": "sha1-Jqcarwc7OfshJxcnRhMcJwQCjbg=",
          "dev": true,
          "requires": {
            "assign-symbols": "^1.0.0",
            "is-extendable": "^1.0.1"
          }
        },
        "is-extendable": {
          "version": "1.0.1",
          "resolved": "https://registry.npmjs.org/is-extendable/-/is-extendable-1.0.1.tgz",
          "integrity": "sha512-arnXMxT1hhoKo9k1LZdmlNyJdDDfy2v0fXjFlmok4+i8ul/6WlbVge9bhM74OpNPQPMGUToDtz+KXa1PneJxOA==",
          "dev": true,
          "requires": {
            "is-plain-object": "^2.0.4"
          }
        },
        "is-plain-object": {
          "version": "2.0.4",
          "resolved": "https://registry.npmjs.org/is-plain-object/-/is-plain-object-2.0.4.tgz",
          "integrity": "sha512-h5PpgXkWitc38BBMYawTYMWJHFZJVnBquFE57xFpjB8pJFiF6gZ+bU+WyI/yqXiFR5mdLsgYNaPe8uao6Uv9Og==",
          "dev": true,
          "requires": {
            "isobject": "^3.0.1"
          }
        }
      }
    },
    "to-regex-range": {
      "version": "2.1.1",
      "resolved": "https://registry.npmjs.org/to-regex-range/-/to-regex-range-2.1.1.tgz",
      "integrity": "sha1-fIDBe53+vlmeJzZ+DU3VWQFB2zg=",
      "dev": true,
      "requires": {
        "is-number": "^3.0.0",
        "repeat-string": "^1.6.1"
      }
    },
    "to-through": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/to-through/-/to-through-2.0.0.tgz",
      "integrity": "sha1-/JKtq6ByZHvAtn1rA2ZKoZUJOvY=",
      "dev": true,
      "requires": {
        "through2": "^2.0.3"
      }
    },
    "toidentifier": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/toidentifier/-/toidentifier-1.0.0.tgz",
      "integrity": "sha512-yaOH/Pk/VEhBWWTlhI+qXxDFXlejDGcQipMlyxda9nthulaxLZUNcUqFxokp0vcYnvteJln5FNQDRrxj3YcbVw==",
      "dev": true
    },
    "tslib": {
      "version": "1.14.1",
      "resolved": "https://registry.npmjs.org/tslib/-/tslib-1.14.1.tgz",
      "integrity": "sha512-Xni35NKzjgMrwevysHTCArtLDpPvye8zV/0E4EyYn43P7/7qvQwPh9BGkHewbMulVntbigmcT7rdX3BNo9wRJg==",
      "dev": true
    },
    "type": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/type/-/type-1.2.0.tgz",
      "integrity": "sha512-+5nt5AAniqsCnu2cEQQdpzCAh33kVx8n0VoFidKpB1dVVLAN/F+bgVOqOJqOnEnrhp222clB5p3vUlD+1QAnfg==",
      "dev": true
    },
    "type-check": {
      "version": "0.4.0",
      "resolved": "https://registry.npmjs.org/type-check/-/type-check-0.4.0.tgz",
      "integrity": "sha512-XleUoc9uwGXqjWwXaUTZAmzMcFZ5858QA2vvx1Ur5xIcixXIP+8LnFDgRplU30us6teqdlskFfu+ae4K79Ooew==",
      "dev": true,
      "peer": true,
      "requires": {
        "prelude-ls": "^1.2.1"
      }
    },
    "type-fest": {
      "version": "0.8.1",
      "resolved": "https://registry.npmjs.org/type-fest/-/type-fest-0.8.1.tgz",
      "integrity": "sha512-4dbzIzqvjtgiM5rw1k5rEHtBANKmdudhGyBEajN01fEyhaAIhsoKNy6y7+IN93IfpFtwY9iqi7kD+xwKhQsNJA==",
      "dev": true
    },
    "typedarray": {
      "version": "0.0.6",
      "resolved": "https://registry.npmjs.org/typedarray/-/typedarray-0.0.6.tgz",
      "integrity": "sha1-hnrHTjhkGHsdPUfZlqeOxciDB3c=",
      "dev": true
    },
    "unc-path-regex": {
      "version": "0.1.2",
      "resolved": "https://registry.npmjs.org/unc-path-regex/-/unc-path-regex-0.1.2.tgz",
      "integrity": "sha1-5z3T17DXxe2G+6xrCufYxqadUPo=",
      "dev": true
    },
    "undertaker": {
      "version": "1.3.0",
      "resolved": "https://registry.npmjs.org/undertaker/-/undertaker-1.3.0.tgz",
      "integrity": "sha512-/RXwi5m/Mu3H6IHQGww3GNt1PNXlbeCuclF2QYR14L/2CHPz3DFZkvB5hZ0N/QUkiXWCACML2jXViIQEQc2MLg==",
      "dev": true,
      "requires": {
        "arr-flatten": "^1.0.1",
        "arr-map": "^2.0.0",
        "bach": "^1.0.0",
        "collection-map": "^1.0.0",
        "es6-weak-map": "^2.0.1",
        "fast-levenshtein": "^1.0.0",
        "last-run": "^1.1.0",
        "object.defaults": "^1.0.0",
        "object.reduce": "^1.0.0",
        "undertaker-registry": "^1.0.0"
      },
      "dependencies": {
        "fast-levenshtein": {
          "version": "1.1.4",
          "resolved": "https://registry.npmjs.org/fast-levenshtein/-/fast-levenshtein-1.1.4.tgz",
          "integrity": "sha1-5qdUzI8V5YmHqpy9J69m/W9OWvk=",
          "dev": true
        }
      }
    },
    "undertaker-registry": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/undertaker-registry/-/undertaker-registry-1.0.1.tgz",
      "integrity": "sha1-XkvaMI5KiirlhPm5pDWaSZglzFA=",
      "dev": true
    },
    "unicode-canonical-property-names-ecmascript": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/unicode-canonical-property-names-ecmascript/-/unicode-canonical-property-names-ecmascript-1.0.4.tgz",
      "integrity": "sha512-jDrNnXWHd4oHiTZnx/ZG7gtUTVp+gCcTTKr8L0HjlwphROEW3+Him+IpvC+xcJEFegapiMZyZe02CyuOnRmbnQ==",
      "dev": true
    },
    "unicode-match-property-ecmascript": {
      "version": "1.0.4",
      "resolved": "https://registry.npmjs.org/unicode-match-property-ecmascript/-/unicode-match-property-ecmascript-1.0.4.tgz",
      "integrity": "sha512-L4Qoh15vTfntsn4P1zqnHulG0LdXgjSO035fEpdtp6YxXhMT51Q6vgM5lYdG/5X3MjS+k/Y9Xw4SFCY9IkR0rg==",
      "dev": true,
      "requires": {
        "unicode-canonical-property-names-ecmascript": "^1.0.4",
        "unicode-property-aliases-ecmascript": "^1.0.4"
      }
    },
    "unicode-match-property-value-ecmascript": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/unicode-match-property-value-ecmascript/-/unicode-match-property-value-ecmascript-1.2.0.tgz",
      "integrity": "sha512-wjuQHGQVofmSJv1uVISKLE5zO2rNGzM/KCYZch/QQvez7C1hUhBIuZ701fYXExuufJFMPhv2SyL8CyoIfMLbIQ==",
      "dev": true
    },
    "unicode-property-aliases-ecmascript": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/unicode-property-aliases-ecmascript/-/unicode-property-aliases-ecmascript-1.1.0.tgz",
      "integrity": "sha512-PqSoPh/pWetQ2phoj5RLiaqIk4kCNwoV3CI+LfGmWLKI3rE3kl1h59XpX2BjgDrmbxD9ARtQobPGU1SguCYuQg==",
      "dev": true
    },
    "union-value": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/union-value/-/union-value-1.0.1.tgz",
      "integrity": "sha512-tJfXmxMeWYnczCVs7XAEvIV7ieppALdyepWMkHkwciRpZraG/xwT+s2JN8+pr1+8jCRf80FFzvr+MpQeeoF4Xg==",
      "dev": true,
      "requires": {
        "arr-union": "^3.1.0",
        "get-value": "^2.0.6",
        "is-extendable": "^0.1.1",
        "set-value": "^2.0.1"
      }
    },
    "unique-stream": {
      "version": "2.3.1",
      "resolved": "https://registry.npmjs.org/unique-stream/-/unique-stream-2.3.1.tgz",
      "integrity": "sha512-2nY4TnBE70yoxHkDli7DMazpWiP7xMdCYqU2nBRO0UB+ZpEkGsSija7MvmvnZFUeC+mrgiUfcHSr3LmRFIg4+A==",
      "dev": true,
      "requires": {
        "json-stable-stringify-without-jsonify": "^1.0.1",
        "through2-filter": "^3.0.0"
      }
    },
    "unpipe": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/unpipe/-/unpipe-1.0.0.tgz",
      "integrity": "sha1-sr9O6FFKrmFltIF4KdIbLvSZBOw=",
      "dev": true
    },
    "unset-value": {
      "version": "1.0.0",
      "resolved": "https://registry.npmjs.org/unset-value/-/unset-value-1.0.0.tgz",
      "integrity": "sha1-g3aHP30jNRef+x5vw6jtDfyKtVk=",
      "dev": true,
      "requires": {
        "has-value": "^0.3.1",
        "isobject": "^3.0.0"
      },
      "dependencies": {
        "has-value": {
          "version": "0.3.1",
          "resolved": "https://registry.npmjs.org/has-value/-/has-value-0.3.1.tgz",
          "integrity": "sha1-ex9YutpiyoJ+wKIHgCVlSEWZXh8=",
          "dev": true,
          "requires": {
            "get-value": "^2.0.3",
            "has-values": "^0.1.4",
            "isobject": "^2.0.0"
          },
          "dependencies": {
            "isobject": {
              "version": "2.1.0",
              "resolved": "https://registry.npmjs.org/isobject/-/isobject-2.1.0.tgz",
              "integrity": "sha1-8GVWEJaj8dou9GJy+BXIQNh+DIk=",
              "dev": true,
              "requires": {
                "isarray": "1.0.0"
              }
            }
          }
        },
        "has-values": {
          "version": "0.1.4",
          "resolved": "https://registry.npmjs.org/has-values/-/has-values-0.1.4.tgz",
          "integrity": "sha1-bWHeldkd/Km5oCCJrThL/49it3E=",
          "dev": true
        }
      }
    },
    "upath": {
      "version": "1.2.0",
      "resolved": "https://registry.npmjs.org/upath/-/upath-1.2.0.tgz",
      "integrity": "sha512-aZwGpamFO61g3OlfT7OQCHqhGnW43ieH9WZeP7QxN/G/jS4jfqUkZxoryvJgVPEcrl5NL/ggHsSmLMHuH64Lhg==",
      "dev": true
    },
    "uri-js": {
      "version": "4.4.1",
      "resolved": "https://registry.npmjs.org/uri-js/-/uri-js-4.4.1.tgz",
      "integrity": "sha512-7rKUyy33Q1yc98pQ1DAmLtwX109F7TIfWlW1Ydo8Wl1ii1SeHieeh0HHfPeL2fMXK6z0s8ecKs9frCuLJvndBg==",
      "dev": true,
      "requires": {
        "punycode": "^2.1.0"
      }
    },
    "urix": {
      "version": "0.1.0",
      "resolved": "https://registry.npmjs.org/urix/-/urix-0.1.0.tgz",
      "integrity": "sha1-2pN/emLiH+wf0Y1Js1wpNQZ6bHI=",
      "dev": true
    },
    "use": {
      "version": "3.1.1",
      "resolved": "https://registry.npmjs.org/use/-/use-3.1.1.tgz",
      "integrity": "sha512-cwESVXlO3url9YWlFW/TA9cshCEhtu7IKJ/p5soJ/gGpj7vbvFrAY/eIioQ6Dw23KjZhYgiIo8HOs1nQ2vr/oQ==",
      "dev": true
    },
    "util-deprecate": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/util-deprecate/-/util-deprecate-1.0.2.tgz",
      "integrity": "sha1-RQ1Nyfpw3nMnYvvS1KKJgUGaDM8=",
      "dev": true
    },
    "utils-merge": {
      "version": "1.0.1",
      "resolved": "https://registry.npmjs.org/utils-merge/-/utils-merge-1.0.1.tgz",
      "integrity": "sha1-n5VxD1CiZ5R7LMwSR0HBAoQn5xM=",
      "dev": true
    },
    "v8-compile-cache": {
      "version": "2.3.0",
      "resolved": "https://registry.npmjs.org/v8-compile-cache/-/v8-compile-cache-2.3.0.tgz",
      "integrity": "sha512-l8lCEmLcLYZh4nbunNZvQCJc5pv7+RCwa8q/LdUx8u7lsWvPDKmpodJAJNwkAhJC//dFY48KuIEmjtd4RViDrA==",
      "dev": true
    },
    "v8flags": {
      "version": "3.2.0",
      "resolved": "https://registry.npmjs.org/v8flags/-/v8flags-3.2.0.tgz",
      "integrity": "sha512-mH8etigqMfiGWdeXpaaqGfs6BndypxusHHcv2qSHyZkGEznCd/qAXCWWRzeowtL54147cktFOC4P5y+kl8d8Jg==",
      "dev": true,
      "requires": {
        "homedir-polyfill": "^1.0.1"
      }
    },
    "validate-npm-package-license": {
      "version": "3.0.4",
      "resolved": "https://registry.npmjs.org/validate-npm-package-license/-/validate-npm-package-license-3.0.4.tgz",
      "integrity": "sha512-DpKm2Ui/xN7/HQKCtpZxoRWBhZ9Z0kqtygG8XCgNQ8ZlDnxuQmWhj566j8fN4Cu3/JmbhsDo7fcAJq4s9h27Ew==",
      "dev": true,
      "requires": {
        "spdx-correct": "^3.0.0",
        "spdx-expression-parse": "^3.0.0"
      }
    },
    "value-or-function": {
      "version": "3.0.0",
      "resolved": "https://registry.npmjs.org/value-or-function/-/value-or-function-3.0.0.tgz",
      "integrity": "sha1-HCQ6ULWVwb5Up1S/7OhWO5/42BM=",
      "dev": true
    },
    "vinyl": {
      "version": "2.2.1",
      "resolved": "https://registry.npmjs.org/vinyl/-/vinyl-2.2.1.tgz",
      "integrity": "sha512-LII3bXRFBZLlezoG5FfZVcXflZgWP/4dCwKtxd5ky9+LOtM4CS3bIRQsmR1KMnMW07jpE8fqR2lcxPZ+8sJIcw==",
      "dev": true,
      "requires": {
        "clone": "^2.1.1",
        "clone-buffer": "^1.0.0",
        "clone-stats": "^1.0.0",
        "cloneable-readable": "^1.0.0",
        "remove-trailing-separator": "^1.0.1",
        "replace-ext": "^1.0.0"
      }
    },
    "vinyl-fs": {
      "version": "3.0.3",
      "resolved": "https://registry.npmjs.org/vinyl-fs/-/vinyl-fs-3.0.3.tgz",
      "integrity": "sha512-vIu34EkyNyJxmP0jscNzWBSygh7VWhqun6RmqVfXePrOwi9lhvRs//dOaGOTRUQr4tx7/zd26Tk5WeSVZitgng==",
      "dev": true,
      "requires": {
        "fs-mkdirp-stream": "^1.0.0",
        "glob-stream": "^6.1.0",
        "graceful-fs": "^4.0.0",
        "is-valid-glob": "^1.0.0",
        "lazystream": "^1.0.0",
        "lead": "^1.0.0",
        "object.assign": "^4.0.4",
        "pumpify": "^1.3.5",
        "readable-stream": "^2.3.3",
        "remove-bom-buffer": "^3.0.0",
        "remove-bom-stream": "^1.2.0",
        "resolve-options": "^1.1.0",
        "through2": "^2.0.0",
        "to-through": "^2.0.0",
        "value-or-function": "^3.0.0",
        "vinyl": "^2.0.0",
        "vinyl-sourcemap": "^1.1.0"
      }
    },
    "vinyl-sourcemap": {
      "version": "1.1.0",
      "resolved": "https://registry.npmjs.org/vinyl-sourcemap/-/vinyl-sourcemap-1.1.0.tgz",
      "integrity": "sha1-kqgAWTo4cDqM2xHYswCtS+Y7PhY=",
      "dev": true,
      "requires": {
        "append-buffer": "^1.0.2",
        "convert-source-map": "^1.5.0",
        "graceful-fs": "^4.1.6",
        "normalize-path": "^2.1.1",
        "now-and-later": "^2.0.0",
        "remove-bom-buffer": "^3.0.0",
        "vinyl": "^2.0.0"
      },
      "dependencies": {
        "normalize-path": {
          "version": "2.1.1",
          "resolved": "https://registry.npmjs.org/normalize-path/-/normalize-path-2.1.1.tgz",
          "integrity": "sha1-GrKLVW4Zg2Oowab35vogE3/mrtk=",
          "dev": true,
          "requires": {
            "remove-trailing-separator": "^1.0.1"
          }
        }
      }
    },
    "vinyl-sourcemaps-apply": {
      "version": "0.2.1",
      "resolved": "https://registry.npmjs.org/vinyl-sourcemaps-apply/-/vinyl-sourcemaps-apply-0.2.1.tgz",
      "integrity": "sha1-q2VJ1h0XLCsbh75cUI0jnI74dwU=",
      "dev": true,
      "requires": {
        "source-map": "^0.5.1"
      }
    },
    "websocket-driver": {
      "version": "0.7.4",
      "resolved": "https://registry.npmjs.org/websocket-driver/-/websocket-driver-0.7.4.tgz",
      "integrity": "sha512-b17KeDIQVjvb0ssuSDF2cYXSg2iztliJ4B9WdsuB6J952qCPKmnVq4DyW5motImXHDC1cBT/1UezrJVsKw5zjg==",
      "dev": true,
      "requires": {
        "http-parser-js": ">=0.5.1",
        "safe-buffer": ">=5.1.0",
        "websocket-extensions": ">=0.1.1"
      }
    },
    "websocket-extensions": {
      "version": "0.1.4",
      "resolved": "https://registry.npmjs.org/websocket-extensions/-/websocket-extensions-0.1.4.tgz",
      "integrity": "sha512-OqedPIGOfsDlo31UNwYbCFMSaO9m9G/0faIHj5/dZFDMFqPTcx6UwqyOy3COEaEOg/9VsGIpdqn62W5KhoKSpg==",
      "dev": true
    },
    "which": {
      "version": "2.0.2",
      "resolved": "https://registry.npmjs.org/which/-/which-2.0.2.tgz",
      "integrity": "sha512-BLI3Tl1TW3Pvl70l3yq3Y64i+awpwXqsGBYWkkqMtnbXgrMD+yj7rhW0kuEDxzJaYXGjEW5ogapKNMEKNMjibA==",
      "dev": true,
      "peer": true,
      "requires": {
        "isexe": "^2.0.0"
      }
    },
    "which-module": {
      "version": "2.0.0",
      "resolved": "https://registry.npmjs.org/which-module/-/which-module-2.0.0.tgz",
      "integrity": "sha1-2e8H3Od7mQK4o6j6SzHD4/fm6Ho=",
      "dev": true
    },
    "word-wrap": {
      "version": "1.2.3",
      "resolved": "https://registry.npmjs.org/word-wrap/-/word-wrap-1.2.3.tgz",
      "integrity": "sha512-Hz/mrNwitNRh/HUAtM/VT/5VH+ygD6DV7mYKZAtHOrbs8U7lvPS6xf7EJKMF0uW1KJCl0H701g3ZGus+muE5vQ==",
      "dev": true
    },
    "wrap-ansi": {
      "version": "6.2.0",
      "resolved": "https://registry.npmjs.org/wrap-ansi/-/wrap-ansi-6.2.0.tgz",
      "integrity": "sha512-r6lPcBGxZXlIcymEu7InxDMhdW0KDxpLgoFLcguasxCaJ/SOIZwINatK9KY/tf+ZrlywOKU0UDj3ATXUBfxJXA==",
      "dev": true,
      "requires": {
        "ansi-styles": "^4.0.0",
        "string-width": "^4.1.0",
        "strip-ansi": "^6.0.0"
      },
      "dependencies": {
        "ansi-styles": {
          "version": "4.3.0",
          "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
          "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
          "dev": true,
          "requires": {
            "color-convert": "^2.0.1"
          }
        },
        "color-convert": {
          "version": "2.0.1",
          "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
          "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
          "dev": true,
          "requires": {
            "color-name": "~1.1.4"
          }
        },
        "color-name": {
          "version": "1.1.4",
          "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
          "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA==",
          "dev": true
        }
      }
    },
    "wrappy": {
      "version": "1.0.2",
      "resolved": "https://registry.npmjs.org/wrappy/-/wrappy-1.0.2.tgz",
      "integrity": "sha1-tSQ9jz7BqjXxNkYFvA0QNuMKtp8=",
      "dev": true
    },
    "write": {
      "version": "1.0.3",
      "resolved": "https://registry.npmjs.org/write/-/write-1.0.3.tgz",
      "integrity": "sha512-/lg70HAjtkUgWPVZhZcm+T4hkL8Zbtp1nFNOn3lRrxnlv50SRBv7cR7RqR+GMsd3hUXy9hWBo4CHTbFTcOYwig==",
      "dev": true,
      "requires": {
        "mkdirp": "^0.5.1"
      }
    },
    "ws": {
      "version": "6.2.2",
      "resolved": "https://registry.npmjs.org/ws/-/ws-6.2.2.tgz",
      "integrity": "sha512-zmhltoSR8u1cnDsD43TX59mzoMZsLKqUweyYBAIvTngR3shc0W6aOZylZmq/7hqyVxPdi+5Ud2QInblgyE72fw==",
      "dev": true,
      "requires": {
        "async-limiter": "~1.0.0"
      }
    },
    "xtend": {
      "version": "4.0.2",
      "resolved": "https://registry.npmjs.org/xtend/-/xtend-4.0.2.tgz",
      "integrity": "sha512-LKYU1iAXJXUgAXn9URjiu+MWhyUXHsvfp7mcuYm9dSUKK0/CjtrUwFAxD82/mCWbtLsGjFIad0wIsod4zrTAEQ==",
      "dev": true
    },
    "y18n": {
      "version": "4.0.3",
      "resolved": "https://registry.npmjs.org/y18n/-/y18n-4.0.3.tgz",
      "integrity": "sha512-JKhqTOwSrqNA1NY5lSztJ1GrBiUodLMmIZuLiDaMRJ+itFd+ABVE8XBjOvIWL+rSqNDC74LCSFmlb/U4UZ4hJQ==",
      "dev": true
    },
    "yallist": {
      "version": "4.0.0",
      "resolved": "https://registry.npmjs.org/yallist/-/yallist-4.0.0.tgz",
      "integrity": "sha512-3wdGidZyq5PB084XLES5TpOSRA3wjXAlIWMhum2kRcv/41Sn2emQ0dycQW4uZXLejwKvg6EsvbdlVL+FYEct7A==",
      "dev": true,
      "peer": true
    },
    "yargs": {
      "version": "15.4.1",
      "resolved": "https://registry.npmjs.org/yargs/-/yargs-15.4.1.tgz",
      "integrity": "sha512-aePbxDmcYW++PaqBsJ+HYUFwCdv4LVvdnhBy78E57PIor8/OVvhMrADFFEDh8DHDFRv/O9i3lPhsENjO7QX0+A==",
      "dev": true,
      "requires": {
        "cliui": "^6.0.0",
        "decamelize": "^1.2.0",
        "find-up": "^4.1.0",
        "get-caller-file": "^2.0.1",
        "require-directory": "^2.1.1",
        "require-main-filename": "^2.0.0",
        "set-blocking": "^2.0.0",
        "string-width": "^4.2.0",
        "which-module": "^2.0.0",
        "y18n": "^4.0.0",
        "yargs-parser": "^18.1.2"
      }
    },
    "yargs-parser": {
      "version": "18.1.3",
      "resolved": "https://registry.npmjs.org/yargs-parser/-/yargs-parser-18.1.3.tgz",
      "integrity": "sha512-o50j0JeToy/4K6OZcaQmW6lyXXKhq7csREXcDwk2omFPJEwUNOVtJKvmDr9EI1fAJZUyZcRF7kxGBWmRXudrCQ==",
      "dev": true,
      "requires": {
        "camelcase": "^5.0.0",
        "decamelize": "^1.2.0"
      }
    },
    "yauzl": {
      "version": "2.10.0",
      "resolved": "https://registry.npmjs.org/yauzl/-/yauzl-2.10.0.tgz",
      "integrity": "sha1-x+sXyT4RLLEIb6bY5R+wZnt5pfk=",
      "dev": true,
      "requires": {
        "buffer-crc32": "~0.2.3",
        "fd-slicer": "~1.1.0"
      }
    },
    "yazl": {
      "version": "2.5.1",
      "resolved": "https://registry.npmjs.org/yazl/-/yazl-2.5.1.tgz",
      "integrity": "sha512-phENi2PLiHnHb6QBVot+dJnaAZ0xosj7p3fWl+znIjBDlnMI2PsZCJZ306BPTFOaHf5qdDEI8x5qFrSOBN5vrw==",
      "dev": true,
      "requires": {
        "buffer-crc32": "~0.2.3"
      }
    }
  }
}


==> slides/reveal/package.json <==
{
  "name": "reveal.js",
  "version": "4.4.0",
  "description": "The HTML Presentation Framework",
  "homepage": "https://revealjs.com",
  "subdomain": "revealjs",
  "main": "dist/reveal.js",
  "module": "dist/reveal.esm.js",
  "license": "MIT",
  "scripts": {
    "test": "gulp test",
    "start": "gulp serve",
    "build": "gulp build"
  },
  "author": {
    "name": "Hakim El Hattab",
    "email": "hakim.elhattab@gmail.com",
    "web": "https://hakim.se"
  },
  "repository": {
    "type": "git",
    "url": "git://github.com/hakimel/reveal.js.git"
  },
  "engines": {
    "node": ">=10.0.0"
  },
  "keywords": [
    "reveal",
    "slides",
    "presentation"
  ],
  "devDependencies": {
    "@babel/core": "^7.14.3",
    "@babel/eslint-parser": "^7.14.3",
    "@babel/preset-env": "^7.14.2",
    "@rollup/plugin-babel": "^5.3.0",
    "@rollup/plugin-commonjs": "^19.0.0",
    "@rollup/plugin-node-resolve": "^13.0.0",
    "babel-plugin-transform-html-import-to-string": "0.0.1",
    "colors": "^1.4.0",
    "core-js": "^3.12.1",
    "fitty": "^2.3.0",
    "glob": "^7.1.7",
    "gulp": "^4.0.2",
    "gulp-autoprefixer": "^8.0.0",
    "gulp-clean-css": "^4.2.0",
    "gulp-connect": "^5.7.0",
    "gulp-eslint": "^6.0.0",
    "gulp-header": "^2.0.9",
    "gulp-tap": "^2.0.0",
    "gulp-zip": "^4.2.0",
    "highlight.js": "^10.0.3",
    "marked": "^4.0.12",
    "node-qunit-puppeteer": "^2.1.0",
    "qunit": "^2.17.2",
    "rollup": "^2.48.0",
    "rollup-plugin-terser": "^7.0.2",
    "sass": "^1.39.2",
    "yargs": "^15.1.0"
  },
  "browserslist": "> 2%, not dead",
  "eslintConfig": {
    "env": {
      "browser": true,
      "es6": true
    },
    "parser": "@babel/eslint-parser",
    "parserOptions": {
      "sourceType": "module",
      "allowImportExportEverywhere": true,
      "requireConfigFile": false
    },
    "globals": {
      "module": false,
      "console": false,
      "unescape": false,
      "define": false,
      "exports": false
    },
    "rules": {
      "curly": 0,
      "eqeqeq": 2,
      "wrap-iife": [
        2,
        "any"
      ],
      "no-use-before-define": [
        2,
        {
          "functions": false
        }
      ],
      "new-cap": 2,
      "no-caller": 2,
      "dot-notation": 0,
      "no-eq-null": 2,
      "no-unused-expressions": 0
    }
  }
}

